Mean-field methods and algorithmic perspectives for high-dimensional machine learning

The main difficulty that arises in the analysis of most machine learning algorithms is to handle, analytically and numerically, a large number of interacting random variables. In this Ph.D manuscript, we revisit an approach based on the tools of statistical physics of disordered systems. Developed through a rich literature, they have been precisely designed to infer the macroscopic behavior of a large number of particles from their microscopic interactions. At the heart of this work, we strongly capitalize on the deep connection between the replica method and message passing algorithms in order to shed light on the phase diagrams of various theoretical models, with an emphasis on the potential differences between statistical and algorithmic thresholds. We essentially focus on synthetic tasks and data generated in the teacher-student paradigm. In particular, we apply these mean-field methods to the Bayes-optimal analysis of committee machines, to the worst-case analysis of Rademacher generalization bounds for perceptrons, and to empirical risk minimization in the context of generalized linear models. Finally, we develop a framework to analyze estimation models with structured prior informations, produced for instance by deep neural networks based generative models with random weights.

==> Plots/Ising_0.25.txt <==
-0.99999 0.12506353036322743
-0.9979880180180181 0.1324461260031099
-0.9959860360360361 0.1384691019660605
-0.9939840540540541 0.1439697434963621
-0.9919820720720721 0.14913083506946004
-0.9899800900900901 0.15403932295176537
-0.9879781081081082 0.1587464550141621
-0.9859761261261262 0.16328610883939243
-0.9839741441441442 0.16768236949347678
-0.9819721621621622 0.1719532489749493
-0.9799701801801802 0.17611273021110824
-0.9779681981981982 0.18017198493542053
-0.9759662162162163 0.18414014503354637
-0.9739642342342343 0.18802481504182317
-0.9719622522522523 0.1918324260729326
-0.9699602702702703 0.19556848814414335
-0.9679582882882883 0.19923777494788586
-0.9659563063063064 0.20284446226970165
-0.9639543243243244 0.20639223373902738
-0.9619523423423424 0.2098843630175614
-0.9599503603603604 0.21332377864428037
-0.9579483783783784 0.21671311588440606
-0.9559463963963964 0.22005475868393765
-0.9539444144144145 0.2233508739832687
-0.9519424324324325 0.22660344005415156
-0.9499404504504505 0.22981427010732006
-0.9479384684684685 0.23298503211814284
-0.9459364864864865 0.23611726559866786
-0.9439345045045046 0.23921239588229737
-0.9419325225225226 0.24227174636581264
-0.9399305405405406 0.2452965490613302
-0.9379285585585586 0.24828795374016246
-0.9359265765765766 0.2512470358959174
-0.9339245945945946 0.2541748037114994
-0.9319226126126127 0.2570722041810619
-0.9299206306306307 0.259940128511282
-0.9279186486486487 0.2627794169049874
-0.9259166666666667 0.2655908628129795
-0.9239146846846847 0.2683752167259656
-0.9219127027027028 0.27113318956714716
-0.9199107207207208 0.27386545573669313
-0.9179087387387388 0.2765726558516368
-0.9159067567567568 0.2792553992183571
-0.9139047747747748 0.2819142660694963
-0.9119027927927928 0.2845498095927164
-0.9099008108108109 0.28716255777496164
-0.9078988288288289 0.289753015082732
-0.9058968468468469 0.29232166399620196
-0.9038948648648649 0.2948689664127365
-0.9018928828828829 0.297395364933416
-0.899890900900901 0.29990128404451005
-0.897888918918919 0.3023871312044097
-0.895886936936937 0.30485329784528864
-0.893884954954955 0.3073001602976965
-0.891882972972973 0.30972808064535595
-0.889880990990991 0.3121374075166271
-0.8878790090090091 0.31452847681839974
-0.8858770270270271 0.3169016124175541
-0.8838750450450451 0.3192571267745911
-0.8818730630630631 0.3215953215335555
-0.8798710810810811 0.3239164880719572
-0.8778690990990992 0.3262209080140248
-0.8758671171171172 0.32850885371029837
-0.8738651351351352 0.3307805886862749
-0.8718631531531532 0.33303636806256376
-0.8698611711711712 0.33527643894877934
-0.8678591891891893 0.33750104081319016
-0.8658572072072073 0.33971040582996137
-0.8638552252252253 0.3419047592056637
-0.8618532432432433 0.34408431948657364
-0.8598512612612613 0.3462492988481564
-0.8578492792792793 0.34839990336800486
-0.8558472972972974 0.3505363332833993
-0.8538453153153154 0.352658783234557
-0.8518433333333334 0.35476744249455117
-0.8498413513513514 0.35686249518680013
-0.8478393693693694 0.3589441204909554
-0.8458373873873875 0.36101249283795284
-0.8438354054054055 0.36306778209492935
-0.8418334234234235 0.36511015374065625
-0.8398314414414415 0.3671397690320876
-0.8378294594594595 0.36915678516258116
-0.8358274774774775 0.3711613554123049
-0.8338254954954956 0.37315362929130524
-0.8318235135135136 0.3751337526756796
-0.8298215315315316 0.3771018679372635
-0.8278195495495496 0.37905811406721535
-0.8258175675675676 0.38100262679385005
-0.8238155855855857 0.3829355386950561
-0.8218136036036037 0.3848569793056013
-0.8198116216216217 0.3867670752196151
-0.8178096396396397 0.38866595018851624
-0.8158076576576577 0.39055372521463355
-0.8138056756756757 0.3924305186407577
-0.8118036936936938 0.39429644623583926
-0.8098017117117118 0.3961516212770407
-0.8077997297297297 0.3979961546283309
-0.8057977477477478 0.39983015481580664
-0.8037957657657657 0.401653728099907
-0.8017937837837839 0.4034669785446779
-0.7997918018018018 0.4052700080842405
-0.7977898198198199 0.4070629165865972
-0.7957878378378378 0.40884580191491376
-0.7937858558558559 0.41061875998639363
-0.7917838738738738 0.41238188482886956
-0.789781891891892 0.4141352686352143
-0.7877799099099099 0.41587900181568166
-0.785777927927928 0.4176131730482686
-0.7837759459459459 0.4193378693271974
-0.781773963963964 0.42105317600959846
-0.7797719819819819 0.42275917686048314
-0.7777700000000001 0.42445595409607667
-0.775768018018018 0.4261435884255937
-0.7737660360360361 0.4278221590915169
-0.771764054054054 0.4294917439084534
-0.7697620720720721 0.4311524193006237
-0.76776009009009 0.43280426033805
-0.7657581081081082 0.4344473407714922
-0.7637561261261261 0.43608173306619336
-0.7617541441441442 0.4377075084344767
-0.7597521621621621 0.43932473686725015
-0.7577501801801803 0.4409334871644575
-0.7557481981981982 0.44253382696452465
-0.7537462162162163 0.4441258227728381
-0.7517442342342342 0.44570953998929885
-0.7497422522522523 0.4472850429349853
-0.7477402702702702 0.4488523948779644
-0.7457382882882884 0.4504116580582806
-0.7437363063063063 0.4519628937121603
-0.7417343243243244 0.45350616209545663
-0.7397323423423423 0.4550415225063693
-0.7377303603603604 0.456569033307463
-0.7357283783783783 0.45808875194701537
-0.7337263963963965 0.4596007349797146
-0.7317244144144144 0.4611050380867378
-0.7297224324324325 0.46260171609522616
-0.7277204504504504 0.4640908229971855
-0.7257184684684685 0.4655724119678289
-0.7237164864864865 0.4670465353833839
-0.7217145045045046 0.4685132448383831
-0.7197125225225225 0.46997259116245726
-0.7177105405405406 0.47142462443664734
-0.7157085585585585 0.47286939400925454
-0.7137065765765767 0.4743069485112422
-0.7117045945945946 0.47573733587120803
-0.7097026126126127 0.4771606033299384
-0.7077006306306306 0.4785767974545626
-0.7056986486486487 0.479985964152317
-0.7036966666666666 0.4813881486839361
-0.7016946846846848 0.48278339567667994
-0.6996927027027027 0.48417174913701255
-0.6976907207207208 0.48555325246294045
-0.6956887387387387 0.48692794845602644
-0.6936867567567568 0.48829587933308327
-0.6916847747747747 0.4896570867375653
-0.6896827927927929 0.4910116117506601
-0.6876808108108108 0.49235949490209696
-0.6856788288288289 0.49370077618067454
-0.6836768468468468 0.49503549504452293
-0.681674864864865 0.49636369043110323
-0.6796728828828829 0.4976854007669572
-0.677670900900901 0.4990006639772105
-0.6756689189189189 0.5003095174948422
-0.673666936936937 0.5016119982697225
-0.6716649549549549 0.5029081427774299
-0.6696629729729731 0.5041979870278527
-0.667660990990991 0.505481566573581
-0.6656590090090091 0.506758916518097
-0.663657027027027 0.5080300715237679
-0.6616550450450451 0.5092950658196486
-0.659653063063063 0.5105539332090997
-0.6576510810810812 0.5118067070772252
-0.6556490990990991 0.5130534203981364
-0.6536471171171172 0.5142941057420456
-0.6516451351351351 0.5155287952821972
-0.6496431531531532 0.5167575208016375
-0.6476411711711711 0.5179803136998297
-0.6456391891891893 0.5191972049991184
-0.6436372072072072 0.5204082253510489
-0.6416352252252253 0.521613405042541
-0.6396332432432432 0.522812774001928
-0.6376312612612614 0.5240063618048587
-0.6356292792792793 0.5251941976800699
-0.6336272972972974 0.5263763105150306
-0.6316253153153153 0.5275527288614644
-0.6296233333333334 0.5287234809407485
-0.6276213513513513 0.5298885946491988
-0.6256193693693695 0.5310480975632385
-0.6236173873873874 0.5322020169444572
-0.6216154054054055 0.5333503797445616
-0.6196134234234234 0.5344932126102209
-0.6176114414414415 0.5356305418878098
-0.6156094594594594 0.5367623936280528
-0.6136074774774775 0.5378887935905692
-0.6116054954954955 0.539009767248326
-0.6096035135135135 0.5401253397919973
-0.6076015315315315 0.5412355361342337
-0.6055995495495495 0.5423403809138454
-0.6035975675675676 0.5434398984998986
-0.6015955855855856 0.5445341129957296
-0.5995936036036036 0.5456230482428777
-0.5975916216216216 0.5467067278249396
-0.5955896396396396 0.547785175071345
-0.5935876576576576 0.5488584130610599
-0.5915856756756757 0.5499264646262131
-0.5895836936936937 0.5509893523556544
-0.5875817117117117 0.5520470985984416
-0.5855797297297297 0.5530997254672585
-0.5835777477477477 0.5541472548417684
-0.5815757657657658 0.5551897083719016
-0.5795737837837838 0.5562271074810796
-0.5775718018018018 0.5572594733693782
-0.5755698198198198 0.558286827016629
-0.5735678378378378 0.5593091891854638
-0.5715658558558558 0.5603265804242998
-0.5695638738738739 0.5613390210702696
-0.5675618918918919 0.562346531252096
-0.5655599099099099 0.563349130892913
-0.5635579279279279 0.5643468397130352
-0.5615559459459459 0.5653396772326746
-0.559553963963964 0.5663276627746092
-0.557551981981982 0.5673108154668011
-0.55555 0.568289154244968
-0.553548018018018 0.5692626978551064
-0.551546036036036 0.5702314648559721
-0.549544054054054 0.5711954736215124
-0.5475420720720721 0.5721547423432579
-0.5455400900900901 0.573109289032669
-0.5435381081081081 0.5740591315234422
-0.5415361261261261 0.5750042874737757
-0.5395341441441441 0.5759447743685944
-0.5375321621621622 0.5768806095217345
-0.5355301801801802 0.5778118100780933
-0.5335281981981982 0.5787383930157393
-0.5315262162162162 0.5796603751479845
-0.5295242342342342 0.580577773125424
-0.5275222522522522 0.5814906034379377
-0.5255202702702703 0.5823988824166597
-0.5235182882882883 0.5833026262359131
-0.5215163063063063 0.5842018509151112
-0.5195143243243243 0.5850965723206282
-0.5175123423423423 0.5859868061676371
-0.5155103603603604 0.5868725680219175
-0.5135083783783784 0.5877538733016313
-0.5115063963963964 0.5886307372790717
-0.5095044144144144 0.589503175082381
-0.5075024324324324 0.5903712016972403
-0.5055004504504504 0.5912348319685318
-0.5034984684684685 0.592094080601973
-0.5014964864864865 0.5929489621657258
-0.4994945045045045 0.5937994910919775
-0.4974925225225225 0.5946456816784964
-0.49549054054054054 0.5954875480901634
-0.49348855855855855 0.5963251043604781
-0.4914865765765766 0.5971583643930404
-0.4894845945945946 0.5979873419630084
-0.4874826126126126 0.5988120507185338
-0.4854806306306306 0.5996325041821743
-0.48347864864864865 0.600448715752282
-0.48147666666666666 0.6012606987043725
-0.4794746846846847 0.6020684661924698
-0.4774727027027027 0.6028720312504329
-0.4754707207207207 0.6036714067932584
-0.47346873873873874 0.6044666056183661
-0.47146675675675676 0.6052576404068615
-0.4694647747747748 0.6060445237247821
-0.4674627927927928 0.6068272680243211
-0.4654608108108108 0.6076058856450345
-0.46345882882882883 0.6083803888150288
-0.46145684684684685 0.6091507896521317
-0.45945486486486486 0.6099171001650427
-0.4574528828828829 0.6106793322544686
-0.4554509009009009 0.6114374977142403
-0.4534489189189189 0.612191608232413
-0.45144693693693694 0.6129416753923517
-0.44944495495495496 0.6136877106737962
-0.447442972972973 0.614429725453915
-0.445440990990991 0.6151677310083409
-0.443439009009009 0.6159017385121902
-0.44143702702702703 0.6166317590410699
-0.43943504504504505 0.6173578035720676
-0.43743306306306307 0.6180798829847275
-0.4354310810810811 0.6187980080620121
-0.4334290990990991 0.6195121894912501
-0.4314271171171171 0.62022243786507
-0.42942513513513514 0.6209287636823201
-0.42742315315315316 0.6216311773489758
-0.4254211711711712 0.6223296891790325
-0.4234191891891892 0.6230243093953876
-0.4214172072072072 0.6237150481307072
-0.41941522522522523 0.624401915428283
-0.41741324324324325 0.6250849212428747
-0.41541126126126127 0.6257640754415418
-0.4134092792792793 0.6264393878044631
-0.4114072972972973 0.6271108680257443
-0.4094053153153153 0.6277785257142148
-0.40740333333333334 0.6284423703942119
-0.40540135135135136 0.6291024115063563
-0.4033993693693694 0.6297586584083134
-0.4013973873873874 0.6304111203755477
-0.3993954054054054 0.6310598066020628
-0.39739342342342343 0.6317047262011353
-0.39539144144144145 0.632345888206033
-0.39338945945945947 0.632983301570729
-0.3913874774774775 0.6336169751706017
-0.3893854954954955 0.6342469178031269
-0.3873835135135135 0.6348731381885603
-0.38538153153153154 0.6354956449706094
-0.38337954954954956 0.6361144467170977
-0.3813775675675676 0.6367295519206195
-0.3793755855855856 0.6373409689991842
-0.3773736036036036 0.6379487062968539
-0.37537162162162163 0.6385527720843708
-0.37336963963963965 0.6391531745597772
-0.37136765765765767 0.6397499218490258
-0.3693656756756757 0.6403430220065831
-0.3673636936936937 0.6409324830160235
-0.3653617117117117 0.6415183127906156
-0.36335972972972974 0.6421005191739015
-0.36135774774774776 0.6426791099402677
-0.3593557657657658 0.643254092795507
-0.3573537837837838 0.6438254753773759
-0.3553518018018018 0.6443932652561414
-0.35334981981981983 0.6449574699351222
-0.35134783783783785 0.6455180968512227
-0.34934585585585587 0.6460751533754596
-0.3473438738738739 0.6466286468134809
-0.3453418918918919 0.6471785844060783
-0.3433399099099099 0.6477249733296944
-0.34133792792792794 0.6482678206969199
-0.33933594594594596 0.6488071335569883
-0.337333963963964 0.6493429188962596
-0.335331981981982 0.649875183638702
-0.33333 0.6504039346463637
-0.33132801801801803 0.650929178719841
-0.32932603603603605 0.6514509225987385
-0.32732405405405407 0.6519691729621243
-0.3253220720720721 0.6524839364289791
-0.3233200900900901 0.6529952195586385
-0.3213181081081081 0.6535030288512313
-0.31931612612612614 0.6540073707481106
-0.31731414414414416 0.6545082516322784
-0.3153121621621622 0.6550056778288087
-0.3133101801801802 0.6554996556052599
-0.3113081981981982 0.6559901911720847
-0.30930621621621623 0.6564772906830355
-0.30730423423423425 0.6569609602355619
-0.30530225225225227 0.6574412058712048
-0.3033002702702703 0.6579180335759849
-0.3012982882882883 0.6583914492807866
-0.2992963063063063 0.6588614588617359
-0.29729432432432434 0.6593280681405747
-0.29529234234234236 0.6597912828850284
-0.2932903603603604 0.6602511088091717
-0.2912883783783784 0.6607075515737862
-0.2892863963963964 0.661160616786716
-0.28728441441441444 0.6616103100032166
-0.28528243243243245 0.6620566367263021
-0.28328045045045047 0.6624996024070847
-0.2812784684684685 0.662939212445112
-0.2792764864864865 0.6633754721886989
-0.2772745045045045 0.6638083869352555
-0.27527252252252254 0.6642379619316114
-0.27327054054054056 0.6646642023743338
-0.2712685585585586 0.6650871134100443
-0.2692665765765766 0.6655067001357293
-0.2672645945945946 0.6659229675990476
-0.26526261261261264 0.6663359207986326
-0.26326063063063065 0.6667455646843927
-0.2612586486486487 0.6671519041578065
-0.2592566666666667 0.6675549440722134
-0.2572546846846847 0.6679546892331023
-0.2552527027027027 0.668351144398395
-0.25325072072072075 0.6687443142787265
-0.25124873873873876 0.6691342035377219
-0.24924675675675678 0.6695208167922689
-0.2472447747747748 0.6699041586127873
-0.24524279279279282 0.6702842335234952
-0.24324081081081084 0.670661046002671
-0.24123882882882886 0.6710346004829119
-0.23923684684684687 0.6714049013513903
-0.2372348648648649 0.6717719529501056
-0.2352328828828829 0.6721357595761325
-0.23323090090090093 0.6724963254818668
-0.23122891891891884 0.6728536548752675
-0.22922693693693685 0.6732077519200965
-0.22722495495495487 0.6735586207361532
-0.2252229729729729 0.6739062653995082
-0.2232209909909909 0.6742506899427319
-0.22121900900900893 0.6745918983551221
-0.21921702702702694 0.6749298945829265
-0.21721504504504496 0.6752646825295637
-0.21521306306306298 0.6755962660558398
-0.213211081081081 0.675924648980164
-0.21120909909909902 0.6762498350787592
-0.20920711711711704 0.676571828085871
-0.20720513513513505 0.676890631693974
-0.20520315315315307 0.6772062495539736
-0.2032011711711711 0.6775186852754077
-0.2011991891891891 0.6778279424266426
-0.19919720720720713 0.6781340245350688
-0.19719522522522515 0.6784369350872929
-0.19519324324324316 0.678736677529326
-0.19319126126126118 0.679033255266771
-0.1911892792792792 0.6793266716650067
-0.18918729729729722 0.6796169300493687
-0.18718531531531524 0.6799040337053288
-0.18518333333333326 0.6801879858786706
-0.18318135135135127 0.6804687897756638
-0.1811793693693693 0.6807464485632349
-0.1791773873873873 0.6810209653691367
-0.17717540540540533 0.6812923432821135
-0.17517342342342335 0.6815605853520659
-0.17317144144144136 0.681825694590212
-0.17116945945945938 0.6820876739692461
-0.1691674774774774 0.6823465264234955
-0.16716549549549542 0.682602254849075
-0.16516351351351344 0.6828548621040391
-0.16316153153153146 0.683104351008531
-0.16115954954954947 0.6833507243449308
-0.1591575675675675 0.6835939848579996
-0.1571555855855855 0.6838341352550242
-0.15515360360360353 0.6840711782059556
-0.15315162162162155 0.6843051163435492
-0.15114963963963957 0.6845359522634998
-0.14914765765765758 0.6847636885245769
-0.1471456756756756 0.6849883276487557
-0.14514369369369362 0.6852098721213472
-0.14314171171171164 0.6854283243911264
-0.14113972972972966 0.685643686870457
-0.13913774774774768 0.6858559619354156
-0.1371357657657657 0.6860651519259131
-0.1351337837837837 0.686271259145814
-0.13313180180180173 0.6864742858630528
-0.13112981981981975 0.6866742343097516
-0.12912783783783777 0.686871106682331
-0.12712585585585578 0.6870649051416228
-0.1251238738738738 0.6872556318129793
-0.12312189189189182 0.6874432887863805
-0.12111990990990984 0.6876278781165387
-0.11911792792792786 0.6878094018230037
-0.11711594594594588 0.6879878618902632
-0.1151139639639639 0.6881632602678427
-0.11311198198198191 0.6883355988704033
-0.11110999999999993 0.6885048795778379
-0.10910801801801795 0.6886711042353649
-0.10710603603603597 0.6888342746536205
-0.10510405405405399 0.6889943926087483
-0.103102072072072 0.6891514598424897
-0.10110009009009002 0.6893054780622683
-0.09909810810810804 0.6894564489412762
-0.09709612612612606 0.6896043741185562
-0.09509414414414408 0.6897492551990838
-0.0930921621621621 0.6898910937538463
-0.09109018018018011 0.6900298913199201
-0.08908819819819813 0.690165649400547
-0.08708621621621615 0.6902983694652088
-0.08508423423423417 0.6904280529496989
-0.08308225225225219 0.6905547012561936
-0.0810802702702702 0.6906783157533202
-0.07907828828828822 0.6907988977762257
-0.07707630630630624 0.6909164486266409
-0.07507432432432426 0.6910309695729451
-0.07307234234234228 0.6911424618502275
-0.0710703603603603 0.6912509266603486
-0.06906837837837831 0.6913563651719982
-0.06706639639639633 0.6914587785207528
-0.06506441441441435 0.6915581678091306
-0.06306243243243237 0.6916545341066463
-0.06106045045045039 0.6917478784498621
-0.059058468468468406 0.6918382018424386
-0.057056486486486424 0.6919255052551838
-0.05505450450450444 0.6920097896261002
-0.05305252252252246 0.6920910558604304
-0.05105054054054048 0.6921693048307003
-0.0490485585585585 0.6922445373767633
-0.047046576576576515 0.6923167543058387
-0.045044594594594534 0.6923859563925527
-0.04304261261261255 0.692452144378975
-0.04104063063063057 0.6925153189746545
-0.03903864864864859 0.6925754808566547
-0.03703666666666661 0.692632630669585
-0.035034684684684625 0.6926867690256331
-0.03303270270270264 0.6927378965045942
-0.03103072072072066 0.6927860136538982
-0.02902873873873868 0.6928311209886377
-0.027026756756756698 0.6928732189915912
-0.025024774774774716 0.6929123081132474
-0.023022792792792734 0.6929483887718267
-0.021020810810810753 0.6929814613533012
-0.01901882882882877 0.6930115262114135
-0.01701684684684679 0.6930385836676936
-0.015014864864864808 0.693062634011474
-0.013012882882882826 0.6930836774999052
-0.011010900900900844 0.6931017143579655
-0.009008918918918862 0.6931167447784741
-0.007006936936936881 0.6931287689220994
-0.005004954954954899 0.6931377869173668
-0.003002972972972917 0.6931437988606649
-0.0010009909909909354 0.6931468048162501
0.0010009909909910464 0.6931468048162501
0.003002972972972917 0.6931437988606649
0.00500495495495501 0.6931377869173668
0.007006936936936881 0.6931287689220994
0.009008918918918973 0.6931167447784741
0.011010900900900844 0.6931017143579655
0.013012882882882937 0.6930836774999051
0.015014864864864808 0.693062634011474
0.0170168468468469 0.6930385836676936
0.01901882882882877 0.6930115262114135
0.021020810810810864 0.6929814613533012
0.023022792792792734 0.6929483887718267
0.025024774774774827 0.6929123081132474
0.02702675675675692 0.6928732189915912
0.02902873873873879 0.6928311209886377
0.031030720720720883 0.6927860136538982
0.033032702702702754 0.6927378965045942
0.03503468468468485 0.6926867690256331
0.03703666666666672 0.692632630669585
0.03903864864864881 0.6925754808566547
0.04104063063063068 0.6925153189746545
0.043042612612612774 0.692452144378975
0.045044594594594645 0.6923859563925527
0.04704657657657674 0.6923167543058387
0.04904855855855861 0.6922445373767633
0.0510505405405407 0.6921693048307003
0.05305252252252257 0.6920910558604303
0.055054504504504664 0.6920097896261002
0.057056486486486535 0.6919255052551838
0.05905846846846863 0.6918382018424384
0.0610604504504505 0.6917478784498621
0.06306243243243259 0.6916545341066463
0.06506441441441446 0.6915581678091306
0.06706639639639655 0.6914587785207528
0.06906837837837843 0.6913563651719982
0.07107036036036052 0.6912509266603486
0.07307234234234239 0.6911424618502275
0.07507432432432448 0.6910309695729449
0.07707630630630635 0.6909164486266409
0.07907828828828845 0.6907988977762257
0.08108027027027032 0.6906783157533202
0.08308225225225241 0.6905547012561934
0.08508423423423428 0.6904280529496989
0.08708621621621637 0.690298369465209
0.08908819819819824 0.690165649400547
0.09109018018018034 0.69002989131992
0.0930921621621622 0.6898910937538462
0.0950941441441443 0.6897492551990838
0.09709612612612617 0.6896043741185562
0.09909810810810826 0.6894564489412761
0.10110009009009013 0.6893054780622683
0.10310207207207223 0.6891514598424897
0.1051040540540541 0.6889943926087483
0.10710603603603619 0.6888342746536203
0.10910801801801806 0.6886711042353649
0.11111000000000015 0.688504879577838
0.11311198198198202 0.6883355988704033
0.11511396396396412 0.6881632602678427
0.11711594594594599 0.6879878618902632
0.11911792792792808 0.6878094018230037
0.12111990990990995 0.6876278781165387
0.12312189189189204 0.6874432887863805
0.12512387387387391 0.6872556318129793
0.127125855855856 0.6870649051416228
0.12912783783783788 0.686871106682331
0.13112981981981997 0.6866742343097515
0.13313180180180184 0.6864742858630528
0.13513378378378393 0.686271259145814
0.1371357657657658 0.6860651519259131
0.1391377477477479 0.6858559619354156
0.14113972972972977 0.685643686870457
0.14314171171171186 0.6854283243911264
0.14514369369369373 0.6852098721213472
0.14714567567567582 0.6849883276487555
0.1491476576576577 0.6847636885245769
0.1511496396396398 0.6845359522634998
0.15315162162162166 0.6843051163435492
0.15515360360360375 0.6840711782059556
0.15715558558558562 0.6838341352550242
0.15915756756756771 0.6835939848579996
0.16115954954954959 0.6833507243449308
0.16316153153153168 0.6831043510085311
0.16516351351351355 0.6828548621040391
0.16716549549549564 0.682602254849075
0.1691674774774775 0.6823465264234955
0.1711694594594596 0.682087673969246
0.17317144144144148 0.681825694590212
0.17517342342342357 0.6815605853520659
0.17717540540540544 0.6812923432821135
0.17917738738738753 0.6810209653691365
0.1811793693693694 0.6807464485632349
0.1831813513513515 0.6804687897756638
0.18518333333333337 0.6801879858786707
0.18718531531531546 0.6799040337053287
0.18918729729729733 0.6796169300493686
0.19118927927927942 0.6793266716650068
0.1931912612612613 0.679033255266771
0.1951932432432434 0.678736677529326
0.19719522522522526 0.6784369350872929
0.19919720720720735 0.6781340245350689
0.20119918918918922 0.6778279424266426
0.2032011711711713 0.6775186852754075
0.20520315315315318 0.6772062495539736
0.20720513513513528 0.676890631693974
0.20920711711711715 0.676571828085871
0.21120909909909924 0.676249835078759
0.2132110810810811 0.675924648980164
0.2152130630630632 0.6755962660558399
0.21721504504504507 0.6752646825295637
0.21921702702702717 0.6749298945829264
0.22121900900900904 0.6745918983551221
0.22322099099099113 0.6742506899427319
0.225222972972973 0.6739062653995082
0.2272249549549551 0.6735586207361531
0.22922693693693696 0.6732077519200964
0.23122891891891906 0.6728536548752676
0.23323090090090093 0.6724963254818669
0.23523288288288302 0.6721357595761325
0.2372348648648649 0.6717719529501056
0.23923684684684698 0.6714049013513903
0.24123882882882886 0.671034600482912
0.24324081081081095 0.6706610460026708
0.24524279279279282 0.6702842335234952
0.2472447747747749 0.6699041586127874
0.24924675675675678 0.6695208167922689
0.2512487387387389 0.6691342035377219
0.25325072072072075 0.6687443142787265
0.25525270270270284 0.668351144398395
0.2572546846846847 0.6679546892331023
0.2592566666666668 0.6675549440722133
0.2612586486486487 0.6671519041578065
0.26326063063063077 0.6667455646843927
0.26526261261261264 0.6663359207986325
0.26726459459459473 0.6659229675990476
0.2692665765765766 0.6655067001357294
0.2712685585585587 0.6650871134100443
0.27327054054054056 0.6646642023743338
0.27527252252252266 0.6642379619316112
0.2772745045045045 0.6638083869352555
0.2792764864864866 0.6633754721886989
0.2812784684684685 0.662939212445112
0.2832804504504506 0.6624996024070847
0.28528243243243245 0.6620566367263022
0.28728441441441455 0.6616103100032166
0.2892863963963964 0.661160616786716
0.2912883783783785 0.6607075515737862
0.2932903603603604 0.6602511088091717
0.2952923423423425 0.6597912828850284
0.29729432432432434 0.6593280681405745
0.29929630630630644 0.658861458861736
0.3012982882882883 0.6583914492807865
0.3033002702702704 0.6579180335759849
0.30530225225225227 0.6574412058712048
0.30730423423423436 0.6569609602355619
0.30930621621621623 0.6564772906830355
0.3113081981981983 0.6559901911720847
0.3133101801801802 0.6554996556052599
0.3153121621621623 0.6550056778288087
0.31731414414414416 0.6545082516322784
0.31931612612612625 0.6540073707481106
0.3213181081081081 0.6535030288512313
0.3233200900900902 0.6529952195586385
0.3253220720720721 0.6524839364289791
0.3273240540540542 0.6519691729621243
0.32932603603603605 0.6514509225987385
0.33132801801801814 0.650929178719841
0.33333 0.6504039346463636
0.3353319819819821 0.649875183638702
0.337333963963964 0.6493429188962596
0.33933594594594607 0.6488071335569882
0.34133792792792794 0.6482678206969199
0.34333990990991003 0.6477249733296944
0.3453418918918919 0.6471785844060783
0.347343873873874 0.6466286468134808
0.34934585585585587 0.6460751533754596
0.35134783783783796 0.6455180968512227
0.35334981981981983 0.6449574699351222
0.3553518018018019 0.6443932652561412
0.3573537837837838 0.6438254753773759
0.3593557657657659 0.643254092795507
0.36135774774774776 0.6426791099402676
0.36335972972972985 0.6421005191739014
0.3653617117117117 0.6415183127906156
0.3673636936936938 0.6409324830160235
0.3693656756756757 0.6403430220065831
0.3713676576576578 0.6397499218490257
0.37336963963963965 0.639153174559777
0.37537162162162174 0.6385527720843708
0.3773736036036036 0.6379487062968539
0.3793755855855857 0.6373409689991841
0.3813775675675676 0.6367295519206195
0.38337954954954967 0.6361144467170977
0.38538153153153154 0.6354956449706094
0.38738351351351363 0.6348731381885602
0.3893854954954955 0.6342469178031269
0.3913874774774776 0.6336169751706017
0.39338945945945947 0.632983301570729
0.39539144144144156 0.6323458882060329
0.39739342342342343 0.6317047262011353
0.3993954054054055 0.631059806602063
0.4013973873873874 0.6304111203755477
0.4033993693693695 0.6297586584083134
0.40540135135135136 0.629102411506356
0.40740333333333345 0.6284423703942119
0.4094053153153153 0.6277785257142149
0.4114072972972974 0.6271108680257443
0.4134092792792793 0.6264393878044631
0.4154112612612614 0.6257640754415419
0.41741324324324325 0.6250849212428747
0.41941522522522534 0.624401915428283
0.4214172072072072 0.6237150481307072
0.4234191891891893 0.6230243093953876
0.4254211711711712 0.6223296891790325
0.42742315315315327 0.6216311773489757
0.42942513513513514 0.6209287636823201
0.43142711711711723 0.62022243786507
0.4334290990990991 0.6195121894912501
0.4354310810810812 0.618798008062012
0.43743306306306307 0.6180798829847275
0.43943504504504516 0.6173578035720676
0.44143702702702703 0.6166317590410699
0.4434390090090091 0.6159017385121901
0.445440990990991 0.6151677310083409
0.4474429729729731 0.614429725453915
0.44944495495495496 0.6136877106737962
0.45144693693693705 0.6129416753923516
0.4534489189189189 0.612191608232413
0.455450900900901 0.6114374977142403
0.4574528828828829 0.6106793322544686
0.459454864864865 0.6099171001650427
0.46145684684684685 0.6091507896521317
0.46345882882882894 0.6083803888150288
0.4654608108108108 0.6076058856450345
0.4674627927927929 0.6068272680243209
0.4694647747747748 0.6060445237247821
0.47146675675675687 0.6052576404068615
0.47346873873873874 0.6044666056183661
0.47547072072072083 0.6036714067932583
0.4774727027027027 0.6028720312504328
0.4794746846846848 0.6020684661924698
0.48147666666666666 0.6012606987043726
0.48347864864864876 0.6004487157522819
0.4854806306306306 0.5996325041821743
0.4874826126126127 0.5988120507185338
0.4894845945945946 0.5979873419630084
0.4914865765765767 0.5971583643930402
0.49348855855855855 0.596325104360478
0.49549054054054065 0.5954875480901634
0.4974925225225225 0.5946456816784964
0.4994945045045046 0.5937994910919774
0.5014964864864865 0.5929489621657258
0.5034984684684686 0.592094080601973
0.5055004504504504 0.5912348319685318
0.5075024324324325 0.5903712016972402
0.5095044144144144 0.589503175082381
0.5115063963963965 0.5886307372790717
0.5135083783783784 0.5877538733016313
0.5155103603603605 0.5868725680219172
0.5175123423423423 0.5859868061676371
0.5195143243243244 0.5850965723206282
0.5215163063063063 0.5842018509151112
0.5235182882882884 0.583302626235913
0.5255202702702703 0.5823988824166597
0.5275222522522524 0.5814906034379377
0.5295242342342342 0.5805777731254241
0.5315262162162163 0.5796603751479845
0.5335281981981982 0.5787383930157393
0.5355301801801803 0.5778118100780933
0.5375321621621624 0.5768806095217343
0.5395341441441442 0.5759447743685941
0.5415361261261263 0.5750042874737759
0.5435381081081082 0.5740591315234422
0.5455400900900903 0.5731092890326687
0.5475420720720722 0.5721547423432578
0.5495440540540543 0.5711954736215124
0.5515460360360361 0.5702314648559721
0.5535480180180182 0.5692626978551062
0.5555500000000001 0.5682891542449678
0.5575519819819822 0.5673108154668012
0.5595539639639641 0.5663276627746092
0.5615559459459462 0.5653396772326744
0.563557927927928 0.564346839713035
0.5655599099099101 0.5633491308929129
0.567561891891892 0.562346531252096
0.5695638738738741 0.5613390210702693
0.571565855855856 0.5603265804242996
0.573567837837838 0.5593091891854637
0.5755698198198199 0.558286827016629
0.577571801801802 0.557259473369378
0.5795737837837839 0.5562271074810796
0.581575765765766 0.5551897083719015
0.5835777477477478 0.5541472548417684
0.5855797297297299 0.5530997254672583
0.5875817117117118 0.5520470985984414
0.5895836936936939 0.5509893523556544
0.5915856756756758 0.5499264646262131
0.5935876576576579 0.5488584130610596
0.5955896396396397 0.5477851750713449
0.5975916216216218 0.5467067278249395
0.5995936036036037 0.5456230482428777
0.6015955855855858 0.5445341129957293
0.6035975675675677 0.5434398984998985
0.6055995495495498 0.5423403809138454
0.6076015315315316 0.5412355361342337
0.6096035135135137 0.5401253397919971
0.6116054954954956 0.5390097672483258
0.6136074774774777 0.5378887935905692
0.6156094594594596 0.5367623936280529
0.6176114414414416 0.5356305418878097
0.6196134234234235 0.5344932126102208
0.6216154054054056 0.5333503797445616
0.6236173873873875 0.5322020169444572
0.6256193693693696 0.5310480975632383
0.6276213513513514 0.5298885946491988
0.6296233333333335 0.5287234809407486
0.6316253153153154 0.5275527288614644
0.6336272972972975 0.5263763105150305
0.6356292792792794 0.5251941976800697
0.6376312612612615 0.5240063618048587
0.6396332432432433 0.522812774001928
0.6416352252252254 0.5216134050425408
0.6436372072072073 0.5204082253510488
0.6456391891891894 0.5191972049991185
0.6476411711711713 0.5179803136998297
0.6496431531531534 0.5167575208016373
0.6516451351351352 0.5155287952821971
0.6536471171171173 0.5142941057420456
0.6556490990990992 0.5130534203981364
0.6576510810810813 0.5118067070772251
0.6596530630630631 0.5105539332090996
0.6616550450450452 0.5092950658196486
0.6636570270270271 0.5080300715237679
0.6656590090090092 0.5067589165180968
0.6676609909909911 0.5054815665735809
0.6696629729729732 0.5041979870278527
0.671664954954955 0.5029081427774299
0.6736669369369371 0.5016119982697222
0.675668918918919 0.5003095174948421
0.6776709009009011 0.49900066397721055
0.679672882882883 0.4976854007669572
0.6816748648648651 0.49636369043110307
0.6836768468468469 0.4950354950445227
0.685678828828829 0.49370077618067454
0.6876808108108109 0.492359494902097
0.689682792792793 0.4910116117506599
0.6916847747747749 0.4896570867375651
0.693686756756757 0.4882958793330833
0.6956887387387388 0.4869279484560265
0.6976907207207209 0.48555325246294034
0.6996927027027028 0.48417174913701233
0.7016946846846849 0.48278339567667994
0.7036966666666667 0.48138814868393615
0.7056986486486488 0.47998596415231676
0.7077006306306307 0.4785767974545624
0.7097026126126128 0.4771606033299384
0.7117045945945947 0.47573733587120803
0.7137065765765768 0.4743069485112419
0.7157085585585586 0.4728693940092543
0.7177105405405407 0.47142462443664734
0.7197125225225226 0.46997259116245726
0.7217145045045047 0.46851324483838286
0.7237164864864866 0.4670465353833837
0.7257184684684687 0.4655724119678289
0.7277204504504505 0.4640908229971855
0.7297224324324326 0.46260171609522593
0.7317244144144145 0.46110503808673764
0.7337263963963966 0.45960073497971465
0.7357283783783785 0.4580887519470154
0.7377303603603605 0.4565690333074629
0.7397323423423424 0.45504152250636903
0.7417343243243245 0.45350616209545663
0.7437363063063064 0.45196289371216036
0.7457382882882885 0.45041165805828043
0.7477402702702703 0.4488523948779642
0.7497422522522524 0.4472850429349853
0.7517442342342343 0.4457095399892989
0.7537462162162164 0.4441258227728379
0.7557481981981983 0.4425338269645245
0.7577501801801804 0.44093348716445757
0.7597521621621622 0.43932473686725015
0.7617541441441443 0.4377075084344765
0.7637561261261262 0.43608173306619313
0.7657581081081083 0.4344473407714923
0.7677600900900902 0.43280426033805
0.7697620720720723 0.43115241930062354
0.7717640540540541 0.4294917439084531
0.7737660360360362 0.4278221590915169
0.7757680180180181 0.4261435884255937
0.7777700000000002 0.42445595409607645
0.779771981981982 0.4227591768604829
0.7817739639639641 0.4210531760095985
0.783775945945946 0.41933786932719747
0.7857779279279281 0.41761317304826845
0.78777990990991 0.41587900181568144
0.7897818918918921 0.4141352686352143
0.791783873873874 0.4123818848288696
0.793785855855856 0.4106187599863934
0.7957878378378379 0.40884580191491354
0.79778981981982 0.40706291658659727
0.7997918018018019 0.4052700080842405
0.801793783783784 0.4034669785446776
0.8037957657657658 0.40165372809990674
0.8057977477477479 0.39983015481580664
0.8077997297297298 0.3979961546283309
0.8098017117117119 0.3961516212770404
0.8118036936936938 0.3942964462358392
0.8138056756756759 0.3924305186407577
0.8158076576576577 0.3905537252146336
0.8178096396396398 0.388665950188516
0.8198116216216217 0.38676707521961506
0.8218136036036038 0.3848569793056013
0.8238155855855857 0.3829355386950562
0.8258175675675677 0.38100262679384983
0.8278195495495496 0.37905811406721523
0.8298215315315317 0.3771018679372635
0.8318235135135136 0.37513375267567967
0.8338254954954957 0.373153629291305
0.8358274774774775 0.3711613554123048
0.8378294594594596 0.36915678516258116
0.8398314414414415 0.36713976903208767
0.8418334234234236 0.3651101537406561
0.8438354054054055 0.36306778209492935
0.8458373873873876 0.3610124928379529
0.8478393693693694 0.35894412049095553
0.8498413513513515 0.35686249518679986
0.8518433333333334 0.35476744249455106
0.8538453153153155 0.352658783234557
0.8558472972972974 0.3505363332833994
0.8578492792792795 0.34839990336800464
0.8598512612612613 0.34624929884815636
0.8618532432432434 0.3440843194865737
0.8638552252252253 0.3419047592056638
0.8658572072072074 0.33971040582996104
0.8678591891891893 0.33750104081319005
0.8698611711711713 0.3352764389487794
0.8718631531531532 0.3330363680625638
0.8738651351351353 0.33078058868627463
0.8758671171171172 0.32850885371029825
0.8778690990990993 0.3262209080140248
0.8798710810810811 0.3239164880719573
0.8818730630630632 0.32159532153355525
0.8838750450450451 0.319257126774591
0.8858770270270272 0.3169016124175541
0.8878790090090091 0.31452847681839985
0.8898809909909912 0.31213740751662683
0.891882972972973 0.30972808064535584
0.8938849549549551 0.3073001602976966
0.895886936936937 0.30485329784528875
0.8978889189189191 0.30238713120440935
0.899890900900901 0.29990128404450994
0.901892882882883 0.297395364933416
0.9038948648648649 0.29486896641273663
0.905896846846847 0.2923216639962017
0.9078988288288289 0.2897530150827319
0.909900810810811 0.28716255777496164
0.9119027927927928 0.28454980959271653
0.9139047747747749 0.281914266069496
0.9159067567567568 0.279255399218357
0.9179087387387389 0.2765726558516368
0.9199107207207208 0.2738654557366933
0.9219127027027029 0.27113318956714677
0.9239146846846847 0.2683752167259654
0.9259166666666668 0.26559086281297956
0.9279186486486487 0.2627794169049875
0.9299206306306308 0.2599401285112817
0.9319226126126127 0.2570722041810618
0.9339245945945948 0.2541748037114995
0.9359265765765766 0.2512470358959175
0.9379285585585587 0.2482879537401621
0.9399305405405406 0.24529654906133008
0.9419325225225227 0.24227174636581267
0.9439345045045046 0.23921239588229748
0.9459364864864866 0.23611726559866747
0.9479384684684685 0.23298503211814267
0.9499404504504506 0.22981427010732008
0.9519424324324325 0.2266034400541517
0.9539444144144146 0.2233508739832683
0.9559463963963964 0.22005475868393753
0.9579483783783785 0.21671311588440612
0.9599503603603604 0.21332377864428054
0.9619523423423425 0.20988436301756097
0.9639543243243244 0.2063922337390272
0.9659563063063065 0.2028444622697017
0.9679582882882883 0.19923777494788605
0.9699602702702704 0.1955684881441429
0.9719622522522523 0.19183242607293244
0.9739642342342344 0.1880248150418232
0.9759662162162163 0.18414014503354653
0.9779681981981984 0.18017198493542005
0.9799701801801802 0.17611273021110802
0.9819721621621623 0.17195324897494932
0.9839741441441442 0.167682369493477
0.9859761261261263 0.16328610883939187
0.9879781081081082 0.15874645501416187
0.9899800900900902 0.1540393229517654
0.9919820720720721 0.1491308350694603
0.9939840540540542 0.1439697434963615
0.9959860360360361 0.1384691019660602
0.9979880180180182 0.1324461260031099
0.99999 0.12506353036322804
-0.99999 0.12506353036322743
-0.9979880180180181 0.1324461260031099
-0.9959860360360361 0.1384691019660605
-0.9939840540540541 0.1439697434963621
-0.9919820720720721 0.14913083506946004
-0.9899800900900901 0.15403932295176537
-0.9879781081081082 0.1587464550141621
-0.9859761261261262 0.16328610883939243
-0.9839741441441442 0.16768236949347678
-0.9819721621621622 0.1719532489749493
-0.9799701801801802 0.17611273021110824
-0.9779681981981982 0.18017198493542053
-0.9759662162162163 0.18414014503354637
-0.9739642342342343 0.18802481504182317
-0.9719622522522523 0.1918324260729326
-0.9699602702702703 0.19556848814414335
-0.9679582882882883 0.19923777494788586
-0.9659563063063064 0.20284446226970165
-0.9639543243243244 0.20639223373902738
-0.9619523423423424 0.2098843630175614
-0.9599503603603604 0.21332377864428037
-0.9579483783783784 0.21671311588440606
-0.9559463963963964 0.22005475868393765
-0.9539444144144145 0.2233508739832687
-0.9519424324324325 0.22660344005415156
-0.9499404504504505 0.22981427010732006
-0.9479384684684685 0.23298503211814284
-0.9459364864864865 0.23611726559866786
-0.9439345045045046 0.23921239588229737
-0.9419325225225226 0.24227174636581264
-0.9399305405405406 0.2452965490613302
-0.9379285585585586 0.24828795374016246
-0.9359265765765766 0.2512470358959174
-0.9339245945945946 0.2541748037114994
-0.9319226126126127 0.2570722041810619
-0.9299206306306307 0.259940128511282
-0.9279186486486487 0.2627794169049874
-0.9259166666666667 0.2655908628129795
-0.9239146846846847 0.2683752167259656
-0.9219127027027028 0.27113318956714716
-0.9199107207207208 0.27386545573669313
-0.9179087387387388 0.2765726558516368
-0.9159067567567568 0.2792553992183571
-0.9139047747747748 0.2819142660694963
-0.9119027927927928 0.2845498095927164
-0.9099008108108109 0.28716255777496164
-0.9078988288288289 0.289753015082732
-0.9058968468468469 0.29232166399620196
-0.9038948648648649 0.2948689664127365
-0.9018928828828829 0.297395364933416
-0.899890900900901 0.29990128404451005
-0.897888918918919 0.3023871312044097
-0.895886936936937 0.30485329784528864
-0.893884954954955 0.3073001602976965
-0.891882972972973 0.30972808064535595
-0.889880990990991 0.3121374075166271
-0.8878790090090091 0.31452847681839974
-0.8858770270270271 0.3169016124175541
-0.8838750450450451 0.3192571267745911
-0.8818730630630631 0.3215953215335555
-0.8798710810810811 0.3239164880719572
-0.8778690990990992 0.3262209080140248
-0.8758671171171172 0.32850885371029837
-0.8738651351351352 0.3307805886862749
-0.8718631531531532 0.33303636806256376
-0.8698611711711712 0.33527643894877934
-0.8678591891891893 0.33750104081319016
-0.8658572072072073 0.33971040582996137
-0.8638552252252253 0.3419047592056637
-0.8618532432432433 0.34408431948657364
-0.8598512612612613 0.3462492988481564
-0.8578492792792793 0.34839990336800486
-0.8558472972972974 0.3505363332833993
-0.8538453153153154 0.352658783234557
-0.8518433333333334 0.35476744249455117
-0.8498413513513514 0.35686249518680013
-0.8478393693693694 0.3589441204909554
-0.8458373873873875 0.36101249283795284
-0.8438354054054055 0.36306778209492935
-0.8418334234234235 0.36511015374065625
-0.8398314414414415 0.3671397690320876
-0.8378294594594595 0.36915678516258116
-0.8358274774774775 0.3711613554123049
-0.8338254954954956 0.37315362929130524
-0.8318235135135136 0.3751337526756796
-0.8298215315315316 0.3771018679372635
-0.8278195495495496 0.37905811406721535
-0.8258175675675676 0.38100262679385005
-0.8238155855855857 0.3829355386950561
-0.8218136036036037 0.3848569793056013
-0.8198116216216217 0.3867670752196151
-0.8178096396396397 0.38866595018851624
-0.8158076576576577 0.39055372521463355
-0.8138056756756757 0.3924305186407577
-0.8118036936936938 0.39429644623583926
-0.8098017117117118 0.3961516212770407
-0.8077997297297297 0.3979961546283309
-0.8057977477477478 0.39983015481580664
-0.8037957657657657 0.401653728099907
-0.8017937837837839 0.4034669785446779
-0.7997918018018018 0.4052700080842405
-0.7977898198198199 0.4070629165865972
-0.7957878378378378 0.40884580191491376
-0.7937858558558559 0.41061875998639363
-0.7917838738738738 0.41238188482886956
-0.789781891891892 0.4141352686352143
-0.7877799099099099 0.41587900181568166
-0.785777927927928 0.4176131730482686
-0.7837759459459459 0.4193378693271974
-0.781773963963964 0.42105317600959846
-0.7797719819819819 0.42275917686048314
-0.7777700000000001 0.42445595409607667
-0.775768018018018 0.4261435884255937
-0.7737660360360361 0.4278221590915169
-0.771764054054054 0.4294917439084534
-0.7697620720720721 0.4311524193006237
-0.76776009009009 0.43280426033805
-0.7657581081081082 0.4344473407714922
-0.7637561261261261 0.43608173306619336
-0.7617541441441442 0.4377075084344767
-0.7597521621621621 0.43932473686725015
-0.7577501801801803 0.4409334871644575
-0.7557481981981982 0.44253382696452465
-0.7537462162162163 0.4441258227728381
-0.7517442342342342 0.44570953998929885
-0.7497422522522523 0.4472850429349853
-0.7477402702702702 0.4488523948779644
-0.7457382882882884 0.4504116580582806
-0.7437363063063063 0.4519628937121603
-0.7417343243243244 0.45350616209545663
-0.7397323423423423 0.4550415225063693
-0.7377303603603604 0.456569033307463
-0.7357283783783783 0.45808875194701537
-0.7337263963963965 0.4596007349797146
-0.7317244144144144 0.4611050380867378
-0.7297224324324325 0.46260171609522616
-0.7277204504504504 0.4640908229971855
-0.7257184684684685 0.4655724119678289
-0.7237164864864865 0.4670465353833839
-0.7217145045045046 0.4685132448383831
-0.7197125225225225 0.46997259116245726
-0.7177105405405406 0.47142462443664734
-0.7157085585585585 0.47286939400925454
-0.7137065765765767 0.4743069485112422
-0.7117045945945946 0.47573733587120803
-0.7097026126126127 0.4771606033299384
-0.7077006306306306 0.4785767974545626
-0.7056986486486487 0.479985964152317
-0.7036966666666666 0.4813881486839361
-0.7016946846846848 0.48278339567667994
-0.6996927027027027 0.48417174913701255
-0.6976907207207208 0.48555325246294045
-0.6956887387387387 0.48692794845602644
-0.6936867567567568 0.48829587933308327
-0.6916847747747747 0.4896570867375653
-0.6896827927927929 0.4910116117506601
-0.6876808108108108 0.49235949490209696
-0.6856788288288289 0.49370077618067454
-0.6836768468468468 0.49503549504452293
-0.681674864864865 0.49636369043110323
-0.6796728828828829 0.4976854007669572
-0.677670900900901 0.4990006639772105
-0.6756689189189189 0.5003095174948422
-0.673666936936937 0.5016119982697225
-0.6716649549549549 0.5029081427774299
-0.6696629729729731 0.5041979870278527
-0.667660990990991 0.505481566573581
-0.6656590090090091 0.506758916518097
-0.663657027027027 0.5080300715237679
-0.6616550450450451 0.5092950658196486
-0.659653063063063 0.5105539332090997
-0.6576510810810812 0.5118067070772252
-0.6556490990990991 0.5130534203981364
-0.6536471171171172 0.5142941057420456
-0.6516451351351351 0.5155287952821972
-0.6496431531531532 0.5167575208016375
-0.6476411711711711 0.5179803136998297
-0.6456391891891893 0.5191972049991184
-0.6436372072072072 0.5204082253510489
-0.6416352252252253 0.521613405042541
-0.6396332432432432 0.522812774001928
-0.6376312612612614 0.5240063618048587
-0.6356292792792793 0.5251941976800699
-0.6336272972972974 0.5263763105150306
-0.6316253153153153 0.5275527288614644
-0.6296233333333334 0.5287234809407485
-0.6276213513513513 0.5298885946491988
-0.6256193693693695 0.5310480975632385
-0.6236173873873874 0.5322020169444572
-0.6216154054054055 0.5333503797445616
-0.6196134234234234 0.5344932126102209
-0.6176114414414415 0.5356305418878098
-0.6156094594594594 0.5367623936280528
-0.6136074774774775 0.5378887935905692
-0.6116054954954955 0.539009767248326
-0.6096035135135135 0.5401253397919973
-0.6076015315315315 0.5412355361342337
-0.6055995495495495 0.5423403809138454
-0.6035975675675676 0.5434398984998986
-0.6015955855855856 0.5445341129957296
-0.5995936036036036 0.5456230482428777
-0.5975916216216216 0.5467067278249396
-0.5955896396396396 0.547785175071345
-0.5935876576576576 0.5488584130610599
-0.5915856756756757 0.5499264646262131
-0.5895836936936937 0.5509893523556544
-0.5875817117117117 0.5520470985984416
-0.5855797297297297 0.5530997254672585
-0.5835777477477477 0.5541472548417684
-0.5815757657657658 0.5551897083719016
-0.5795737837837838 0.5562271074810796
-0.5775718018018018 0.5572594733693782
-0.5755698198198198 0.558286827016629
-0.5735678378378378 0.5593091891854638
-0.5715658558558558 0.5603265804242998
-0.5695638738738739 0.5613390210702696
-0.5675618918918919 0.562346531252096
-0.5655599099099099 0.563349130892913
-0.5635579279279279 0.5643468397130352
-0.5615559459459459 0.5653396772326746
-0.559553963963964 0.5663276627746092
-0.557551981981982 0.5673108154668011
-0.55555 0.568289154244968
-0.553548018018018 0.5692626978551064
-0.551546036036036 0.5702314648559721
-0.549544054054054 0.5711954736215124
-0.5475420720720721 0.5721547423432579
-0.5455400900900901 0.573109289032669
-0.5435381081081081 0.5740591315234422
-0.5415361261261261 0.5750042874737757
-0.5395341441441441 0.5759447743685944
-0.5375321621621622 0.5768806095217345
-0.5355301801801802 0.5778118100780933
-0.5335281981981982 0.5787383930157393
-0.5315262162162162 0.5796603751479845
-0.5295242342342342 0.580577773125424
-0.5275222522522522 0.5814906034379377
-0.5255202702702703 0.5823988824166597
-0.5235182882882883 0.5833026262359131
-0.5215163063063063 0.5842018509151112
-0.5195143243243243 0.5850965723206282
-0.5175123423423423 0.5859868061676371
-0.5155103603603604 0.5868725680219175
-0.5135083783783784 0.5877538733016313
-0.5115063963963964 0.5886307372790717
-0.5095044144144144 0.589503175082381
-0.5075024324324324 0.5903712016972403
-0.5055004504504504 0.5912348319685318
-0.5034984684684685 0.592094080601973
-0.5014964864864865 0.5929489621657258
-0.4994945045045045 0.5937994910919775
-0.4974925225225225 0.5946456816784964
-0.49549054054054054 0.5954875480901634
-0.49348855855855855 0.5963251043604781
-0.4914865765765766 0.5971583643930404
-0.4894845945945946 0.5979873419630084
-0.4874826126126126 0.5988120507185338
-0.4854806306306306 0.5996325041821743
-0.48347864864864865 0.600448715752282
-0.48147666666666666 0.6012606987043725
-0.4794746846846847 0.6020684661924698
-0.4774727027027027 0.6028720312504329
-0.4754707207207207 0.6036714067932584
-0.47346873873873874 0.6044666056183661
-0.47146675675675676 0.6052576404068615
-0.4694647747747748 0.6060445237247821
-0.4674627927927928 0.6068272680243211
-0.4654608108108108 0.6076058856450345
-0.46345882882882883 0.6083803888150288
-0.46145684684684685 0.6091507896521317
-0.45945486486486486 0.6099171001650427
-0.4574528828828829 0.6106793322544686
-0.4554509009009009 0.6114374977142403
-0.4534489189189189 0.612191608232413
-0.45144693693693694 0.6129416753923517
-0.44944495495495496 0.6136877106737962
-0.447442972972973 0.614429725453915
-0.445440990990991 0.6151677310083409
-0.443439009009009 0.6159017385121902
-0.44143702702702703 0.6166317590410699
-0.43943504504504505 0.6173578035720676
-0.43743306306306307 0.6180798829847275
-0.4354310810810811 0.6187980080620121
-0.4334290990990991 0.6195121894912501
-0.4314271171171171 0.62022243786507
-0.42942513513513514 0.6209287636823201
-0.42742315315315316 0.6216311773489758
-0.4254211711711712 0.6223296891790325
-0.4234191891891892 0.6230243093953876
-0.4214172072072072 0.6237150481307072
-0.41941522522522523 0.624401915428283
-0.41741324324324325 0.6250849212428747
-0.41541126126126127 0.6257640754415418
-0.4134092792792793 0.6264393878044631
-0.4114072972972973 0.6271108680257443
-0.4094053153153153 0.6277785257142148
-0.40740333333333334 0.6284423703942119
-0.40540135135135136 0.6291024115063563
-0.4033993693693694 0.6297586584083134
-0.4013973873873874 0.6304111203755477
-0.3993954054054054 0.6310598066020628
-0.39739342342342343 0.6317047262011353
-0.39539144144144145 0.632345888206033
-0.39338945945945947 0.632983301570729
-0.3913874774774775 0.6336169751706017
-0.3893854954954955 0.6342469178031269
-0.3873835135135135 0.6348731381885603
-0.38538153153153154 0.6354956449706094
-0.38337954954954956 0.6361144467170977
-0.3813775675675676 0.6367295519206195
-0.3793755855855856 0.6373409689991842
-0.3773736036036036 0.6379487062968539
-0.37537162162162163 0.6385527720843708
-0.37336963963963965 0.6391531745597772
-0.37136765765765767 0.6397499218490258
-0.3693656756756757 0.6403430220065831
-0.3673636936936937 0.6409324830160235
-0.3653617117117117 0.6415183127906156
-0.36335972972972974 0.6421005191739015
-0.36135774774774776 0.6426791099402677
-0.3593557657657658 0.643254092795507
-0.3573537837837838 0.6438254753773759
-0.3553518018018018 0.6443932652561414
-0.35334981981981983 0.6449574699351222
-0.35134783783783785 0.6455180968512227
-0.34934585585585587 0.6460751533754596
-0.3473438738738739 0.6466286468134809
-0.3453418918918919 0.6471785844060783
-0.3433399099099099 0.6477249733296944
-0.34133792792792794 0.6482678206969199
-0.33933594594594596 0.6488071335569883
-0.337333963963964 0.6493429188962596
-0.335331981981982 0.649875183638702
-0.33333 0.6504039346463637
-0.33132801801801803 0.650929178719841
-0.32932603603603605 0.6514509225987385
-0.32732405405405407 0.6519691729621243
-0.3253220720720721 0.6524839364289791
-0.3233200900900901 0.6529952195586385
-0.3213181081081081 0.6535030288512313
-0.31931612612612614 0.6540073707481106
-0.31731414414414416 0.6545082516322784
-0.3153121621621622 0.6550056778288087
-0.3133101801801802 0.6554996556052599
-0.3113081981981982 0.6559901911720847
-0.30930621621621623 0.6564772906830355
-0.30730423423423425 0.6569609602355619
-0.30530225225225227 0.6574412058712048
-0.3033002702702703 0.6579180335759849
-0.3012982882882883 0.6583914492807866
-0.2992963063063063 0.6588614588617359
-0.29729432432432434 0.6593280681405747
-0.29529234234234236 0.6597912828850284
-0.2932903603603604 0.6602511088091717
-0.2912883783783784 0.6607075515737862
-0.2892863963963964 0.661160616786716
-0.28728441441441444 0.6616103100032166
-0.28528243243243245 0.6620566367263021
-0.28328045045045047 0.6624996024070847
-0.2812784684684685 0.662939212445112
-0.2792764864864865 0.6633754721886989
-0.2772745045045045 0.6638083869352555
-0.27527252252252254 0.6642379619316114
-0.27327054054054056 0.6646642023743338
-0.2712685585585586 0.6650871134100443
-0.2692665765765766 0.6655067001357293
-0.2672645945945946 0.6659229675990476
-0.26526261261261264 0.6663359207986326
-0.26326063063063065 0.6667455646843927
-0.2612586486486487 0.6671519041578065
-0.2592566666666667 0.6675549440722134
-0.2572546846846847 0.6679546892331023
-0.2552527027027027 0.668351144398395
-0.25325072072072075 0.6687443142787265
-0.25124873873873876 0.6691342035377219
-0.24924675675675678 0.6695208167922689
-0.2472447747747748 0.6699041586127873
-0.24524279279279282 0.6702842335234952
-0.24324081081081084 0.670661046002671
-0.24123882882882886 0.6710346004829119
-0.23923684684684687 0.6714049013513903
-0.2372348648648649 0.6717719529501056
-0.2352328828828829 0.6721357595761325
-0.23323090090090093 0.6724963254818668
-0.23122891891891884 0.6728536548752675
-0.22922693693693685 0.6732077519200965
-0.22722495495495487 0.6735586207361532
-0.2252229729729729 0.6739062653995082
-0.2232209909909909 0.6742506899427319
-0.22121900900900893 0.6745918983551221
-0.21921702702702694 0.6749298945829265
-0.21721504504504496 0.6752646825295637
-0.21521306306306298 0.6755962660558398
-0.213211081081081 0.675924648980164
-0.21120909909909902 0.6762498350787592
-0.20920711711711704 0.676571828085871
-0.20720513513513505 0.676890631693974
-0.20520315315315307 0.6772062495539736
-0.2032011711711711 0.6775186852754077
-0.2011991891891891 0.6778279424266426
-0.19919720720720713 0.6781340245350688
-0.19719522522522515 0.6784369350872929
-0.19519324324324316 0.678736677529326
-0.19319126126126118 0.679033255266771
-0.1911892792792792 0.6793266716650067
-0.18918729729729722 0.6796169300493687
-0.18718531531531524 0.6799040337053288
-0.18518333333333326 0.6801879858786706
-0.18318135135135127 0.6804687897756638
-0.1811793693693693 0.6807464485632349
-0.1791773873873873 0.6810209653691367
-0.17717540540540533 0.6812923432821135
-0.17517342342342335 0.6815605853520659
-0.17317144144144136 0.681825694590212
-0.17116945945945938 0.6820876739692461
-0.1691674774774774 0.6823465264234955
-0.16716549549549542 0.682602254849075
-0.16516351351351344 0.6828548621040391
-0.16316153153153146 0.683104351008531
-0.16115954954954947 0.6833507243449308
-0.1591575675675675 0.6835939848579996
-0.1571555855855855 0.6838341352550242
-0.15515360360360353 0.6840711782059556
-0.15315162162162155 0.6843051163435492
-0.15114963963963957 0.6845359522634998
-0.14914765765765758 0.6847636885245769
-0.1471456756756756 0.6849883276487557
-0.14514369369369362 0.6852098721213472
-0.14314171171171164 0.6854283243911264
-0.14113972972972966 0.685643686870457
-0.13913774774774768 0.6858559619354156
-0.1371357657657657 0.6860651519259131
-0.1351337837837837 0.686271259145814
-0.13313180180180173 0.6864742858630528
-0.13112981981981975 0.6866742343097516
-0.12912783783783777 0.686871106682331
-0.12712585585585578 0.6870649051416228
-0.1251238738738738 0.6872556318129793
-0.12312189189189182 0.6874432887863805
-0.12111990990990984 0.6876278781165387
-0.11911792792792786 0.6878094018230037
-0.11711594594594588 0.6879878618902632
-0.1151139639639639 0.6881632602678427
-0.11311198198198191 0.6883355988704033
-0.11110999999999993 0.6885048795778379
-0.10910801801801795 0.6886711042353649
-0.10710603603603597 0.6888342746536205
-0.10510405405405399 0.6889943926087483
-0.103102072072072 0.6891514598424897
-0.10110009009009002 0.6893054780622683
-0.09909810810810804 0.6894564489412762
-0.09709612612612606 0.6896043741185562
-0.09509414414414408 0.6897492551990838
-0.0930921621621621 0.6898910937538463
-0.09109018018018011 0.6900298913199201
-0.08908819819819813 0.690165649400547
-0.08708621621621615 0.6902983694652088
-0.08508423423423417 0.6904280529496989
-0.08308225225225219 0.6905547012561936
-0.0810802702702702 0.6906783157533202
-0.07907828828828822 0.6907988977762257
-0.07707630630630624 0.6909164486266409
-0.07507432432432426 0.6910309695729451
-0.07307234234234228 0.6911424618502275
-0.0710703603603603 0.6912509266603486
-0.06906837837837831 0.6913563651719982
-0.06706639639639633 0.6914587785207528
-0.06506441441441435 0.6915581678091306
-0.06306243243243237 0.6916545341066463
-0.06106045045045039 0.6917478784498621
-0.059058468468468406 0.6918382018424386
-0.057056486486486424 0.6919255052551838
-0.05505450450450444 0.6920097896261002
-0.05305252252252246 0.6920910558604304
-0.05105054054054048 0.6921693048307003
-0.0490485585585585 0.6922445373767633
-0.047046576576576515 0.6923167543058387
-0.045044594594594534 0.6923859563925527
-0.04304261261261255 0.692452144378975
-0.04104063063063057 0.6925153189746545
-0.03903864864864859 0.6925754808566547
-0.03703666666666661 0.692632630669585
-0.035034684684684625 0.6926867690256331
-0.03303270270270264 0.6927378965045942
-0.03103072072072066 0.6927860136538982
-0.02902873873873868 0.6928311209886377
-0.027026756756756698 0.6928732189915912
-0.025024774774774716 0.6929123081132474
-0.023022792792792734 0.6929483887718267
-0.021020810810810753 0.6929814613533012
-0.01901882882882877 0.6930115262114135
-0.01701684684684679 0.6930385836676936
-0.015014864864864808 0.693062634011474
-0.013012882882882826 0.6930836774999052
-0.011010900900900844 0.6931017143579655
-0.009008918918918862 0.6931167447784741
-0.007006936936936881 0.6931287689220994
-0.005004954954954899 0.6931377869173668
-0.003002972972972917 0.6931437988606649
-0.0010009909909909354 0.6931468048162501
0.0010009909909910464 0.6931468048162501
0.003002972972972917 0.6931437988606649
0.00500495495495501 0.6931377869173668
0.007006936936936881 0.6931287689220994
0.009008918918918973 0.6931167447784741
0.011010900900900844 0.6931017143579655
0.013012882882882937 0.6930836774999051
0.015014864864864808 0.693062634011474
0.0170168468468469 0.6930385836676936
0.01901882882882877 0.6930115262114135
0.021020810810810864 0.6929814613533012
0.023022792792792734 0.6929483887718267
0.025024774774774827 0.6929123081132474
0.02702675675675692 0.6928732189915912
0.02902873873873879 0.6928311209886377
0.031030720720720883 0.6927860136538982
0.033032702702702754 0.6927378965045942
0.03503468468468485 0.6926867690256331
0.03703666666666672 0.692632630669585
0.03903864864864881 0.6925754808566547
0.04104063063063068 0.6925153189746545
0.043042612612612774 0.692452144378975
0.045044594594594645 0.6923859563925527
0.04704657657657674 0.6923167543058387
0.04904855855855861 0.6922445373767633
0.0510505405405407 0.6921693048307003
0.05305252252252257 0.6920910558604303
0.055054504504504664 0.6920097896261002
0.057056486486486535 0.6919255052551838
0.05905846846846863 0.6918382018424384
0.0610604504504505 0.6917478784498621
0.06306243243243259 0.6916545341066463
0.06506441441441446 0.6915581678091306
0.06706639639639655 0.6914587785207528
0.06906837837837843 0.6913563651719982
0.07107036036036052 0.6912509266603486
0.07307234234234239 0.6911424618502275
0.07507432432432448 0.6910309695729449
0.07707630630630635 0.6909164486266409
0.07907828828828845 0.6907988977762257
0.08108027027027032 0.6906783157533202
0.08308225225225241 0.6905547012561934
0.08508423423423428 0.6904280529496989
0.08708621621621637 0.690298369465209
0.08908819819819824 0.690165649400547
0.09109018018018034 0.69002989131992
0.0930921621621622 0.6898910937538462
0.0950941441441443 0.6897492551990838
0.09709612612612617 0.6896043741185562
0.09909810810810826 0.6894564489412761
0.10110009009009013 0.6893054780622683
0.10310207207207223 0.6891514598424897
0.1051040540540541 0.6889943926087483
0.10710603603603619 0.6888342746536203
0.10910801801801806 0.6886711042353649
0.11111000000000015 0.688504879577838
0.11311198198198202 0.6883355988704033
0.11511396396396412 0.6881632602678427
0.11711594594594599 0.6879878618902632
0.11911792792792808 0.6878094018230037
0.12111990990990995 0.6876278781165387
0.12312189189189204 0.6874432887863805
0.12512387387387391 0.6872556318129793
0.127125855855856 0.6870649051416228
0.12912783783783788 0.686871106682331
0.13112981981981997 0.6866742343097515
0.13313180180180184 0.6864742858630528
0.13513378378378393 0.686271259145814
0.1371357657657658 0.6860651519259131
0.1391377477477479 0.6858559619354156
0.14113972972972977 0.685643686870457
0.14314171171171186 0.6854283243911264
0.14514369369369373 0.6852098721213472
0.14714567567567582 0.6849883276487555
0.1491476576576577 0.6847636885245769
0.1511496396396398 0.6845359522634998
0.15315162162162166 0.6843051163435492
0.15515360360360375 0.6840711782059556
0.15715558558558562 0.6838341352550242
0.15915756756756771 0.6835939848579996
0.16115954954954959 0.6833507243449308
0.16316153153153168 0.6831043510085311
0.16516351351351355 0.6828548621040391
0.16716549549549564 0.682602254849075
0.1691674774774775 0.6823465264234955
0.1711694594594596 0.682087673969246
0.17317144144144148 0.681825694590212
0.17517342342342357 0.6815605853520659
0.17717540540540544 0.6812923432821135
0.17917738738738753 0.6810209653691365
0.1811793693693694 0.6807464485632349
0.1831813513513515 0.6804687897756638
0.18518333333333337 0.6801879858786707
0.18718531531531546 0.6799040337053287
0.18918729729729733 0.6796169300493686
0.19118927927927942 0.6793266716650068
0.1931912612612613 0.679033255266771
0.1951932432432434 0.678736677529326
0.19719522522522526 0.6784369350872929
0.19919720720720735 0.6781340245350689
0.20119918918918922 0.6778279424266426
0.2032011711711713 0.6775186852754075
0.20520315315315318 0.6772062495539736
0.20720513513513528 0.676890631693974
0.20920711711711715 0.676571828085871
0.21120909909909924 0.676249835078759
0.2132110810810811 0.675924648980164
0.2152130630630632 0.6755962660558399
0.21721504504504507 0.6752646825295637
0.21921702702702717 0.6749298945829264
0.22121900900900904 0.6745918983551221
0.22322099099099113 0.6742506899427319
0.225222972972973 0.6739062653995082
0.2272249549549551 0.6735586207361531
0.22922693693693696 0.6732077519200964
0.23122891891891906 0.6728536548752676
0.23323090090090093 0.6724963254818669
0.23523288288288302 0.6721357595761325
0.2372348648648649 0.6717719529501056
0.23923684684684698 0.6714049013513903
0.24123882882882886 0.671034600482912
0.24324081081081095 0.6706610460026708
0.24524279279279282 0.6702842335234952
0.2472447747747749 0.6699041586127874
0.24924675675675678 0.6695208167922689
0.2512487387387389 0.6691342035377219
0.25325072072072075 0.6687443142787265
0.25525270270270284 0.668351144398395
0.2572546846846847 0.6679546892331023
0.2592566666666668 0.6675549440722133
0.2612586486486487 0.6671519041578065
0.26326063063063077 0.6667455646843927
0.26526261261261264 0.6663359207986325
0.26726459459459473 0.6659229675990476
0.2692665765765766 0.6655067001357294
0.2712685585585587 0.6650871134100443
0.27327054054054056 0.6646642023743338
0.27527252252252266 0.6642379619316112
0.2772745045045045 0.6638083869352555
0.2792764864864866 0.6633754721886989
0.2812784684684685 0.662939212445112
0.2832804504504506 0.6624996024070847
0.28528243243243245 0.6620566367263022
0.28728441441441455 0.6616103100032166
0.2892863963963964 0.661160616786716
0.2912883783783785 0.6607075515737862
0.2932903603603604 0.6602511088091717
0.2952923423423425 0.6597912828850284
0.29729432432432434 0.6593280681405745
0.29929630630630644 0.658861458861736
0.3012982882882883 0.6583914492807865
0.3033002702702704 0.6579180335759849
0.30530225225225227 0.6574412058712048
0.30730423423423436 0.6569609602355619
0.30930621621621623 0.6564772906830355
0.3113081981981983 0.6559901911720847
0.3133101801801802 0.6554996556052599
0.3153121621621623 0.6550056778288087
0.31731414414414416 0.6545082516322784
0.31931612612612625 0.6540073707481106
0.3213181081081081 0.6535030288512313
0.3233200900900902 0.6529952195586385
0.3253220720720721 0.6524839364289791
0.3273240540540542 0.6519691729621243
0.32932603603603605 0.6514509225987385
0.33132801801801814 0.650929178719841
0.33333 0.6504039346463636
0.3353319819819821 0.649875183638702
0.337333963963964 0.6493429188962596
0.33933594594594607 0.6488071335569882
0.34133792792792794 0.6482678206969199
0.34333990990991003 0.6477249733296944
0.3453418918918919 0.6471785844060783
0.347343873873874 0.6466286468134808
0.34934585585585587 0.6460751533754596
0.35134783783783796 0.6455180968512227
0.35334981981981983 0.6449574699351222
0.3553518018018019 0.6443932652561412
0.3573537837837838 0.6438254753773759
0.3593557657657659 0.643254092795507
0.36135774774774776 0.6426791099402676
0.36335972972972985 0.6421005191739014
0.3653617117117117 0.6415183127906156
0.3673636936936938 0.6409324830160235
0.3693656756756757 0.6403430220065831
0.3713676576576578 0.6397499218490257
0.37336963963963965 0.639153174559777
0.37537162162162174 0.6385527720843708
0.3773736036036036 0.6379487062968539
0.3793755855855857 0.6373409689991841
0.3813775675675676 0.6367295519206195
0.38337954954954967 0.6361144467170977
0.38538153153153154 0.6354956449706094
0.38738351351351363 0.6348731381885602
0.3893854954954955 0.6342469178031269
0.3913874774774776 0.6336169751706017
0.39338945945945947 0.632983301570729
0.39539144144144156 0.6323458882060329
0.39739342342342343 0.6317047262011353
0.3993954054054055 0.631059806602063
0.4013973873873874 0.6304111203755477
0.4033993693693695 0.6297586584083134
0.40540135135135136 0.629102411506356
0.40740333333333345 0.6284423703942119
0.4094053153153153 0.6277785257142149
0.4114072972972974 0.6271108680257443
0.4134092792792793 0.6264393878044631
0.4154112612612614 0.6257640754415419
0.41741324324324325 0.6250849212428747
0.41941522522522534 0.624401915428283
0.4214172072072072 0.6237150481307072
0.4234191891891893 0.6230243093953876
0.4254211711711712 0.6223296891790325
0.42742315315315327 0.6216311773489757
0.42942513513513514 0.6209287636823201
0.43142711711711723 0.62022243786507
0.4334290990990991 0.6195121894912501
0.4354310810810812 0.618798008062012
0.43743306306306307 0.6180798829847275
0.43943504504504516 0.6173578035720676
0.44143702702702703 0.6166317590410699
0.4434390090090091 0.6159017385121901
0.445440990990991 0.6151677310083409
0.4474429729729731 0.614429725453915
0.44944495495495496 0.6136877106737962
0.45144693693693705 0.6129416753923516
0.4534489189189189 0.612191608232413
0.455450900900901 0.6114374977142403
0.4574528828828829 0.6106793322544686
0.459454864864865 0.6099171001650427
0.46145684684684685 0.6091507896521317
0.46345882882882894 0.6083803888150288
0.4654608108108108 0.6076058856450345
0.4674627927927929 0.6068272680243209
0.4694647747747748 0.6060445237247821
0.47146675675675687 0.6052576404068615
0.47346873873873874 0.6044666056183661
0.47547072072072083 0.6036714067932583
0.4774727027027027 0.6028720312504328
0.4794746846846848 0.6020684661924698
0.48147666666666666 0.6012606987043726
0.48347864864864876 0.6004487157522819
0.4854806306306306 0.5996325041821743
0.4874826126126127 0.5988120507185338
0.4894845945945946 0.5979873419630084
0.4914865765765767 0.5971583643930402
0.49348855855855855 0.596325104360478
0.49549054054054065 0.5954875480901634
0.4974925225225225 0.5946456816784964
0.4994945045045046 0.5937994910919774
0.5014964864864865 0.5929489621657258
0.5034984684684686 0.592094080601973
0.5055004504504504 0.5912348319685318
0.5075024324324325 0.5903712016972402
0.5095044144144144 0.589503175082381
0.5115063963963965 0.5886307372790717
0.5135083783783784 0.5877538733016313
0.5155103603603605 0.5868725680219172
0.5175123423423423 0.5859868061676371
0.5195143243243244 0.5850965723206282
0.5215163063063063 0.5842018509151112
0.5235182882882884 0.583302626235913
0.5255202702702703 0.5823988824166597
0.5275222522522524 0.5814906034379377
0.5295242342342342 0.5805777731254241
0.5315262162162163 0.5796603751479845
0.5335281981981982 0.5787383930157393
0.5355301801801803 0.5778118100780933
0.5375321621621624 0.5768806095217343
0.5395341441441442 0.5759447743685941
0.5415361261261263 0.5750042874737759
0.5435381081081082 0.5740591315234422
0.5455400900900903 0.5731092890326687
0.5475420720720722 0.5721547423432578
0.5495440540540543 0.5711954736215124
0.5515460360360361 0.5702314648559721
0.5535480180180182 0.5692626978551062
0.5555500000000001 0.5682891542449678
0.5575519819819822 0.5673108154668012
0.5595539639639641 0.5663276627746092
0.5615559459459462 0.5653396772326744
0.563557927927928 0.564346839713035
0.5655599099099101 0.5633491308929129
0.567561891891892 0.562346531252096
0.5695638738738741 0.5613390210702693
0.571565855855856 0.5603265804242996
0.573567837837838 0.5593091891854637
0.5755698198198199 0.558286827016629
0.577571801801802 0.557259473369378
0.5795737837837839 0.5562271074810796
0.581575765765766 0.5551897083719015
0.5835777477477478 0.5541472548417684
0.5855797297297299 0.5530997254672583
0.5875817117117118 0.5520470985984414
0.5895836936936939 0.5509893523556544
0.5915856756756758 0.5499264646262131
0.5935876576576579 0.5488584130610596
0.5955896396396397 0.5477851750713449
0.5975916216216218 0.5467067278249395
0.5995936036036037 0.5456230482428777
0.6015955855855858 0.5445341129957293
0.6035975675675677 0.5434398984998985
0.6055995495495498 0.5423403809138454
0.6076015315315316 0.5412355361342337
0.6096035135135137 0.5401253397919971
0.6116054954954956 0.5390097672483258
0.6136074774774777 0.5378887935905692
0.6156094594594596 0.5367623936280529
0.6176114414414416 0.5356305418878097
0.6196134234234235 0.5344932126102208
0.6216154054054056 0.5333503797445616
0.6236173873873875 0.5322020169444572
0.6256193693693696 0.5310480975632383
0.6276213513513514 0.5298885946491988
0.6296233333333335 0.5287234809407486
0.6316253153153154 0.5275527288614644
0.6336272972972975 0.5263763105150305
0.6356292792792794 0.5251941976800697
0.6376312612612615 0.5240063618048587
0.6396332432432433 0.522812774001928
0.6416352252252254 0.5216134050425408
0.6436372072072073 0.5204082253510488
0.6456391891891894 0.5191972049991185
0.6476411711711713 0.5179803136998297
0.6496431531531534 0.5167575208016373
0.6516451351351352 0.5155287952821971
0.6536471171171173 0.5142941057420456
0.6556490990990992 0.5130534203981364
0.6576510810810813 0.5118067070772251
0.6596530630630631 0.5105539332090996
0.6616550450450452 0.5092950658196486
0.6636570270270271 0.5080300715237679
0.6656590090090092 0.5067589165180968
0.6676609909909911 0.5054815665735809
0.6696629729729732 0.5041979870278527
0.671664954954955 0.5029081427774299
0.6736669369369371 0.5016119982697222
0.675668918918919 0.5003095174948421
0.6776709009009011 0.49900066397721055
0.679672882882883 0.4976854007669572
0.6816748648648651 0.49636369043110307
0.6836768468468469 0.4950354950445227
0.685678828828829 0.49370077618067454
0.6876808108108109 0.492359494902097
0.689682792792793 0.4910116117506599
0.6916847747747749 0.4896570867375651
0.693686756756757 0.4882958793330833
0.6956887387387388 0.4869279484560265
0.6976907207207209 0.48555325246294034
0.6996927027027028 0.48417174913701233
0.7016946846846849 0.48278339567667994
0.7036966666666667 0.48138814868393615
0.7056986486486488 0.47998596415231676
0.7077006306306307 0.4785767974545624
0.7097026126126128 0.4771606033299384
0.7117045945945947 0.47573733587120803
0.7137065765765768 0.4743069485112419
0.7157085585585586 0.4728693940092543
0.7177105405405407 0.47142462443664734
0.7197125225225226 0.46997259116245726
0.7217145045045047 0.46851324483838286
0.7237164864864866 0.4670465353833837
0.7257184684684687 0.4655724119678289
0.7277204504504505 0.4640908229971855
0.7297224324324326 0.46260171609522593
0.7317244144144145 0.46110503808673764
0.7337263963963966 0.45960073497971465
0.7357283783783785 0.4580887519470154
0.7377303603603605 0.4565690333074629
0.7397323423423424 0.45504152250636903
0.7417343243243245 0.45350616209545663
0.7437363063063064 0.45196289371216036
0.7457382882882885 0.45041165805828043
0.7477402702702703 0.4488523948779642
0.7497422522522524 0.4472850429349853
0.7517442342342343 0.4457095399892989
0.7537462162162164 0.4441258227728379
0.7557481981981983 0.4425338269645245
0.7577501801801804 0.44093348716445757
0.7597521621621622 0.43932473686725015
0.7617541441441443 0.4377075084344765
0.7637561261261262 0.43608173306619313
0.7657581081081083 0.4344473407714923
0.7677600900900902 0.43280426033805
0.7697620720720723 0.43115241930062354
0.7717640540540541 0.4294917439084531
0.7737660360360362 0.4278221590915169
0.7757680180180181 0.4261435884255937
0.7777700000000002 0.42445595409607645
0.779771981981982 0.4227591768604829
0.7817739639639641 0.4210531760095985
0.783775945945946 0.41933786932719747
0.7857779279279281 0.41761317304826845
0.78777990990991 0.41587900181568144
0.7897818918918921 0.4141352686352143
0.791783873873874 0.4123818848288696
0.793785855855856 0.4106187599863934
0.7957878378378379 0.40884580191491354
0.79778981981982 0.40706291658659727
0.7997918018018019 0.4052700080842405
0.801793783783784 0.4034669785446776
0.8037957657657658 0.40165372809990674
0.8057977477477479 0.39983015481580664
0.8077997297297298 0.3979961546283309
0.8098017117117119 0.3961516212770404
0.8118036936936938 0.3942964462358392
0.8138056756756759 0.3924305186407577
0.8158076576576577 0.3905537252146336
0.8178096396396398 0.388665950188516
0.8198116216216217 0.38676707521961506
0.8218136036036038 0.3848569793056013
0.8238155855855857 0.3829355386950562
0.8258175675675677 0.38100262679384983
0.8278195495495496 0.37905811406721523
0.8298215315315317 0.3771018679372635
0.8318235135135136 0.37513375267567967
0.8338254954954957 0.373153629291305
0.8358274774774775 0.3711613554123048
0.8378294594594596 0.36915678516258116
0.8398314414414415 0.36713976903208767
0.8418334234234236 0.3651101537406561
0.8438354054054055 0.36306778209492935
0.8458373873873876 0.3610124928379529
0.8478393693693694 0.35894412049095553
0.8498413513513515 0.35686249518679986
0.8518433333333334 0.35476744249455106
0.8538453153153155 0.352658783234557
0.8558472972972974 0.3505363332833994
0.8578492792792795 0.34839990336800464
0.8598512612612613 0.34624929884815636
0.8618532432432434 0.3440843194865737
0.8638552252252253 0.3419047592056638
0.8658572072072074 0.33971040582996104
0.8678591891891893 0.33750104081319005
0.8698611711711713 0.3352764389487794
0.8718631531531532 0.3330363680625638
0.8738651351351353 0.33078058868627463
0.8758671171171172 0.32850885371029825
0.8778690990990993 0.3262209080140248
0.8798710810810811 0.3239164880719573
0.8818730630630632 0.32159532153355525
0.8838750450450451 0.319257126774591
0.8858770270270272 0.3169016124175541
0.8878790090090091 0.31452847681839985
0.8898809909909912 0.31213740751662683
0.891882972972973 0.30972808064535584
0.8938849549549551 0.3073001602976966
0.895886936936937 0.30485329784528875
0.8978889189189191 0.30238713120440935
0.899890900900901 0.29990128404450994
0.901892882882883 0.297395364933416
0.9038948648648649 0.29486896641273663
0.905896846846847 0.2923216639962017
0.9078988288288289 0.2897530150827319
0.909900810810811 0.28716255777496164
0.9119027927927928 0.28454980959271653
0.9139047747747749 0.281914266069496
0.9159067567567568 0.279255399218357
0.9179087387387389 0.2765726558516368
0.9199107207207208 0.2738654557366933
0.9219127027027029 0.27113318956714677
0.9239146846846847 0.2683752167259654
0.9259166666666668 0.26559086281297956
0.9279186486486487 0.2627794169049875
0.9299206306306308 0.2599401285112817
0.9319226126126127 0.2570722041810618
0.9339245945945948 0.2541748037114995
0.9359265765765766 0.2512470358959175
0.9379285585585587 0.2482879537401621
0.9399305405405406 0.24529654906133008
0.9419325225225227 0.24227174636581267
0.9439345045045046 0.23921239588229748
0.9459364864864866 0.23611726559866747
0.9479384684684685 0.23298503211814267
0.9499404504504506 0.22981427010732008
0.9519424324324325 0.2266034400541517
0.9539444144144146 0.2233508739832683
0.9559463963963964 0.22005475868393753
0.9579483783783785 0.21671311588440612
0.9599503603603604 0.21332377864428054
0.9619523423423425 0.20988436301756097
0.9639543243243244 0.2063922337390272
0.9659563063063065 0.2028444622697017
0.9679582882882883 0.19923777494788605
0.9699602702702704 0.1955684881441429
0.9719622522522523 0.19183242607293244
0.9739642342342344 0.1880248150418232
0.9759662162162163 0.18414014503354653
0.9779681981981984 0.18017198493542005
0.9799701801801802 0.17611273021110802
0.9819721621621623 0.17195324897494932
0.9839741441441442 0.167682369493477
0.9859761261261263 0.16328610883939187
0.9879781081081082 0.15874645501416187
0.9899800900900902 0.1540393229517654
0.9919820720720721 0.1491308350694603
0.9939840540540542 0.1439697434963615
0.9959860360360361 0.1384691019660602
0.9979880180180182 0.1324461260031099
0.99999 0.12506353036322804


==> Plots/Ising_0.5.txt <==
-0.99999 0.2500610303757274
-0.9979880180180181 0.2569436365165514
-0.9959860360360361 0.2624676249634075
-0.9939840540540541 0.2674702809605787
-0.9919820720720721 0.2721343889835102
-0.9899800900900901 0.27654689529861326
-0.9879781081081082 0.2807590477767717
-0.9859761261261262 0.28480472400072776
-0.9839741441441442 0.2887080090365019
-0.9819721621621622 0.29248691488262824
-0.9799701801801802 0.2961554244664051
-0.9779681981981982 0.2997247095212993
-0.9759662162162163 0.30320390193297114
-0.9739642342342343 0.306600606237758
-0.9719622522522523 0.3099212535483415
-0.9699602702702703 0.31317135388199036
-0.9679582882882883 0.31635568093113503
-0.9659563063063064 0.319478410481317
-0.9639543243243244 0.32254322616197295
-0.9619523423423424 0.3255534016348013
-0.9599503603603604 0.3285118654387786
-0.9579483783783784 0.3314212528391267
-0.9559463963963964 0.33428394778184467
-0.9539444144144145 0.3371021172073262
-0.9519424324324325 0.3398777393873236
-0.9499404504504505 0.34261262753257066
-0.9479384684684685 0.34530844961843604
-0.9459364864864865 0.34796674515696774
-0.9439345045045046 0.35058893948156794
-0.9419325225225226 0.353176355989018
-0.9399305405405406 0.3557302266914343
-0.9379285585585586 0.3582517013601294
-0.9359265765765766 0.3607418554887112
-0.9339245945945946 0.36320169726008417
-0.9319226126126127 0.3656321736684016
-0.9299206306306307 0.36803417592034077
-0.9279186486486487 0.37040854421872915
-0.9259166666666667 0.37275607201436844
-0.9239146846846847 0.3750775097979656
-0.9219127027027028 0.3773735684927224
-0.9199107207207208 0.37964492249880766
-0.9179087387387388 0.38189221243325455
-0.9159067567567568 0.3841160476024422
-0.9139047747747748 0.3863170082390128
-0.9119027927927928 0.3884956475306284
-0.9099008108108109 0.39065249346423303
-0.9078988288288289 0.3927880505063269
-0.9058968468468469 0.3949028011370844
-0.9038948648648649 0.39699720725387055
-0.9018928828828829 0.3990717114577657
-0.899890900900901 0.4011267382350394
-0.897888918918919 0.4031626950440828
-0.895886936936937 0.40517997331706956
-0.893884954954955 0.40717894938454924
-0.891882972972973 0.40915998533024456
-0.889880990990991 0.4111234297825157
-0.8878790090090091 0.41306961864825226
-0.8858770270270271 0.4149988757943346
-0.8838750450450451 0.41691151368126367
-0.8818730630630631 0.4188078339530842
-0.8798710810810811 0.42068812798730604
-0.8778690990990992 0.42255267740815783
-0.8758671171171172 0.42440175456617957
-0.8738651351351352 0.4262356229868684
-0.8718631531531532 0.4280545377908336
-0.8698611711711712 0.4298587460876896
-0.8678591891891893 0.4316484873457048
-0.8658572072072073 0.4334239937390445
-0.8638552252252253 0.43518549047427935
-0.8618532432432433 0.43693319609768577
-0.8598512612612613 0.4386673227847292
-0.8578492792792793 0.4403880766130023
-0.8558472972972974 0.4420956578197853
-0.8538453153153154 0.4437902610452958
-0.8518433333333334 0.4454720755626067
-0.8498413513513514 0.44714128549513654
-0.8478393693693694 0.4487980700225367
-0.8458373873873875 0.450442603575743
-0.8438354054054055 0.45207505602189246
-0.8418334234234235 0.4536955928397564
-0.8398314414414415 0.45530437528628875
-0.8378294594594595 0.45690156055484743
-0.8358274774774775 0.4584873019256003
-0.8338254954954956 0.46006174890859386
-0.8318235135135136 0.4616250473799254
-0.8298215315315316 0.4631773397114306
-0.8278195495495496 0.4647187648942677
-0.8258175675675676 0.4662494586567518
-0.8238155855855857 0.4677695535767713
-0.8218136036036037 0.4692791791890939
-0.8198116216216217 0.47077846208784924
-0.8178096396396397 0.4722675260244559
-0.8158076576576577 0.4737464920012428
-0.8138056756756757 0.47521547836100053
-0.8118036936936938 0.4766746008726799
-0.8098017117117118 0.478123972813443
-0.8077997297297297 0.4795637050472589
-0.8057977477477478 0.4809939061002245
-0.8037957657657657 0.4824146822327787
-0.8017937837837839 0.4838261375089675
-0.7997918018018018 0.48522837386291207
-0.7977898198198199 0.4866214911626148
-0.7957878378378378 0.4880055872712413
-0.7937858558558559 0.48938075810599535
-0.7917838738738738 0.49074709769470937
-0.789781891891892 0.4921046982302563
-0.7877799099099099 0.4934536501228899
-0.785777927927928 0.4947940420506071
-0.7837759459459459 0.49612596100763023
-0.781773963963964 0.49744949235108965
-0.7797719819819819 0.4987647198459967
-0.7777700000000001 0.5000717257085767
-0.775768018018018 0.5013705906480441
-0.7737660360360361 0.5026613939068819
-0.771764054054054 0.503944213299697
-0.7697620720720721 0.5052191252507099
-0.76776009009009 0.5064862048299429
-0.7657581081081082 0.5077455257881558
-0.7637561261261261 0.5089971605905917
-0.7617541441441442 0.5102411804495739
-0.7597521621621621 0.5114776553560102
-0.7577501801801803 0.5127066541098445
-0.7557481981981982 0.5139282443495026
-0.7537462162162163 0.5151424925803709
-0.7517442342342342 0.5163494642023507
-0.7497422522522523 0.5175492235365202
-0.7477402702702702 0.5187418338509465
-0.7457382882882884 0.5199273573856739
-0.7437363063063063 0.5211058553769288
-0.7417343243243244 0.5222773880805643
-0.7397323423423423 0.5234420147947804
-0.7377303603603604 0.5245997938821414
-0.7357283783783783 0.5257507827909251
-0.7337263963963965 0.5268950380758198
-0.7317244144144144 0.5280326154180025
-0.7297224324324325 0.5291635696446144
-0.7277204504504504 0.5302879547476613
-0.7257184684684685 0.5314058239023564
-0.7237164864864865 0.532517229484927
-0.7217145045045046 0.5336222230899059
-0.7197125225225225 0.5347208555469238
-0.7177105405405406 0.5358131769370217
-0.7157085585585585 0.5368992366085007
-0.7137065765765767 0.5379790831923243
-0.7117045945945946 0.5390527646170901
-0.7097026126126127 0.5401203281235845
-0.7077006306306306 0.5411818202789367
-0.7056986486486487 0.5422372869903831
-0.7036966666666666 0.5432867735186583
-0.7016946846846848 0.5443303244910223
-0.6996927027027027 0.5453679839139391
-0.6976907207207208 0.5463997951854153
-0.6956887387387387 0.5474258011070136
-0.6936867567567568 0.5484460438955467
-0.6916847747747747 0.5494605651944692
-0.6896827927927929 0.5504694060849684
-0.6876808108108108 0.5514726070967737
-0.6856788288288289 0.5524702082186839
-0.6836768468468468 0.5534622489088288
-0.681674864864865 0.5544487681046697
-0.6796728828828829 0.5554298042327483
-0.677670900900901 0.5564053952181903
-0.6756689189189189 0.5573755784939748
-0.673666936936937 0.5583403910099718
-0.6716649549549549 0.5592998692417601
-0.6696629729729731 0.5602540491992277
-0.667660990990991 0.561202966434965
-0.6656590090090091 0.562146656052454
-0.663657027027027 0.5630851527140619
-0.6616550450450451 0.5640184906488436
-0.659653063063063 0.5649467036601599
-0.6576510810810812 0.5658698251331146
-0.6556490990990991 0.5667878880418189
-0.6536471171171172 0.5677009249564853
-0.6516451351351351 0.5686089680503583
-0.6496431531531532 0.5695120491064839
-0.6476411711711711 0.5704101995243254
-0.6456391891891893 0.5713034503262276
-0.6436372072072072 0.5721918321637356
-0.6416352252252253 0.5730753753237692
-0.6396332432432432 0.5739541097346619
-0.6376312612612614 0.5748280649720621
-0.6356292792792793 0.5756972702647069
-0.6336272972972974 0.5765617545000654
-0.6316253153153153 0.5774215462298609
-0.6296233333333334 0.5782766736754708
-0.6276213513513513 0.5791271647332109
-0.6256193693693695 0.5799730469795045
-0.6236173873873874 0.5808143476759411
-0.6216154054054055 0.5816510937742274
-0.6196134234234234 0.5824833119210328
-0.6176114414414415 0.5833110284627318
-0.6156094594594594 0.5841342694500489
-0.6136074774774775 0.5849530606426033
-0.6116054954954955 0.5857674275133623
-0.6096035135135135 0.5865773952529999
-0.6076015315315315 0.5873829887741666
-0.6055995495495495 0.5881842327156726
-0.6035975675675676 0.5889811514465841
-0.6015955855855856 0.5897737690702376
-0.5995936036036036 0.590562109428172
-0.5975916216216216 0.5913461961039844
-0.5955896396396396 0.5921260524271046
-0.5935876576576576 0.592901701476498
-0.5915856756756757 0.5936731660842938
-0.5895836936936937 0.5944404688393418
-0.5875817117117117 0.5952036320906997
-0.5855797297297297 0.5959626779510514
-0.5835777477477477 0.5967176283000601
-0.5815757657657658 0.5974685047876562
-0.5795737837837838 0.5982153288372611
-0.5775718018018018 0.5989581216489507
-0.5755698198198198 0.5996969042025565
-0.5735678378378378 0.6004316972607103
-0.5715658558558558 0.6011625213718295
-0.5695638738738739 0.6018893968730463
-0.5675618918918919 0.6026123438930839
-0.5655599099099099 0.6033313823550762
-0.5635579279279279 0.6040465319793377
-0.5615559459459459 0.6047578122860804
-0.559553963963964 0.6054652425980824
-0.557551981981982 0.6061688420433057
-0.55555 0.6068686295574679
-0.553548018018018 0.6075646238865658
-0.551546036036036 0.6082568435893551
-0.549544054054054 0.608945307039783
-0.5475420720720721 0.6096300324293802
-0.5455400900900901 0.6103110377696069
-0.5435381081081081 0.61098834089416
-0.5415361261261261 0.6116619594612372
-0.5395341441441441 0.6123319109557636
-0.5375321621621622 0.6129982126915756
-0.5355301801801802 0.6136608818135704
-0.5335281981981982 0.6143199352998163
-0.5315262162162162 0.6149753899636256
-0.5295242342342342 0.615627262455593
-0.5275222522522522 0.6162755692655988
-0.5255202702702703 0.6169203267247769
-0.5235182882882883 0.6175615510074505
-0.5215163063063063 0.6181992581330329
-0.5195143243243243 0.6188334639678981
-0.5175123423423423 0.6194641842272194
-0.5155103603603604 0.620091434476776
-0.5135083783783784 0.6207152301347303
-0.5115063963963964 0.6213355864733752
-0.5095044144144144 0.6219525186208529
-0.5075024324324324 0.6225660415628448
-0.5055004504504504 0.6231761701442329
-0.5034984684684685 0.6237829190707347
-0.5014964864864865 0.6243863029105121
-0.4994945045045045 0.6249863360957525
-0.4974925225225225 0.6255830329242242
-0.49549054054054054 0.6261764075608081
-0.49348855855855855 0.6267664740390037
-0.4914865765765766 0.6273532462624107
-0.4894845945945946 0.6279367380061877
-0.4874826126126126 0.6285169629184861
-0.4854806306306306 0.6290939345218636
-0.48347864864864865 0.6296676662146724
-0.48147666666666666 0.630238171272428
-0.4794746846846847 0.6308054628491545
-0.4774727027027027 0.6313695539787108
-0.4754707207207207 0.6319304575760936
-0.47346873873873874 0.6324881864387225
-0.47146675675675676 0.6330427532477033
-0.4694647747747748 0.6335941705690733
-0.4674627927927928 0.6341424508550257
-0.4654608108108108 0.6346876064451167
-0.46345882882882883 0.6352296495674525
-0.46145684684684685 0.6357685923398609
-0.45945486486486486 0.6363044467710416
-0.4574528828828829 0.6368372247617011
-0.4554509009009009 0.6373669381056706
-0.4534489189189189 0.6378935984910051
-0.45144693693693694 0.6384172175010695
-0.44944495495495496 0.638937806615604
-0.447442972972973 0.6394553772117767
-0.445440990990991 0.6399699405652204
-0.443439009009009 0.6404815078510517
-0.44143702702702703 0.6409900901448775
-0.43943504504504505 0.6414956984237852
-0.43743306306306307 0.6419983435673192
-0.4354310810810811 0.6424980363584419
-0.4334290990990991 0.6429947874844822
-0.4314271171171171 0.6434886075380684
-0.42942513513513514 0.6439795070180487
-0.42742315315315316 0.6444674963303987
-0.4254211711711712 0.644952585789114
-0.4234191891891892 0.6454347856170913
-0.4214172072072072 0.6459141059469975
-0.41941522522522523 0.6463905568221239
-0.41741324324324325 0.64686414819723
-0.41541126126126127 0.6473348899393758
-0.4134092792792793 0.6478027918287398
-0.4114072972972973 0.6482678635594277
-0.4094053153153153 0.6487301147402689
-0.40740333333333334 0.6491895548956008
-0.40540135135135136 0.649646193466044
-0.4033993693693694 0.6501000398092639
-0.4013973873873874 0.6505511032007252
-0.3993954054054054 0.6509993928344314
-0.39739342342342343 0.6514449178236589
-0.39539144144144145 0.6518876872016757
-0.39338945945945947 0.6523277099224547
-0.3913874774774775 0.6527649948613745
-0.3893854954954955 0.653199550815911
-0.3873835135135135 0.6536313865063196
-0.38538153153153154 0.654060510576308
-0.38337954954954956 0.6544869315936996
-0.3813775675675676 0.6549106580510888
-0.3793755855855856 0.655331698366485
-0.3773736036036036 0.65575006088395
-0.37537162162162163 0.6561657538742265
-0.37336963963963965 0.6565787855353565
-0.37136765765765767 0.6569891639932928
-0.3693656756756757 0.6573968973025017
-0.3673636936936937 0.6578019934465577
-0.3653617117117117 0.6582044603387295
-0.36335972972972974 0.6586043058225592
-0.36135774774774776 0.6590015376724333
-0.3593557657657658 0.6593961635941445
-0.3573537837837838 0.6597881912254493
-0.3553518018018018 0.6601776281366147
-0.35334981981981983 0.6605644818309596
-0.35134783783783785 0.6609487597453881
-0.34934585585585587 0.6613304692509171
-0.3473438738738739 0.6617096176531946
-0.3453418918918919 0.6620862121930122
-0.3433399099099099 0.6624602600468126
-0.34133792792792794 0.6628317683271864
-0.33933594594594596 0.6632007440833669
-0.337333963963964 0.6635671943017147
-0.335331981981982 0.6639311259061975
-0.33333 0.6642925457588638
-0.33132801801801803 0.6646514606603094
-0.32932603603603605 0.6650078773501396
-0.32732405405405407 0.665361802507422
-0.3253220720720721 0.6657132427511373
-0.3233200900900901 0.6660622046406215
-0.3213181081081081 0.666408694676003
-0.31931612612612614 0.666752719298635
-0.31731414414414416 0.6670942848915198
-0.3153121621621622 0.667433397779731
-0.3133101801801802 0.667770064230827
-0.3113081981981982 0.6681042904552608
-0.30930621621621623 0.6684360826067847
-0.30730423423423425 0.6687654467828481
-0.30530225225225227 0.669092389024992
-0.3033002702702703 0.6694169153192372
-0.3012982882882883 0.6697390315964682
-0.2992963063063063 0.6700587437328107
-0.29729432432432434 0.6703760575500067
-0.29529234234234236 0.6706909788157819
-0.2932903603603604 0.6710035132442105
-0.2912883783783784 0.6713136664960745
-0.2892863963963964 0.6716214441792177
-0.28728441441441444 0.6719268518488958
-0.28528243243243245 0.6722298950081228
-0.28328045045045047 0.6725305791080111
-0.2812784684684685 0.6728289095481079
-0.2792764864864865 0.6731248916767285
-0.2772745045045045 0.6734185307912828
-0.27527252252252254 0.6737098321386005
-0.27327054054054056 0.6739988009152487
-0.2712685585585586 0.674285442267849
-0.2692665765765766 0.674569761293388
-0.2672645945945946 0.6748517630395242
-0.26526261261261264 0.6751314525048913
-0.26326063063063065 0.6754088346393974
-0.2612586486486487 0.6756839143445211
-0.2592566666666667 0.6759566964736023
-0.2572546846846847 0.6762271858321294
-0.2552527027027027 0.6764953871780243
-0.25325072072072075 0.6767613052219221
-0.25124873873873876 0.6770249446274478
-0.24924675675675678 0.6772863100114891
-0.2472447747747748 0.677545405944466
-0.24524279279279282 0.6778022369505963
-0.24324081081081084 0.6780568075081586
-0.24123882882882886 0.6783091220497499
-0.23923684684684687 0.6785591849625431
-0.2372348648648649 0.6788070005885369
-0.2352328828828829 0.6790525732248065
-0.23323090090090093 0.6792959071237474
-0.23122891891891884 0.679537006493319
-0.22922693693693685 0.6797758754972828
-0.22722495495495487 0.6800125182554384
-0.2252229729729729 0.6802469388438562
-0.2232209909909909 0.6804791412951068
-0.22121900900900893 0.6807091295984881
-0.21921702702702694 0.6809369077002476
-0.21721504504504496 0.6811624795038038
-0.21521306306306298 0.681385848869963
-0.213211081081081 0.6816070196171344
-0.21120909909909902 0.6818259955215409
-0.20920711711711704 0.6820427803174279
-0.20720513513513505 0.6822573776972701
-0.20520315315315307 0.682469791311973
-0.2032011711711711 0.6826800247710746
-0.2011991891891891 0.6828880816429409
-0.19919720720720713 0.6830939654549627
-0.19719522522522515 0.6832976796937463
-0.19519324324324316 0.683499227805303
-0.19319126126126118 0.6836986131952357
-0.1911892792792792 0.683895839228923
-0.18918729729729722 0.6840909092317008
-0.18718531531531524 0.6842838264890406
-0.18518333333333326 0.6844745942467262
-0.18318135135135127 0.6846632157110272
-0.1811793693693693 0.6848496940488701
-0.1791773873873873 0.6850340323880079
-0.17717540540540533 0.6852162338171847
-0.17517342342342335 0.6853963013863011
-0.17317144144144136 0.6855742381065754
-0.17116945945945938 0.6857500469507015
-0.1691674774774774 0.6859237308530071
-0.16716549549549542 0.6860952927096068
-0.16516351351351344 0.6862647353785553
-0.16316153153153146 0.6864320616799954
-0.16115954954954947 0.6865972743963075
-0.1591575675675675 0.6867603762722527
-0.1571555855855855 0.6869213700151178
-0.15515360360360353 0.6870802582948536
-0.15315162162162155 0.6872370437442158
-0.15114963963963957 0.6873917289588989
-0.14914765765765758 0.6875443164976727
-0.1471456756756756 0.6876948088825121
-0.14514369369369362 0.6878432085987284
-0.14314171171171164 0.6879895180950962
-0.14113972972972966 0.6881337397839796
-0.13913774774774768 0.6882758760414551
-0.1371357657657657 0.6884159292074336
-0.1351337837837837 0.6885539015857792
-0.13313180180180173 0.6886897954444271
-0.13112981981981975 0.6888236130154989
-0.12912783783783777 0.6889553564954153
-0.12712585585585578 0.6890850280450083
-0.1251238738738738 0.6892126297896299
-0.12312189189189182 0.6893381638192603
-0.12111990990990984 0.6894616321886118
-0.11911792792792786 0.6895830369172341
-0.11711594594594588 0.6897023799896148
-0.1151139639639639 0.6898196633552798
-0.11311198198198191 0.6899348889288898
-0.11110999999999993 0.6900480585903379
-0.10910801801801795 0.6901591741848425
-0.10710603603603597 0.6902682375230396
-0.10510405405405399 0.690375250381073
-0.103102072072072 0.690480214500684
-0.10110009009009002 0.6905831315892963
-0.09909810810810804 0.6906840033201019
-0.09709612612612606 0.6907828313321438
-0.09509414414414408 0.6908796172303971
-0.0930921621621621 0.6909743625858495
-0.09109018018018011 0.6910670689355772
-0.08908819819819813 0.6911577377828222
-0.08708621621621615 0.691246370597066
-0.08508423423423417 0.6913329688141022
-0.08308225225225219 0.6914175338361069
-0.0810802702702702 0.6915000670317077
-0.07907828828828822 0.6915805697360514
-0.07707630630630624 0.6916590432508688
-0.07507432432432426 0.6917354888445393
-0.07307234234234228 0.6918099077521521
-0.0710703603603603 0.6918823011755676
-0.06906837837837831 0.6919526702834755
-0.06706639639639633 0.6920210162114525
-0.06506441441441435 0.692087340062017
-0.06306243243243237 0.6921516429046832
-0.06106045045045039 0.6922139257760135
-0.059058468468468406 0.6922741896796688
-0.057056486486486424 0.6923324355864566
-0.05505450450450444 0.6923886644343797
-0.05305252252252246 0.6924428771286807
-0.05105054054054048 0.6924950745418855
-0.0490485585585585 0.6925452575138473
-0.047046576576576515 0.6925934268517856
-0.045044594594594534 0.6926395833303266
-0.04304261261261255 0.69268372769154
-0.04104063063063057 0.6927258606449744
-0.03903864864864859 0.6927659828676938
-0.03703666666666661 0.6928040950043072
-0.035034684684684625 0.6928401976670026
-0.03303270270270264 0.6928742914355749
-0.03103072072072066 0.6929063768574542
-0.02902873873873868 0.692936454447733
-0.027026756756756698 0.6929645246891898
-0.025024774774774716 0.6929905880323134
-0.023022792792792734 0.6930146448953242
-0.021020810810810753 0.6930366956641942
-0.01901882882882877 0.6930567406926661
-0.01701684684684679 0.6930747803022697
-0.015014864864864808 0.6930908147823378
-0.013012882882882826 0.6931048443900206
-0.011010900900900844 0.6931168693502967
-0.009008918918918862 0.693126889855985
-0.007006936936936881 0.6931349060677542
-0.005004954954954899 0.6931409181141295
-0.003002972972972917 0.6931449260914995
-0.0010009909909909354 0.6931469300641206
0.0010009909909910464 0.6931469300641206
0.003002972972972917 0.6931449260914995
0.00500495495495501 0.6931409181141295
0.007006936936936881 0.6931349060677542
0.009008918918918973 0.693126889855985
0.011010900900900844 0.6931168693502967
0.013012882882882937 0.6931048443900205
0.015014864864864808 0.6930908147823378
0.0170168468468469 0.6930747803022698
0.01901882882882877 0.6930567406926661
0.021020810810810864 0.6930366956641942
0.023022792792792734 0.6930146448953242
0.025024774774774827 0.6929905880323134
0.02702675675675692 0.6929645246891898
0.02902873873873879 0.692936454447733
0.031030720720720883 0.6929063768574542
0.033032702702702754 0.6928742914355749
0.03503468468468485 0.6928401976670026
0.03703666666666672 0.6928040950043072
0.03903864864864881 0.6927659828676938
0.04104063063063068 0.6927258606449744
0.043042612612612774 0.69268372769154
0.045044594594594645 0.6926395833303266
0.04704657657657674 0.6925934268517857
0.04904855855855861 0.6925452575138473
0.0510505405405407 0.6924950745418855
0.05305252252252257 0.6924428771286806
0.055054504504504664 0.6923886644343797
0.057056486486486535 0.6923324355864566
0.05905846846846863 0.6922741896796686
0.0610604504504505 0.6922139257760135
0.06306243243243259 0.6921516429046832
0.06506441441441446 0.692087340062017
0.06706639639639655 0.6920210162114526
0.06906837837837843 0.6919526702834755
0.07107036036036052 0.6918823011755676
0.07307234234234239 0.6918099077521521
0.07507432432432448 0.6917354888445391
0.07707630630630635 0.6916590432508688
0.07907828828828845 0.6915805697360514
0.08108027027027032 0.6915000670317077
0.08308225225225241 0.6914175338361068
0.08508423423423428 0.6913329688141022
0.08708621621621637 0.6912463705970662
0.08908819819819824 0.6911577377828222
0.09109018018018034 0.6910670689355771
0.0930921621621622 0.6909743625858494
0.0950941441441443 0.6908796172303971
0.09709612612612617 0.6907828313321438
0.09909810810810826 0.6906840033201018
0.10110009009009013 0.6905831315892963
0.10310207207207223 0.690480214500684
0.1051040540540541 0.6903752503810731
0.10710603603603619 0.6902682375230395
0.10910801801801806 0.6901591741848425
0.11111000000000015 0.690048058590338
0.11311198198198202 0.6899348889288898
0.11511396396396412 0.6898196633552798
0.11711594594594599 0.6897023799896148
0.11911792792792808 0.6895830369172341
0.12111990990990995 0.6894616321886118
0.12312189189189204 0.6893381638192603
0.12512387387387391 0.68921262978963
0.127125855855856 0.6890850280450083
0.12912783783783788 0.6889553564954153
0.13112981981981997 0.6888236130154989
0.13313180180180184 0.6886897954444271
0.13513378378378393 0.6885539015857792
0.1371357657657658 0.6884159292074336
0.1391377477477479 0.6882758760414551
0.14113972972972977 0.6881337397839796
0.14314171171171186 0.6879895180950962
0.14514369369369373 0.6878432085987284
0.14714567567567582 0.6876948088825119
0.1491476576576577 0.6875443164976727
0.1511496396396398 0.6873917289588989
0.15315162162162166 0.6872370437442158
0.15515360360360375 0.6870802582948538
0.15715558558558562 0.6869213700151178
0.15915756756756771 0.6867603762722527
0.16115954954954959 0.6865972743963075
0.16316153153153168 0.6864320616799954
0.16516351351351355 0.6862647353785553
0.16716549549549564 0.6860952927096069
0.1691674774774775 0.6859237308530071
0.1711694594594596 0.6857500469507014
0.17317144144144148 0.6855742381065754
0.17517342342342357 0.6853963013863011
0.17717540540540544 0.6852162338171847
0.17917738738738753 0.6850340323880076
0.1811793693693694 0.6848496940488701
0.1831813513513515 0.6846632157110272
0.18518333333333337 0.6844745942467262
0.18718531531531546 0.6842838264890404
0.18918729729729733 0.6840909092317007
0.19118927927927942 0.683895839228923
0.1931912612612613 0.6836986131952357
0.1951932432432434 0.6834992278053029
0.19719522522522526 0.6832976796937463
0.19919720720720735 0.6830939654549627
0.20119918918918922 0.6828880816429409
0.2032011711711713 0.6826800247710744
0.20520315315315318 0.682469791311973
0.20720513513513528 0.6822573776972702
0.20920711711711715 0.6820427803174279
0.21120909909909924 0.6818259955215407
0.2132110810810811 0.6816070196171344
0.2152130630630632 0.6813858488699631
0.21721504504504507 0.6811624795038039
0.21921702702702717 0.6809369077002475
0.22121900900900904 0.6807091295984881
0.22322099099099113 0.6804791412951069
0.225222972972973 0.6802469388438562
0.2272249549549551 0.6800125182554383
0.22922693693693696 0.6797758754972828
0.23122891891891906 0.679537006493319
0.23323090090090093 0.6792959071237475
0.23523288288288302 0.6790525732248065
0.2372348648648649 0.6788070005885369
0.23923684684684698 0.6785591849625431
0.24123882882882886 0.67830912204975
0.24324081081081095 0.6780568075081584
0.24524279279279282 0.6778022369505963
0.2472447747747749 0.677545405944466
0.24924675675675678 0.6772863100114891
0.2512487387387389 0.6770249446274478
0.25325072072072075 0.6767613052219221
0.25525270270270284 0.6764953871780243
0.2572546846846847 0.6762271858321294
0.2592566666666668 0.6759566964736022
0.2612586486486487 0.6756839143445211
0.26326063063063077 0.6754088346393974
0.26526261261261264 0.6751314525048911
0.26726459459459473 0.6748517630395242
0.2692665765765766 0.6745697612933881
0.2712685585585587 0.674285442267849
0.27327054054054056 0.6739988009152487
0.27527252252252266 0.6737098321386003
0.2772745045045045 0.6734185307912828
0.2792764864864866 0.6731248916767285
0.2812784684684685 0.6728289095481079
0.2832804504504506 0.6725305791080111
0.28528243243243245 0.6722298950081229
0.28728441441441455 0.6719268518488958
0.2892863963963964 0.6716214441792177
0.2912883783783785 0.6713136664960745
0.2932903603603604 0.6710035132442105
0.2952923423423425 0.6706909788157819
0.29729432432432434 0.6703760575500066
0.29929630630630644 0.6700587437328107
0.3012982882882883 0.6697390315964681
0.3033002702702704 0.6694169153192372
0.30530225225225227 0.669092389024992
0.30730423423423436 0.6687654467828481
0.30930621621621623 0.6684360826067847
0.3113081981981983 0.6681042904552608
0.3133101801801802 0.667770064230827
0.3153121621621623 0.667433397779731
0.31731414414414416 0.6670942848915198
0.31931612612612625 0.666752719298635
0.3213181081081081 0.666408694676003
0.3233200900900902 0.6660622046406215
0.3253220720720721 0.6657132427511373
0.3273240540540542 0.665361802507422
0.32932603603603605 0.6650078773501396
0.33132801801801814 0.6646514606603096
0.33333 0.6642925457588637
0.3353319819819821 0.6639311259061976
0.337333963963964 0.6635671943017147
0.33933594594594607 0.6632007440833669
0.34133792792792794 0.6628317683271864
0.34333990990991003 0.6624602600468126
0.3453418918918919 0.6620862121930122
0.347343873873874 0.6617096176531945
0.34934585585585587 0.6613304692509171
0.35134783783783796 0.6609487597453881
0.35334981981981983 0.6605644818309596
0.3553518018018019 0.6601776281366146
0.3573537837837838 0.6597881912254493
0.3593557657657659 0.6593961635941445
0.36135774774774776 0.6590015376724332
0.36335972972972985 0.6586043058225592
0.3653617117117117 0.6582044603387295
0.3673636936936938 0.6578019934465577
0.3693656756756757 0.6573968973025017
0.3713676576576578 0.6569891639932927
0.37336963963963965 0.6565787855353564
0.37537162162162174 0.6561657538742266
0.3773736036036036 0.65575006088395
0.3793755855855857 0.655331698366485
0.3813775675675676 0.6549106580510888
0.38337954954954967 0.6544869315936996
0.38538153153153154 0.654060510576308
0.38738351351351363 0.6536313865063195
0.3893854954954955 0.653199550815911
0.3913874774774776 0.6527649948613746
0.39338945945945947 0.6523277099224547
0.39539144144144156 0.6518876872016756
0.39739342342342343 0.6514449178236589
0.3993954054054055 0.6509993928344314
0.4013973873873874 0.6505511032007252
0.4033993693693695 0.650100039809264
0.40540135135135136 0.6496461934660438
0.40740333333333345 0.6491895548956008
0.4094053153153153 0.648730114740269
0.4114072972972974 0.6482678635594277
0.4134092792792793 0.6478027918287398
0.4154112612612614 0.6473348899393758
0.41741324324324325 0.64686414819723
0.41941522522522534 0.6463905568221239
0.4214172072072072 0.6459141059469975
0.4234191891891893 0.6454347856170914
0.4254211711711712 0.644952585789114
0.42742315315315327 0.6444674963303986
0.42942513513513514 0.6439795070180487
0.43142711711711723 0.6434886075380684
0.4334290990990991 0.6429947874844822
0.4354310810810812 0.6424980363584418
0.43743306306306307 0.6419983435673192
0.43943504504504516 0.6414956984237853
0.44143702702702703 0.6409900901448775
0.4434390090090091 0.6404815078510516
0.445440990990991 0.6399699405652204
0.4474429729729731 0.6394553772117767
0.44944495495495496 0.638937806615604
0.45144693693693705 0.6384172175010694
0.4534489189189189 0.6378935984910051
0.455450900900901 0.6373669381056706
0.4574528828828829 0.6368372247617011
0.459454864864865 0.6363044467710416
0.46145684684684685 0.6357685923398609
0.46345882882882894 0.6352296495674525
0.4654608108108108 0.6346876064451167
0.4674627927927929 0.6341424508550256
0.4694647747747748 0.6335941705690733
0.47146675675675687 0.6330427532477034
0.47346873873873874 0.6324881864387225
0.47547072072072083 0.6319304575760935
0.4774727027027027 0.6313695539787106
0.4794746846846848 0.6308054628491545
0.48147666666666666 0.6302381712724281
0.48347864864864876 0.6296676662146723
0.4854806306306306 0.6290939345218636
0.4874826126126127 0.6285169629184861
0.4894845945945946 0.6279367380061877
0.4914865765765767 0.6273532462624106
0.49348855855855855 0.6267664740390035
0.49549054054054065 0.6261764075608081
0.4974925225225225 0.6255830329242242
0.4994945045045046 0.6249863360957524
0.5014964864864865 0.6243863029105121
0.5034984684684686 0.6237829190707347
0.5055004504504504 0.6231761701442329
0.5075024324324325 0.6225660415628447
0.5095044144144144 0.6219525186208529
0.5115063963963965 0.6213355864733752
0.5135083783783784 0.6207152301347303
0.5155103603603605 0.6200914344767758
0.5175123423423423 0.6194641842272194
0.5195143243243244 0.6188334639678981
0.5215163063063063 0.6181992581330329
0.5235182882882884 0.6175615510074504
0.5255202702702703 0.6169203267247769
0.5275222522522524 0.6162755692655988
0.5295242342342342 0.6156272624555932
0.5315262162162163 0.6149753899636254
0.5335281981981982 0.6143199352998163
0.5355301801801803 0.6136608818135704
0.5375321621621624 0.6129982126915754
0.5395341441441442 0.6123319109557634
0.5415361261261263 0.6116619594612374
0.5435381081081082 0.61098834089416
0.5455400900900903 0.6103110377696067
0.5475420720720722 0.6096300324293801
0.5495440540540543 0.608945307039783
0.5515460360360361 0.6082568435893552
0.5535480180180182 0.6075646238865657
0.5555500000000001 0.6068686295574678
0.5575519819819822 0.6061688420433057
0.5595539639639641 0.6054652425980824
0.5615559459459462 0.6047578122860803
0.563557927927928 0.6040465319793376
0.5655599099099101 0.6033313823550762
0.567561891891892 0.6026123438930839
0.5695638738738741 0.6018893968730462
0.571565855855856 0.6011625213718292
0.573567837837838 0.6004316972607102
0.5755698198198199 0.5996969042025565
0.577571801801802 0.5989581216489506
0.5795737837837839 0.5982153288372611
0.581575765765766 0.5974685047876562
0.5835777477477478 0.5967176283000601
0.5855797297297299 0.5959626779510513
0.5875817117117118 0.5952036320906995
0.5895836936936939 0.5944404688393419
0.5915856756756758 0.5936731660842939
0.5935876576576579 0.5929017014764977
0.5955896396396397 0.5921260524271044
0.5975916216216218 0.5913461961039844
0.5995936036036037 0.5905621094281721
0.6015955855855858 0.5897737690702373
0.6035975675675677 0.588981151446584
0.6055995495495498 0.5881842327156726
0.6076015315315316 0.5873829887741666
0.6096035135135137 0.5865773952529996
0.6116054954954956 0.5857674275133622
0.6136074774774777 0.5849530606426033
0.6156094594594596 0.5841342694500489
0.6176114414414416 0.5833110284627316
0.6196134234234235 0.5824833119210325
0.6216154054054056 0.5816510937742274
0.6236173873873875 0.5808143476759411
0.6256193693693696 0.5799730469795044
0.6276213513513514 0.5791271647332108
0.6296233333333335 0.5782766736754708
0.6316253153153154 0.5774215462298609
0.6336272972972975 0.5765617545000652
0.6356292792792794 0.5756972702647067
0.6376312612612615 0.5748280649720621
0.6396332432432433 0.5739541097346619
0.6416352252252254 0.5730753753237691
0.6436372072072073 0.5721918321637355
0.6456391891891894 0.5713034503262276
0.6476411711711713 0.5704101995243255
0.6496431531531534 0.5695120491064837
0.6516451351351352 0.5686089680503582
0.6536471171171173 0.5677009249564854
0.6556490990990992 0.566787888041819
0.6576510810810813 0.5658698251331145
0.6596530630630631 0.5649467036601599
0.6616550450450452 0.5640184906488437
0.6636570270270271 0.5630851527140619
0.6656590090090092 0.5621466560524537
0.6676609909909911 0.5612029664349649
0.6696629729729732 0.5602540491992278
0.671664954954955 0.5592998692417601
0.6736669369369371 0.5583403910099716
0.675668918918919 0.5573755784939747
0.6776709009009011 0.5564053952181904
0.679672882882883 0.5554298042327483
0.6816748648648651 0.5544487681046696
0.6836768468468469 0.5534622489088286
0.685678828828829 0.5524702082186839
0.6876808108108109 0.5514726070967738
0.689682792792793 0.5504694060849682
0.6916847747747749 0.549460565194469
0.693686756756757 0.5484460438955469
0.6956887387387388 0.5474258011070137
0.6976907207207209 0.5463997951854153
0.6996927027027028 0.5453679839139389
0.7016946846846849 0.5443303244910224
0.7036966666666667 0.5432867735186584
0.7056986486486488 0.5422372869903829
0.7077006306306307 0.5411818202789365
0.7097026126126128 0.5401203281235845
0.7117045945945947 0.5390527646170901
0.7137065765765768 0.537979083192324
0.7157085585585586 0.5368992366085006
0.7177105405405407 0.5358131769370218
0.7197125225225226 0.5347208555469238
0.7217145045045047 0.5336222230899057
0.7237164864864866 0.5325172294849269
0.7257184684684687 0.5314058239023564
0.7277204504504505 0.5302879547476613
0.7297224324324326 0.5291635696446142
0.7317244144144145 0.5280326154180024
0.7337263963963966 0.5268950380758199
0.7357283783783785 0.5257507827909252
0.7377303603603605 0.5245997938821413
0.7397323423423424 0.5234420147947801
0.7417343243243245 0.5222773880805645
0.7437363063063064 0.5211058553769288
0.7457382882882885 0.5199273573856737
0.7477402702702703 0.5187418338509463
0.7497422522522524 0.5175492235365203
0.7517442342342343 0.5163494642023508
0.7537462162162164 0.5151424925803708
0.7557481981981983 0.5139282443495024
0.7577501801801804 0.5127066541098445
0.7597521621621622 0.5114776553560102
0.7617541441441443 0.5102411804495737
0.7637561261261262 0.5089971605905915
0.7657581081081083 0.5077455257881559
0.7677600900900902 0.5064862048299429
0.7697620720720723 0.5052191252507099
0.7717640540540541 0.5039442132996967
0.7737660360360362 0.502661393906882
0.7757680180180181 0.5013705906480442
0.7777700000000002 0.5000717257085765
0.779771981981982 0.49876471984599646
0.7817739639639641 0.4974494923510897
0.783775945945946 0.4961259610076303
0.7857779279279281 0.49479404205060695
0.78777990990991 0.49345365012288966
0.7897818918918921 0.4921046982302564
0.791783873873874 0.4907470976947094
0.793785855855856 0.48938075810599513
0.7957878378378379 0.4880055872712412
0.79778981981982 0.4866214911626149
0.7997918018018019 0.48522837386291207
0.801793783783784 0.4838261375089673
0.8037957657657658 0.4824146822327785
0.8057977477477479 0.4809939061002245
0.8077997297297298 0.479563705047259
0.8098017117117119 0.4781239728134427
0.8118036936936938 0.47667460087267977
0.8138056756756759 0.4752154783610006
0.8158076576576577 0.47374649200124286
0.8178096396396398 0.4722675260244557
0.8198116216216217 0.47077846208784924
0.8218136036036038 0.469279179189094
0.8238155855855857 0.4677695535767714
0.8258175675675677 0.4662494586567516
0.8278195495495496 0.4647187648942676
0.8298215315315317 0.46317733971143066
0.8318235135135136 0.4616250473799255
0.8338254954954957 0.46006174890859364
0.8358274774774775 0.4584873019256003
0.8378294594594596 0.45690156055484743
0.8398314414414415 0.45530437528628886
0.8418334234234236 0.45369559283975625
0.8438354054054055 0.45207505602189246
0.8458373873873876 0.45044260357574306
0.8478393693693694 0.4487980700225368
0.8498413513513515 0.44714128549513626
0.8518433333333334 0.44547207556260665
0.8538453153153155 0.44379026104529584
0.8558472972972974 0.44209565781978544
0.8578492792792795 0.44038807661300206
0.8598512612612613 0.4386673227847291
0.8618532432432434 0.4369331960976858
0.8638552252252253 0.4351854904742794
0.8658572072072074 0.43342399373904417
0.8678591891891893 0.4316484873457047
0.8698611711711713 0.4298587460876896
0.8718631531531532 0.4280545377908337
0.8738651351351353 0.4262356229868681
0.8758671171171172 0.4244017545661795
0.8778690990990993 0.42255267740815783
0.8798710810810811 0.4206881279873061
0.8818730630630632 0.41880783395308396
0.8838750450450451 0.41691151368126356
0.8858770270270272 0.4149988757943347
0.8878790090090091 0.4130696186482523
0.8898809909909912 0.41112342978251537
0.891882972972973 0.40915998533024445
0.8938849549549551 0.40717894938454935
0.895886936936937 0.4051799733170697
0.8978889189189191 0.40316269504408253
0.899890900900901 0.4011267382350393
0.901892882882883 0.39907171145776577
0.9038948648648649 0.39699720725387067
0.905896846846847 0.39490280113708415
0.9078988288288289 0.3927880505063268
0.909900810810811 0.39065249346423303
0.9119027927927928 0.3884956475306285
0.9139047747747749 0.3863170082390125
0.9159067567567568 0.3841160476024421
0.9179087387387389 0.38189221243325466
0.9199107207207208 0.37964492249880777
0.9219127027027029 0.3773735684927221
0.9239146846846847 0.3750775097979655
0.9259166666666668 0.37275607201436844
0.9279186486486487 0.3704085442187293
0.9299206306306308 0.36803417592034043
0.9319226126126127 0.3656321736684015
0.9339245945945948 0.3632016972600842
0.9359265765765766 0.36074185548871135
0.9379285585585587 0.35825170136012907
0.9399305405405406 0.35573022669143417
0.9419325225225227 0.353176355989018
0.9439345045045046 0.35058893948156805
0.9459364864864866 0.34796674515696735
0.9479384684684685 0.3453084496184359
0.9499404504504506 0.3426126275325707
0.9519424324324325 0.33987773938732374
0.9539444144144146 0.33710211720732586
0.9559463963963964 0.33428394778184456
0.9579483783783785 0.3314212528391267
0.9599503603603604 0.32851186543877875
0.9619523423423425 0.3255534016348009
0.9639543243243244 0.32254322616197284
0.9659563063063065 0.3194784104813171
0.9679582882882883 0.3163556809311352
0.9699602702702704 0.3131713538819899
0.9719622522522523 0.3099212535483413
0.9739642342342344 0.30660060623775803
0.9759662162162163 0.3032039019329713
0.9779681981981984 0.29972470952129887
0.9799701801801802 0.29615542446640486
0.9819721621621623 0.2924869148826283
0.9839741441441442 0.2887080090365021
0.9859761261261263 0.28480472400072726
0.9879781081081082 0.28075904777677146
0.9899800900900902 0.2765468952986133
0.9919820720720721 0.2721343889835105
0.9939840540540542 0.2674702809605781
0.9959860360360361 0.2624676249634072
0.9979880180180182 0.25694363651655144
0.99999 0.2500610303757281
-0.99999 0.2500610303757274
-0.9979880180180181 0.2569436365165514
-0.9959860360360361 0.2624676249634075
-0.9939840540540541 0.2674702809605787
-0.9919820720720721 0.2721343889835102
-0.9899800900900901 0.27654689529861326
-0.9879781081081082 0.2807590477767717
-0.9859761261261262 0.28480472400072776
-0.9839741441441442 0.2887080090365019
-0.9819721621621622 0.29248691488262824
-0.9799701801801802 0.2961554244664051
-0.9779681981981982 0.2997247095212993
-0.9759662162162163 0.30320390193297114
-0.9739642342342343 0.306600606237758
-0.9719622522522523 0.3099212535483415
-0.9699602702702703 0.31317135388199036
-0.9679582882882883 0.31635568093113503
-0.9659563063063064 0.319478410481317
-0.9639543243243244 0.32254322616197295
-0.9619523423423424 0.3255534016348013
-0.9599503603603604 0.3285118654387786
-0.9579483783783784 0.3314212528391267
-0.9559463963963964 0.33428394778184467
-0.9539444144144145 0.3371021172073262
-0.9519424324324325 0.3398777393873236
-0.9499404504504505 0.34261262753257066
-0.9479384684684685 0.34530844961843604
-0.9459364864864865 0.34796674515696774
-0.9439345045045046 0.35058893948156794
-0.9419325225225226 0.353176355989018
-0.9399305405405406 0.3557302266914343
-0.9379285585585586 0.3582517013601294
-0.9359265765765766 0.3607418554887112
-0.9339245945945946 0.36320169726008417
-0.9319226126126127 0.3656321736684016
-0.9299206306306307 0.36803417592034077
-0.9279186486486487 0.37040854421872915
-0.9259166666666667 0.37275607201436844
-0.9239146846846847 0.3750775097979656
-0.9219127027027028 0.3773735684927224
-0.9199107207207208 0.37964492249880766
-0.9179087387387388 0.38189221243325455
-0.9159067567567568 0.3841160476024422
-0.9139047747747748 0.3863170082390128
-0.9119027927927928 0.3884956475306284
-0.9099008108108109 0.39065249346423303
-0.9078988288288289 0.3927880505063269
-0.9058968468468469 0.3949028011370844
-0.9038948648648649 0.39699720725387055
-0.9018928828828829 0.3990717114577657
-0.899890900900901 0.4011267382350394
-0.897888918918919 0.4031626950440828
-0.895886936936937 0.40517997331706956
-0.893884954954955 0.40717894938454924
-0.891882972972973 0.40915998533024456
-0.889880990990991 0.4111234297825157
-0.8878790090090091 0.41306961864825226
-0.8858770270270271 0.4149988757943346
-0.8838750450450451 0.41691151368126367
-0.8818730630630631 0.4188078339530842
-0.8798710810810811 0.42068812798730604
-0.8778690990990992 0.42255267740815783
-0.8758671171171172 0.42440175456617957
-0.8738651351351352 0.4262356229868684
-0.8718631531531532 0.4280545377908336
-0.8698611711711712 0.4298587460876896
-0.8678591891891893 0.4316484873457048
-0.8658572072072073 0.4334239937390445
-0.8638552252252253 0.43518549047427935
-0.8618532432432433 0.43693319609768577
-0.8598512612612613 0.4386673227847292
-0.8578492792792793 0.4403880766130023
-0.8558472972972974 0.4420956578197853
-0.8538453153153154 0.4437902610452958
-0.8518433333333334 0.4454720755626067
-0.8498413513513514 0.44714128549513654
-0.8478393693693694 0.4487980700225367
-0.8458373873873875 0.450442603575743
-0.8438354054054055 0.45207505602189246
-0.8418334234234235 0.4536955928397564
-0.8398314414414415 0.45530437528628875
-0.8378294594594595 0.45690156055484743
-0.8358274774774775 0.4584873019256003
-0.8338254954954956 0.46006174890859386
-0.8318235135135136 0.4616250473799254
-0.8298215315315316 0.4631773397114306
-0.8278195495495496 0.4647187648942677
-0.8258175675675676 0.4662494586567518
-0.8238155855855857 0.4677695535767713
-0.8218136036036037 0.4692791791890939
-0.8198116216216217 0.47077846208784924
-0.8178096396396397 0.4722675260244559
-0.8158076576576577 0.4737464920012428
-0.8138056756756757 0.47521547836100053
-0.8118036936936938 0.4766746008726799
-0.8098017117117118 0.478123972813443
-0.8077997297297297 0.4795637050472589
-0.8057977477477478 0.4809939061002245
-0.8037957657657657 0.4824146822327787
-0.8017937837837839 0.4838261375089675
-0.7997918018018018 0.48522837386291207
-0.7977898198198199 0.4866214911626148
-0.7957878378378378 0.4880055872712413
-0.7937858558558559 0.48938075810599535
-0.7917838738738738 0.49074709769470937
-0.789781891891892 0.4921046982302563
-0.7877799099099099 0.4934536501228899
-0.785777927927928 0.4947940420506071
-0.7837759459459459 0.49612596100763023
-0.781773963963964 0.49744949235108965
-0.7797719819819819 0.4987647198459967
-0.7777700000000001 0.5000717257085767
-0.775768018018018 0.5013705906480441
-0.7737660360360361 0.5026613939068819
-0.771764054054054 0.503944213299697
-0.7697620720720721 0.5052191252507099
-0.76776009009009 0.5064862048299429
-0.7657581081081082 0.5077455257881558
-0.7637561261261261 0.5089971605905917
-0.7617541441441442 0.5102411804495739
-0.7597521621621621 0.5114776553560102
-0.7577501801801803 0.5127066541098445
-0.7557481981981982 0.5139282443495026
-0.7537462162162163 0.5151424925803709
-0.7517442342342342 0.5163494642023507
-0.7497422522522523 0.5175492235365202
-0.7477402702702702 0.5187418338509465
-0.7457382882882884 0.5199273573856739
-0.7437363063063063 0.5211058553769288
-0.7417343243243244 0.5222773880805643
-0.7397323423423423 0.5234420147947804
-0.7377303603603604 0.5245997938821414
-0.7357283783783783 0.5257507827909251
-0.7337263963963965 0.5268950380758198
-0.7317244144144144 0.5280326154180025
-0.7297224324324325 0.5291635696446144
-0.7277204504504504 0.5302879547476613
-0.7257184684684685 0.5314058239023564
-0.7237164864864865 0.532517229484927
-0.7217145045045046 0.5336222230899059
-0.7197125225225225 0.5347208555469238
-0.7177105405405406 0.5358131769370217
-0.7157085585585585 0.5368992366085007
-0.7137065765765767 0.5379790831923243
-0.7117045945945946 0.5390527646170901
-0.7097026126126127 0.5401203281235845
-0.7077006306306306 0.5411818202789367
-0.7056986486486487 0.5422372869903831
-0.7036966666666666 0.5432867735186583
-0.7016946846846848 0.5443303244910223
-0.6996927027027027 0.5453679839139391
-0.6976907207207208 0.5463997951854153
-0.6956887387387387 0.5474258011070136
-0.6936867567567568 0.5484460438955467
-0.6916847747747747 0.5494605651944692
-0.6896827927927929 0.5504694060849684
-0.6876808108108108 0.5514726070967737
-0.6856788288288289 0.5524702082186839
-0.6836768468468468 0.5534622489088288
-0.681674864864865 0.5544487681046697
-0.6796728828828829 0.5554298042327483
-0.677670900900901 0.5564053952181903
-0.6756689189189189 0.5573755784939748
-0.673666936936937 0.5583403910099718
-0.6716649549549549 0.5592998692417601
-0.6696629729729731 0.5602540491992277
-0.667660990990991 0.561202966434965
-0.6656590090090091 0.562146656052454
-0.663657027027027 0.5630851527140619
-0.6616550450450451 0.5640184906488436
-0.659653063063063 0.5649467036601599
-0.6576510810810812 0.5658698251331146
-0.6556490990990991 0.5667878880418189
-0.6536471171171172 0.5677009249564853
-0.6516451351351351 0.5686089680503583
-0.6496431531531532 0.5695120491064839
-0.6476411711711711 0.5704101995243254
-0.6456391891891893 0.5713034503262276
-0.6436372072072072 0.5721918321637356
-0.6416352252252253 0.5730753753237692
-0.6396332432432432 0.5739541097346619
-0.6376312612612614 0.5748280649720621
-0.6356292792792793 0.5756972702647069
-0.6336272972972974 0.5765617545000654
-0.6316253153153153 0.5774215462298609
-0.6296233333333334 0.5782766736754708
-0.6276213513513513 0.5791271647332109
-0.6256193693693695 0.5799730469795045
-0.6236173873873874 0.5808143476759411
-0.6216154054054055 0.5816510937742274
-0.6196134234234234 0.5824833119210328
-0.6176114414414415 0.5833110284627318
-0.6156094594594594 0.5841342694500489
-0.6136074774774775 0.5849530606426033
-0.6116054954954955 0.5857674275133623
-0.6096035135135135 0.5865773952529999
-0.6076015315315315 0.5873829887741666
-0.6055995495495495 0.5881842327156726
-0.6035975675675676 0.5889811514465841
-0.6015955855855856 0.5897737690702376
-0.5995936036036036 0.590562109428172
-0.5975916216216216 0.5913461961039844
-0.5955896396396396 0.5921260524271046
-0.5935876576576576 0.592901701476498
-0.5915856756756757 0.5936731660842938
-0.5895836936936937 0.5944404688393418
-0.5875817117117117 0.5952036320906997
-0.5855797297297297 0.5959626779510514
-0.5835777477477477 0.5967176283000601
-0.5815757657657658 0.5974685047876562
-0.5795737837837838 0.5982153288372611
-0.5775718018018018 0.5989581216489507
-0.5755698198198198 0.5996969042025565
-0.5735678378378378 0.6004316972607103
-0.5715658558558558 0.6011625213718295
-0.5695638738738739 0.6018893968730463
-0.5675618918918919 0.6026123438930839
-0.5655599099099099 0.6033313823550762
-0.5635579279279279 0.6040465319793377
-0.5615559459459459 0.6047578122860804
-0.559553963963964 0.6054652425980824
-0.557551981981982 0.6061688420433057
-0.55555 0.6068686295574679
-0.553548018018018 0.6075646238865658
-0.551546036036036 0.6082568435893551
-0.549544054054054 0.608945307039783
-0.5475420720720721 0.6096300324293802
-0.5455400900900901 0.6103110377696069
-0.5435381081081081 0.61098834089416
-0.5415361261261261 0.6116619594612372
-0.5395341441441441 0.6123319109557636
-0.5375321621621622 0.6129982126915756
-0.5355301801801802 0.6136608818135704
-0.5335281981981982 0.6143199352998163
-0.5315262162162162 0.6149753899636256
-0.5295242342342342 0.615627262455593
-0.5275222522522522 0.6162755692655988
-0.5255202702702703 0.6169203267247769
-0.5235182882882883 0.6175615510074505
-0.5215163063063063 0.6181992581330329
-0.5195143243243243 0.6188334639678981
-0.5175123423423423 0.6194641842272194
-0.5155103603603604 0.620091434476776
-0.5135083783783784 0.6207152301347303
-0.5115063963963964 0.6213355864733752
-0.5095044144144144 0.6219525186208529
-0.5075024324324324 0.6225660415628448
-0.5055004504504504 0.6231761701442329
-0.5034984684684685 0.6237829190707347
-0.5014964864864865 0.6243863029105121
-0.4994945045045045 0.6249863360957525
-0.4974925225225225 0.6255830329242242
-0.49549054054054054 0.6261764075608081
-0.49348855855855855 0.6267664740390037
-0.4914865765765766 0.6273532462624107
-0.4894845945945946 0.6279367380061877
-0.4874826126126126 0.6285169629184861
-0.4854806306306306 0.6290939345218636
-0.48347864864864865 0.6296676662146724
-0.48147666666666666 0.630238171272428
-0.4794746846846847 0.6308054628491545
-0.4774727027027027 0.6313695539787108
-0.4754707207207207 0.6319304575760936
-0.47346873873873874 0.6324881864387225
-0.47146675675675676 0.6330427532477033
-0.4694647747747748 0.6335941705690733
-0.4674627927927928 0.6341424508550257
-0.4654608108108108 0.6346876064451167
-0.46345882882882883 0.6352296495674525
-0.46145684684684685 0.6357685923398609
-0.45945486486486486 0.6363044467710416
-0.4574528828828829 0.6368372247617011
-0.4554509009009009 0.6373669381056706
-0.4534489189189189 0.6378935984910051
-0.45144693693693694 0.6384172175010695
-0.44944495495495496 0.638937806615604
-0.447442972972973 0.6394553772117767
-0.445440990990991 0.6399699405652204
-0.443439009009009 0.6404815078510517
-0.44143702702702703 0.6409900901448775
-0.43943504504504505 0.6414956984237852
-0.43743306306306307 0.6419983435673192
-0.4354310810810811 0.6424980363584419
-0.4334290990990991 0.6429947874844822
-0.4314271171171171 0.6434886075380684
-0.42942513513513514 0.6439795070180487
-0.42742315315315316 0.6444674963303987
-0.4254211711711712 0.644952585789114
-0.4234191891891892 0.6454347856170913
-0.4214172072072072 0.6459141059469975
-0.41941522522522523 0.6463905568221239
-0.41741324324324325 0.64686414819723
-0.41541126126126127 0.6473348899393758
-0.4134092792792793 0.6478027918287398
-0.4114072972972973 0.6482678635594277
-0.4094053153153153 0.6487301147402689
-0.40740333333333334 0.6491895548956008
-0.40540135135135136 0.649646193466044
-0.4033993693693694 0.6501000398092639
-0.4013973873873874 0.6505511032007252
-0.3993954054054054 0.6509993928344314
-0.39739342342342343 0.6514449178236589
-0.39539144144144145 0.6518876872016757
-0.39338945945945947 0.6523277099224547
-0.3913874774774775 0.6527649948613745
-0.3893854954954955 0.653199550815911
-0.3873835135135135 0.6536313865063196
-0.38538153153153154 0.654060510576308
-0.38337954954954956 0.6544869315936996
-0.3813775675675676 0.6549106580510888
-0.3793755855855856 0.655331698366485
-0.3773736036036036 0.65575006088395
-0.37537162162162163 0.6561657538742265
-0.37336963963963965 0.6565787855353565
-0.37136765765765767 0.6569891639932928
-0.3693656756756757 0.6573968973025017
-0.3673636936936937 0.6578019934465577
-0.3653617117117117 0.6582044603387295
-0.36335972972972974 0.6586043058225592
-0.36135774774774776 0.6590015376724333
-0.3593557657657658 0.6593961635941445
-0.3573537837837838 0.6597881912254493
-0.3553518018018018 0.6601776281366147
-0.35334981981981983 0.6605644818309596
-0.35134783783783785 0.6609487597453881
-0.34934585585585587 0.6613304692509171
-0.3473438738738739 0.6617096176531946
-0.3453418918918919 0.6620862121930122
-0.3433399099099099 0.6624602600468126
-0.34133792792792794 0.6628317683271864
-0.33933594594594596 0.6632007440833669
-0.337333963963964 0.6635671943017147
-0.335331981981982 0.6639311259061975
-0.33333 0.6642925457588638
-0.33132801801801803 0.6646514606603094
-0.32932603603603605 0.6650078773501396
-0.32732405405405407 0.665361802507422
-0.3253220720720721 0.6657132427511373
-0.3233200900900901 0.6660622046406215
-0.3213181081081081 0.666408694676003
-0.31931612612612614 0.666752719298635
-0.31731414414414416 0.6670942848915198
-0.3153121621621622 0.667433397779731
-0.3133101801801802 0.667770064230827
-0.3113081981981982 0.6681042904552608
-0.30930621621621623 0.6684360826067847
-0.30730423423423425 0.6687654467828481
-0.30530225225225227 0.669092389024992
-0.3033002702702703 0.6694169153192372
-0.3012982882882883 0.6697390315964682
-0.2992963063063063 0.6700587437328107
-0.29729432432432434 0.6703760575500067
-0.29529234234234236 0.6706909788157819
-0.2932903603603604 0.6710035132442105
-0.2912883783783784 0.6713136664960745
-0.2892863963963964 0.6716214441792177
-0.28728441441441444 0.6719268518488958
-0.28528243243243245 0.6722298950081228
-0.28328045045045047 0.6725305791080111
-0.2812784684684685 0.6728289095481079
-0.2792764864864865 0.6731248916767285
-0.2772745045045045 0.6734185307912828
-0.27527252252252254 0.6737098321386005
-0.27327054054054056 0.6739988009152487
-0.2712685585585586 0.674285442267849
-0.2692665765765766 0.674569761293388
-0.2672645945945946 0.6748517630395242
-0.26526261261261264 0.6751314525048913
-0.26326063063063065 0.6754088346393974
-0.2612586486486487 0.6756839143445211
-0.2592566666666667 0.6759566964736023
-0.2572546846846847 0.6762271858321294
-0.2552527027027027 0.6764953871780243
-0.25325072072072075 0.6767613052219221
-0.25124873873873876 0.6770249446274478
-0.24924675675675678 0.6772863100114891
-0.2472447747747748 0.677545405944466
-0.24524279279279282 0.6778022369505963
-0.24324081081081084 0.6780568075081586
-0.24123882882882886 0.6783091220497499
-0.23923684684684687 0.6785591849625431
-0.2372348648648649 0.6788070005885369
-0.2352328828828829 0.6790525732248065
-0.23323090090090093 0.6792959071237474
-0.23122891891891884 0.679537006493319
-0.22922693693693685 0.6797758754972828
-0.22722495495495487 0.6800125182554384
-0.2252229729729729 0.6802469388438562
-0.2232209909909909 0.6804791412951068
-0.22121900900900893 0.6807091295984881
-0.21921702702702694 0.6809369077002476
-0.21721504504504496 0.6811624795038038
-0.21521306306306298 0.681385848869963
-0.213211081081081 0.6816070196171344
-0.21120909909909902 0.6818259955215409
-0.20920711711711704 0.6820427803174279
-0.20720513513513505 0.6822573776972701
-0.20520315315315307 0.682469791311973
-0.2032011711711711 0.6826800247710746
-0.2011991891891891 0.6828880816429409
-0.19919720720720713 0.6830939654549627
-0.19719522522522515 0.6832976796937463
-0.19519324324324316 0.683499227805303
-0.19319126126126118 0.6836986131952357
-0.1911892792792792 0.683895839228923
-0.18918729729729722 0.6840909092317008
-0.18718531531531524 0.6842838264890406
-0.18518333333333326 0.6844745942467262
-0.18318135135135127 0.6846632157110272
-0.1811793693693693 0.6848496940488701
-0.1791773873873873 0.6850340323880079
-0.17717540540540533 0.6852162338171847
-0.17517342342342335 0.6853963013863011
-0.17317144144144136 0.6855742381065754
-0.17116945945945938 0.6857500469507015
-0.1691674774774774 0.6859237308530071
-0.16716549549549542 0.6860952927096068
-0.16516351351351344 0.6862647353785553
-0.16316153153153146 0.6864320616799954
-0.16115954954954947 0.6865972743963075
-0.1591575675675675 0.6867603762722527
-0.1571555855855855 0.6869213700151178
-0.15515360360360353 0.6870802582948536
-0.15315162162162155 0.6872370437442158
-0.15114963963963957 0.6873917289588989
-0.14914765765765758 0.6875443164976727
-0.1471456756756756 0.6876948088825121
-0.14514369369369362 0.6878432085987284
-0.14314171171171164 0.6879895180950962
-0.14113972972972966 0.6881337397839796
-0.13913774774774768 0.6882758760414551
-0.1371357657657657 0.6884159292074336
-0.1351337837837837 0.6885539015857792
-0.13313180180180173 0.6886897954444271
-0.13112981981981975 0.6888236130154989
-0.12912783783783777 0.6889553564954153
-0.12712585585585578 0.6890850280450083
-0.1251238738738738 0.6892126297896299
-0.12312189189189182 0.6893381638192603
-0.12111990990990984 0.6894616321886118
-0.11911792792792786 0.6895830369172341
-0.11711594594594588 0.6897023799896148
-0.1151139639639639 0.6898196633552798
-0.11311198198198191 0.6899348889288898
-0.11110999999999993 0.6900480585903379
-0.10910801801801795 0.6901591741848425
-0.10710603603603597 0.6902682375230396
-0.10510405405405399 0.690375250381073
-0.103102072072072 0.690480214500684
-0.10110009009009002 0.6905831315892963
-0.09909810810810804 0.6906840033201019
-0.09709612612612606 0.6907828313321438
-0.09509414414414408 0.6908796172303971
-0.0930921621621621 0.6909743625858495
-0.09109018018018011 0.6910670689355772
-0.08908819819819813 0.6911577377828222
-0.08708621621621615 0.691246370597066
-0.08508423423423417 0.6913329688141022
-0.08308225225225219 0.6914175338361069
-0.0810802702702702 0.6915000670317077
-0.07907828828828822 0.6915805697360514
-0.07707630630630624 0.6916590432508688
-0.07507432432432426 0.6917354888445393
-0.07307234234234228 0.6918099077521521
-0.0710703603603603 0.6918823011755676
-0.06906837837837831 0.6919526702834755
-0.06706639639639633 0.6920210162114525
-0.06506441441441435 0.692087340062017
-0.06306243243243237 0.6921516429046832
-0.06106045045045039 0.6922139257760135
-0.059058468468468406 0.6922741896796688
-0.057056486486486424 0.6923324355864566
-0.05505450450450444 0.6923886644343797
-0.05305252252252246 0.6924428771286807
-0.05105054054054048 0.6924950745418855
-0.0490485585585585 0.6925452575138473
-0.047046576576576515 0.6925934268517856
-0.045044594594594534 0.6926395833303266
-0.04304261261261255 0.69268372769154
-0.04104063063063057 0.6927258606449744
-0.03903864864864859 0.6927659828676938
-0.03703666666666661 0.6928040950043072
-0.035034684684684625 0.6928401976670026
-0.03303270270270264 0.6928742914355749
-0.03103072072072066 0.6929063768574542
-0.02902873873873868 0.692936454447733
-0.027026756756756698 0.6929645246891898
-0.025024774774774716 0.6929905880323134
-0.023022792792792734 0.6930146448953242
-0.021020810810810753 0.6930366956641942
-0.01901882882882877 0.6930567406926661
-0.01701684684684679 0.6930747803022697
-0.015014864864864808 0.6930908147823378
-0.013012882882882826 0.6931048443900206
-0.011010900900900844 0.6931168693502967
-0.009008918918918862 0.693126889855985
-0.007006936936936881 0.6931349060677542
-0.005004954954954899 0.6931409181141295
-0.003002972972972917 0.6931449260914995
-0.0010009909909909354 0.6931469300641206
0.0010009909909910464 0.6931469300641206
0.003002972972972917 0.6931449260914995
0.00500495495495501 0.6931409181141295
0.007006936936936881 0.6931349060677542
0.009008918918918973 0.693126889855985
0.011010900900900844 0.6931168693502967
0.013012882882882937 0.6931048443900205
0.015014864864864808 0.6930908147823378
0.0170168468468469 0.6930747803022698
0.01901882882882877 0.6930567406926661
0.021020810810810864 0.6930366956641942
0.023022792792792734 0.6930146448953242
0.025024774774774827 0.6929905880323134
0.02702675675675692 0.6929645246891898
0.02902873873873879 0.692936454447733
0.031030720720720883 0.6929063768574542
0.033032702702702754 0.6928742914355749
0.03503468468468485 0.6928401976670026
0.03703666666666672 0.6928040950043072
0.03903864864864881 0.6927659828676938
0.04104063063063068 0.6927258606449744
0.043042612612612774 0.69268372769154
0.045044594594594645 0.6926395833303266
0.04704657657657674 0.6925934268517857
0.04904855855855861 0.6925452575138473
0.0510505405405407 0.6924950745418855
0.05305252252252257 0.6924428771286806
0.055054504504504664 0.6923886644343797
0.057056486486486535 0.6923324355864566
0.05905846846846863 0.6922741896796686
0.0610604504504505 0.6922139257760135
0.06306243243243259 0.6921516429046832
0.06506441441441446 0.692087340062017
0.06706639639639655 0.6920210162114526
0.06906837837837843 0.6919526702834755
0.07107036036036052 0.6918823011755676
0.07307234234234239 0.6918099077521521
0.07507432432432448 0.6917354888445391
0.07707630630630635 0.6916590432508688
0.07907828828828845 0.6915805697360514
0.08108027027027032 0.6915000670317077
0.08308225225225241 0.6914175338361068
0.08508423423423428 0.6913329688141022
0.08708621621621637 0.6912463705970662
0.08908819819819824 0.6911577377828222
0.09109018018018034 0.6910670689355771
0.0930921621621622 0.6909743625858494
0.0950941441441443 0.6908796172303971
0.09709612612612617 0.6907828313321438
0.09909810810810826 0.6906840033201018
0.10110009009009013 0.6905831315892963
0.10310207207207223 0.690480214500684
0.1051040540540541 0.6903752503810731
0.10710603603603619 0.6902682375230395
0.10910801801801806 0.6901591741848425
0.11111000000000015 0.690048058590338
0.11311198198198202 0.6899348889288898
0.11511396396396412 0.6898196633552798
0.11711594594594599 0.6897023799896148
0.11911792792792808 0.6895830369172341
0.12111990990990995 0.6894616321886118
0.12312189189189204 0.6893381638192603
0.12512387387387391 0.68921262978963
0.127125855855856 0.6890850280450083
0.12912783783783788 0.6889553564954153
0.13112981981981997 0.6888236130154989
0.13313180180180184 0.6886897954444271
0.13513378378378393 0.6885539015857792
0.1371357657657658 0.6884159292074336
0.1391377477477479 0.6882758760414551
0.14113972972972977 0.6881337397839796
0.14314171171171186 0.6879895180950962
0.14514369369369373 0.6878432085987284
0.14714567567567582 0.6876948088825119
0.1491476576576577 0.6875443164976727
0.1511496396396398 0.6873917289588989
0.15315162162162166 0.6872370437442158
0.15515360360360375 0.6870802582948538
0.15715558558558562 0.6869213700151178
0.15915756756756771 0.6867603762722527
0.16115954954954959 0.6865972743963075
0.16316153153153168 0.6864320616799954
0.16516351351351355 0.6862647353785553
0.16716549549549564 0.6860952927096069
0.1691674774774775 0.6859237308530071
0.1711694594594596 0.6857500469507014
0.17317144144144148 0.6855742381065754
0.17517342342342357 0.6853963013863011
0.17717540540540544 0.6852162338171847
0.17917738738738753 0.6850340323880076
0.1811793693693694 0.6848496940488701
0.1831813513513515 0.6846632157110272
0.18518333333333337 0.6844745942467262
0.18718531531531546 0.6842838264890404
0.18918729729729733 0.6840909092317007
0.19118927927927942 0.683895839228923
0.1931912612612613 0.6836986131952357
0.1951932432432434 0.6834992278053029
0.19719522522522526 0.6832976796937463
0.19919720720720735 0.6830939654549627
0.20119918918918922 0.6828880816429409
0.2032011711711713 0.6826800247710744
0.20520315315315318 0.682469791311973
0.20720513513513528 0.6822573776972702
0.20920711711711715 0.6820427803174279
0.21120909909909924 0.6818259955215407
0.2132110810810811 0.6816070196171344
0.2152130630630632 0.6813858488699631
0.21721504504504507 0.6811624795038039
0.21921702702702717 0.6809369077002475
0.22121900900900904 0.6807091295984881
0.22322099099099113 0.6804791412951069
0.225222972972973 0.6802469388438562
0.2272249549549551 0.6800125182554383
0.22922693693693696 0.6797758754972828
0.23122891891891906 0.679537006493319
0.23323090090090093 0.6792959071237475
0.23523288288288302 0.6790525732248065
0.2372348648648649 0.6788070005885369
0.23923684684684698 0.6785591849625431
0.24123882882882886 0.67830912204975
0.24324081081081095 0.6780568075081584
0.24524279279279282 0.6778022369505963
0.2472447747747749 0.677545405944466
0.24924675675675678 0.6772863100114891
0.2512487387387389 0.6770249446274478
0.25325072072072075 0.6767613052219221
0.25525270270270284 0.6764953871780243
0.2572546846846847 0.6762271858321294
0.2592566666666668 0.6759566964736022
0.2612586486486487 0.6756839143445211
0.26326063063063077 0.6754088346393974
0.26526261261261264 0.6751314525048911
0.26726459459459473 0.6748517630395242
0.2692665765765766 0.6745697612933881
0.2712685585585587 0.674285442267849
0.27327054054054056 0.6739988009152487
0.27527252252252266 0.6737098321386003
0.2772745045045045 0.6734185307912828
0.2792764864864866 0.6731248916767285
0.2812784684684685 0.6728289095481079
0.2832804504504506 0.6725305791080111
0.28528243243243245 0.6722298950081229
0.28728441441441455 0.6719268518488958
0.2892863963963964 0.6716214441792177
0.2912883783783785 0.6713136664960745
0.2932903603603604 0.6710035132442105
0.2952923423423425 0.6706909788157819
0.29729432432432434 0.6703760575500066
0.29929630630630644 0.6700587437328107
0.3012982882882883 0.6697390315964681
0.3033002702702704 0.6694169153192372
0.30530225225225227 0.669092389024992
0.30730423423423436 0.6687654467828481
0.30930621621621623 0.6684360826067847
0.3113081981981983 0.6681042904552608
0.3133101801801802 0.667770064230827
0.3153121621621623 0.667433397779731
0.31731414414414416 0.6670942848915198
0.31931612612612625 0.666752719298635
0.3213181081081081 0.666408694676003
0.3233200900900902 0.6660622046406215
0.3253220720720721 0.6657132427511373
0.3273240540540542 0.665361802507422
0.32932603603603605 0.6650078773501396
0.33132801801801814 0.6646514606603096
0.33333 0.6642925457588637
0.3353319819819821 0.6639311259061976
0.337333963963964 0.6635671943017147
0.33933594594594607 0.6632007440833669
0.34133792792792794 0.6628317683271864
0.34333990990991003 0.6624602600468126
0.3453418918918919 0.6620862121930122
0.347343873873874 0.6617096176531945
0.34934585585585587 0.6613304692509171
0.35134783783783796 0.6609487597453881
0.35334981981981983 0.6605644818309596
0.3553518018018019 0.6601776281366146
0.3573537837837838 0.6597881912254493
0.3593557657657659 0.6593961635941445
0.36135774774774776 0.6590015376724332
0.36335972972972985 0.6586043058225592
0.3653617117117117 0.6582044603387295
0.3673636936936938 0.6578019934465577
0.3693656756756757 0.6573968973025017
0.3713676576576578 0.6569891639932927
0.37336963963963965 0.6565787855353564
0.37537162162162174 0.6561657538742266
0.3773736036036036 0.65575006088395
0.3793755855855857 0.655331698366485
0.3813775675675676 0.6549106580510888
0.38337954954954967 0.6544869315936996
0.38538153153153154 0.654060510576308
0.38738351351351363 0.6536313865063195
0.3893854954954955 0.653199550815911
0.3913874774774776 0.6527649948613746
0.39338945945945947 0.6523277099224547
0.39539144144144156 0.6518876872016756
0.39739342342342343 0.6514449178236589
0.3993954054054055 0.6509993928344314
0.4013973873873874 0.6505511032007252
0.4033993693693695 0.650100039809264
0.40540135135135136 0.6496461934660438
0.40740333333333345 0.6491895548956008
0.4094053153153153 0.648730114740269
0.4114072972972974 0.6482678635594277
0.4134092792792793 0.6478027918287398
0.4154112612612614 0.6473348899393758
0.41741324324324325 0.64686414819723
0.41941522522522534 0.6463905568221239
0.4214172072072072 0.6459141059469975
0.4234191891891893 0.6454347856170914
0.4254211711711712 0.644952585789114
0.42742315315315327 0.6444674963303986
0.42942513513513514 0.6439795070180487
0.43142711711711723 0.6434886075380684
0.4334290990990991 0.6429947874844822
0.4354310810810812 0.6424980363584418
0.43743306306306307 0.6419983435673192
0.43943504504504516 0.6414956984237853
0.44143702702702703 0.6409900901448775
0.4434390090090091 0.6404815078510516
0.445440990990991 0.6399699405652204
0.4474429729729731 0.6394553772117767
0.44944495495495496 0.638937806615604
0.45144693693693705 0.6384172175010694
0.4534489189189189 0.6378935984910051
0.455450900900901 0.6373669381056706
0.4574528828828829 0.6368372247617011
0.459454864864865 0.6363044467710416
0.46145684684684685 0.6357685923398609
0.46345882882882894 0.6352296495674525
0.4654608108108108 0.6346876064451167
0.4674627927927929 0.6341424508550256
0.4694647747747748 0.6335941705690733
0.47146675675675687 0.6330427532477034
0.47346873873873874 0.6324881864387225
0.47547072072072083 0.6319304575760935
0.4774727027027027 0.6313695539787106
0.4794746846846848 0.6308054628491545
0.48147666666666666 0.6302381712724281
0.48347864864864876 0.6296676662146723
0.4854806306306306 0.6290939345218636
0.4874826126126127 0.6285169629184861
0.4894845945945946 0.6279367380061877
0.4914865765765767 0.6273532462624106
0.49348855855855855 0.6267664740390035
0.49549054054054065 0.6261764075608081
0.4974925225225225 0.6255830329242242
0.4994945045045046 0.6249863360957524
0.5014964864864865 0.6243863029105121
0.5034984684684686 0.6237829190707347
0.5055004504504504 0.6231761701442329
0.5075024324324325 0.6225660415628447
0.5095044144144144 0.6219525186208529
0.5115063963963965 0.6213355864733752
0.5135083783783784 0.6207152301347303
0.5155103603603605 0.6200914344767758
0.5175123423423423 0.6194641842272194
0.5195143243243244 0.6188334639678981
0.5215163063063063 0.6181992581330329
0.5235182882882884 0.6175615510074504
0.5255202702702703 0.6169203267247769
0.5275222522522524 0.6162755692655988
0.5295242342342342 0.6156272624555932
0.5315262162162163 0.6149753899636254
0.5335281981981982 0.6143199352998163
0.5355301801801803 0.6136608818135704
0.5375321621621624 0.6129982126915754
0.5395341441441442 0.6123319109557634
0.5415361261261263 0.6116619594612374
0.5435381081081082 0.61098834089416
0.5455400900900903 0.6103110377696067
0.5475420720720722 0.6096300324293801
0.5495440540540543 0.608945307039783
0.5515460360360361 0.6082568435893552
0.5535480180180182 0.6075646238865657
0.5555500000000001 0.6068686295574678
0.5575519819819822 0.6061688420433057
0.5595539639639641 0.6054652425980824
0.5615559459459462 0.6047578122860803
0.563557927927928 0.6040465319793376
0.5655599099099101 0.6033313823550762
0.567561891891892 0.6026123438930839
0.5695638738738741 0.6018893968730462
0.571565855855856 0.6011625213718292
0.573567837837838 0.6004316972607102
0.5755698198198199 0.5996969042025565
0.577571801801802 0.5989581216489506
0.5795737837837839 0.5982153288372611
0.581575765765766 0.5974685047876562
0.5835777477477478 0.5967176283000601
0.5855797297297299 0.5959626779510513
0.5875817117117118 0.5952036320906995
0.5895836936936939 0.5944404688393419
0.5915856756756758 0.5936731660842939
0.5935876576576579 0.5929017014764977
0.5955896396396397 0.5921260524271044
0.5975916216216218 0.5913461961039844
0.5995936036036037 0.5905621094281721
0.6015955855855858 0.5897737690702373
0.6035975675675677 0.588981151446584
0.6055995495495498 0.5881842327156726
0.6076015315315316 0.5873829887741666
0.6096035135135137 0.5865773952529996
0.6116054954954956 0.5857674275133622
0.6136074774774777 0.5849530606426033
0.6156094594594596 0.5841342694500489
0.6176114414414416 0.5833110284627316
0.6196134234234235 0.5824833119210325
0.6216154054054056 0.5816510937742274
0.6236173873873875 0.5808143476759411
0.6256193693693696 0.5799730469795044
0.6276213513513514 0.5791271647332108
0.6296233333333335 0.5782766736754708
0.6316253153153154 0.5774215462298609
0.6336272972972975 0.5765617545000652
0.6356292792792794 0.5756972702647067
0.6376312612612615 0.5748280649720621
0.6396332432432433 0.5739541097346619
0.6416352252252254 0.5730753753237691
0.6436372072072073 0.5721918321637355
0.6456391891891894 0.5713034503262276
0.6476411711711713 0.5704101995243255
0.6496431531531534 0.5695120491064837
0.6516451351351352 0.5686089680503582
0.6536471171171173 0.5677009249564854
0.6556490990990992 0.566787888041819
0.6576510810810813 0.5658698251331145
0.6596530630630631 0.5649467036601599
0.6616550450450452 0.5640184906488437
0.6636570270270271 0.5630851527140619
0.6656590090090092 0.5621466560524537
0.6676609909909911 0.5612029664349649
0.6696629729729732 0.5602540491992278
0.671664954954955 0.5592998692417601
0.6736669369369371 0.5583403910099716
0.675668918918919 0.5573755784939747
0.6776709009009011 0.5564053952181904
0.679672882882883 0.5554298042327483
0.6816748648648651 0.5544487681046696
0.6836768468468469 0.5534622489088286
0.685678828828829 0.5524702082186839
0.6876808108108109 0.5514726070967738
0.689682792792793 0.5504694060849682
0.6916847747747749 0.549460565194469
0.693686756756757 0.5484460438955469
0.6956887387387388 0.5474258011070137
0.6976907207207209 0.5463997951854153
0.6996927027027028 0.5453679839139389
0.7016946846846849 0.5443303244910224
0.7036966666666667 0.5432867735186584
0.7056986486486488 0.5422372869903829
0.7077006306306307 0.5411818202789365
0.7097026126126128 0.5401203281235845
0.7117045945945947 0.5390527646170901
0.7137065765765768 0.537979083192324
0.7157085585585586 0.5368992366085006
0.7177105405405407 0.5358131769370218
0.7197125225225226 0.5347208555469238
0.7217145045045047 0.5336222230899057
0.7237164864864866 0.5325172294849269
0.7257184684684687 0.5314058239023564
0.7277204504504505 0.5302879547476613
0.7297224324324326 0.5291635696446142
0.7317244144144145 0.5280326154180024
0.7337263963963966 0.5268950380758199
0.7357283783783785 0.5257507827909252
0.7377303603603605 0.5245997938821413
0.7397323423423424 0.5234420147947801
0.7417343243243245 0.5222773880805645
0.7437363063063064 0.5211058553769288
0.7457382882882885 0.5199273573856737
0.7477402702702703 0.5187418338509463
0.7497422522522524 0.5175492235365203
0.7517442342342343 0.5163494642023508
0.7537462162162164 0.5151424925803708
0.7557481981981983 0.5139282443495024
0.7577501801801804 0.5127066541098445
0.7597521621621622 0.5114776553560102
0.7617541441441443 0.5102411804495737
0.7637561261261262 0.5089971605905915
0.7657581081081083 0.5077455257881559
0.7677600900900902 0.5064862048299429
0.7697620720720723 0.5052191252507099
0.7717640540540541 0.5039442132996967
0.7737660360360362 0.502661393906882
0.7757680180180181 0.5013705906480442
0.7777700000000002 0.5000717257085765
0.779771981981982 0.49876471984599646
0.7817739639639641 0.4974494923510897
0.783775945945946 0.4961259610076303
0.7857779279279281 0.49479404205060695
0.78777990990991 0.49345365012288966
0.7897818918918921 0.4921046982302564
0.791783873873874 0.4907470976947094
0.793785855855856 0.48938075810599513
0.7957878378378379 0.4880055872712412
0.79778981981982 0.4866214911626149
0.7997918018018019 0.48522837386291207
0.801793783783784 0.4838261375089673
0.8037957657657658 0.4824146822327785
0.8057977477477479 0.4809939061002245
0.8077997297297298 0.479563705047259
0.8098017117117119 0.4781239728134427
0.8118036936936938 0.47667460087267977
0.8138056756756759 0.4752154783610006
0.8158076576576577 0.47374649200124286
0.8178096396396398 0.4722675260244557
0.8198116216216217 0.47077846208784924
0.8218136036036038 0.469279179189094
0.8238155855855857 0.4677695535767714
0.8258175675675677 0.4662494586567516
0.8278195495495496 0.4647187648942676
0.8298215315315317 0.46317733971143066
0.8318235135135136 0.4616250473799255
0.8338254954954957 0.46006174890859364
0.8358274774774775 0.4584873019256003
0.8378294594594596 0.45690156055484743
0.8398314414414415 0.45530437528628886
0.8418334234234236 0.45369559283975625
0.8438354054054055 0.45207505602189246
0.8458373873873876 0.45044260357574306
0.8478393693693694 0.4487980700225368
0.8498413513513515 0.44714128549513626
0.8518433333333334 0.44547207556260665
0.8538453153153155 0.44379026104529584
0.8558472972972974 0.44209565781978544
0.8578492792792795 0.44038807661300206
0.8598512612612613 0.4386673227847291
0.8618532432432434 0.4369331960976858
0.8638552252252253 0.4351854904742794
0.8658572072072074 0.43342399373904417
0.8678591891891893 0.4316484873457047
0.8698611711711713 0.4298587460876896
0.8718631531531532 0.4280545377908337
0.8738651351351353 0.4262356229868681
0.8758671171171172 0.4244017545661795
0.8778690990990993 0.42255267740815783
0.8798710810810811 0.4206881279873061
0.8818730630630632 0.41880783395308396
0.8838750450450451 0.41691151368126356
0.8858770270270272 0.4149988757943347
0.8878790090090091 0.4130696186482523
0.8898809909909912 0.41112342978251537
0.891882972972973 0.40915998533024445
0.8938849549549551 0.40717894938454935
0.895886936936937 0.4051799733170697
0.8978889189189191 0.40316269504408253
0.899890900900901 0.4011267382350393
0.901892882882883 0.39907171145776577
0.9038948648648649 0.39699720725387067
0.905896846846847 0.39490280113708415
0.9078988288288289 0.3927880505063268
0.909900810810811 0.39065249346423303
0.9119027927927928 0.3884956475306285
0.9139047747747749 0.3863170082390125
0.9159067567567568 0.3841160476024421
0.9179087387387389 0.38189221243325466
0.9199107207207208 0.37964492249880777
0.9219127027027029 0.3773735684927221
0.9239146846846847 0.3750775097979655
0.9259166666666668 0.37275607201436844
0.9279186486486487 0.3704085442187293
0.9299206306306308 0.36803417592034043
0.9319226126126127 0.3656321736684015
0.9339245945945948 0.3632016972600842
0.9359265765765766 0.36074185548871135
0.9379285585585587 0.35825170136012907
0.9399305405405406 0.35573022669143417
0.9419325225225227 0.353176355989018
0.9439345045045046 0.35058893948156805
0.9459364864864866 0.34796674515696735
0.9479384684684685 0.3453084496184359
0.9499404504504506 0.3426126275325707
0.9519424324324325 0.33987773938732374
0.9539444144144146 0.33710211720732586
0.9559463963963964 0.33428394778184456
0.9579483783783785 0.3314212528391267
0.9599503603603604 0.32851186543877875
0.9619523423423425 0.3255534016348009
0.9639543243243244 0.32254322616197284
0.9659563063063065 0.3194784104813171
0.9679582882882883 0.3163556809311352
0.9699602702702704 0.3131713538819899
0.9719622522522523 0.3099212535483413
0.9739642342342344 0.30660060623775803
0.9759662162162163 0.3032039019329713
0.9779681981981984 0.29972470952129887
0.9799701801801802 0.29615542446640486
0.9819721621621623 0.2924869148826283
0.9839741441441442 0.2887080090365021
0.9859761261261263 0.28480472400072726
0.9879781081081082 0.28075904777677146
0.9899800900900902 0.2765468952986133
0.9919820720720721 0.2721343889835105
0.9939840540540542 0.2674702809605781
0.9959860360360361 0.2624676249634072
0.9979880180180182 0.25694363651655144
0.99999 0.2500610303757281


==> Plots/Ising_0.txt <==
-0.99999 6.60303507274078e-05
-0.9979880180180181 0.007948615489668395
-0.9959860360360361 0.014470578968713455
-0.9939840540540541 0.020469206032145512
-0.9919820720720721 0.026127281155409816
-0.9899800900900901 0.031531750604917495
-0.9879781081081082 0.03673386225155252
-0.9859761261261262 0.041767493678057085
-0.9839741441441442 0.04665672995045166
-0.9819721621621622 0.05141958306727031
-0.9799701801801802 0.056070035955811365
-0.9779681981981982 0.06061926034954173
-0.9759662162162163 0.06507638813412159
-0.9739642342342343 0.06944902384588837
-0.9719622522522523 0.07374359859752373
-0.9699602702702703 0.07796562240629638
-0.9679582882882883 0.08211986896463673
-0.9659563063063064 0.08621051405808633
-0.9639543243243244 0.0902412413160818
-0.9619523423423424 0.0942153244003215
-0.9599503603603604 0.09813569184978214
-0.9579483783783784 0.10200497892968546
-0.9559463963963964 0.10582556958603062
-0.9539444144144145 0.10959963075921117
-0.9519424324324325 0.11332914072097951
-0.9499404504504505 0.11701591268206946
-0.9479384684684685 0.12066161461784963
-0.9459364864864865 0.12426778604036799
-0.9439345045045046 0.1278358522830268
-0.9419325225225226 0.13136713674260733
-0.9399305405405406 0.1348628714312261
-0.9379285585585586 0.13832420612019553
-0.9359265765765766 0.14175221630312357
-0.9339245945945946 0.14514791016291467
-0.9319226126126127 0.1485122346937222
-0.9299206306306307 0.1518460811022233
-0.9279186486486487 0.15515028959124558
-0.9259166666666667 0.1584256536115906
-0.9239146846846847 0.16167292365396554
-0.9219127027027028 0.16489281064157188
-0.9199107207207208 0.16808598897457866
-0.9179087387387388 0.17125309927001903
-0.9159067567567568 0.17439475083427203
-0.9139047747747748 0.17751152389997982
-0.9119027927927928 0.18060397165480452
-0.9099008108108109 0.18367262208569024
-0.9078988288288289 0.1867179796591371
-0.9058968468468469 0.18974052685531953
-0.9038948648648649 0.1927407255716025
-0.9018928828828829 0.1957190184090663
-0.899890900900901 0.19867582985398066
-0.897888918918919 0.20161156736473654
-0.895886936936937 0.20452662237350772
-0.893884954954955 0.20742137121084378
-0.891882972972973 0.21029617596046732
-0.889880990990991 0.2131513852507386
-0.8878790090090091 0.21598733498854725
-0.8858770270270271 0.2188043490407736
-0.8838750450450451 0.22160273986791854
-0.8818730630630631 0.2243828091140269
-0.8798710810810811 0.2271448481566084
-0.8778690990990992 0.2298891386198918
-0.8758671171171172 0.23261595285441714
-0.8738651351351352 0.23532555438568137
-0.8718631531531532 0.23801819833429394
-0.8698611711711712 0.24069413180986915
-0.8678591891891893 0.24335359428067554
-0.8658572072072073 0.2459968179208783
-0.8638552252252253 0.24862402793704813
-0.8618532432432433 0.2512354428754615
-0.8598512612612613 0.2538312749115837
-0.8578492792792793 0.2564117301230075
-0.8558472972972974 0.25897700874701324
-0.8538453153153154 0.2615273054238182
-0.8518433333333334 0.26406280942649557
-0.8498413513513514 0.2665837048784637
-0.8478393693693694 0.26909017095937415
-0.8458373873873875 0.27158238210016267
-0.8438354054054055 0.27406050816796623
-0.8418334234234235 0.27652471464155615
-0.8398314414414415 0.2789751627778864
-0.8378294594594595 0.2814120097703149
-0.8358274774774775 0.2838354088990095
-0.8338254954954956 0.2862455096740167
-0.8318235135135136 0.2886424579714338
-0.8298215315315316 0.29102639616309645
-0.8278195495495496 0.2933974632401629
-0.8258175675675676 0.2957557949309483
-0.8238155855855857 0.29810152381334093
-0.8218136036036037 0.30043477942210867
-0.8198116216216217 0.302755688351381
-0.8178096396396397 0.30506437435257655
-0.8158076576576577 0.3073609584280243
-0.8138056756756757 0.30964555892051476
-0.8118036936936938 0.3119182915989987
-0.8098017117117118 0.31417926974063837
-0.8077997297297297 0.31642860420940283
-0.8057977477477478 0.31866640353138875
-0.8037957657657657 0.3208927739670353
-0.8017937837837839 0.32310781958038826
-0.7997918018018018 0.3253116423055689
-0.7977898198198199 0.32750434201057965
-0.7957878378378378 0.32968601655858615
-0.7937858558558559 0.3318567618667919
-0.7917838738738738 0.33401667196302975
-0.789781891891892 0.3361658390401723
-0.7877799099099099 0.33830435350847343
-0.785777927927928 0.3404323040459301
-0.7837759459459459 0.34254977764676464
-0.781773963963964 0.34465685966810733
-0.7797719819819819 0.3467536338749696
-0.7777700000000001 0.3488401824835767
-0.775768018018018 0.3509165862031432
-0.7737660360360361 0.35298292427615185
-0.771764054054054 0.3550392745172098
-0.7697620720720721 0.35708571335053746
-0.76776009009009 0.35912231584615706
-0.7657581081081082 0.3611491557548286
-0.7637561261261261 0.36316630554179496
-0.7617541441441442 0.3651738364193795
-0.7597521621621621 0.3671718183784901
-0.7577501801801803 0.3691603202190706
-0.7557481981981982 0.3711394095795468
-0.7537462162162163 0.37310915296530517
-0.7517442342342342 0.375069615776247
-0.7497422522522523 0.3770208623334503
-0.7477402702702702 0.3789629559049823
-0.7457382882882884 0.38089595873088733
-0.7437363063063063 0.38281993204739184
-0.7417343243243244 0.38473493611034887
-0.7397323423423423 0.38664103021795826
-0.7377303603603604 0.38853827273278463
-0.7357283783783783 0.3904267211031056
-0.7337263963963965 0.39230643188360936
-0.7317244144144144 0.3941774607554731
-0.7297224324324325 0.3960398625458379
-0.7277204504504504 0.3978936912467097
-0.7257184684684685 0.39973900003330143
-0.7237164864864865 0.4015758412818408
-0.7217145045045046 0.40340426658686024
-0.7197125225225225 0.4052243267779907
-0.7177105405405406 0.40703607193627295
-0.7157085585585585 0.40883955141000833
-0.7137065765765767 0.4106348138301601
-0.7117045945945946 0.412421907125326
-0.7097026126126127 0.4142008785362924
-0.7077006306306306 0.4159717746301886
-0.7056986486486487 0.41773464131425087
-0.7036966666666666 0.4194895238492139
-0.7016946846846848 0.4212364668623375
-0.6996927027027027 0.42297551436008596
-0.6976907207207208 0.4247067097404656
-0.6956887387387387 0.4264300958050393
-0.6936867567567568 0.4281457147706198
-0.6916847747747747 0.42985360828066144
-0.6896827927927929 0.4315538174163518
-0.6876808108108108 0.4332463827074202
-0.6856788288288289 0.4349313441426652
-0.6836768468468468 0.4366087411802171
-0.681674864864865 0.43827861275753677
-0.6796728828828829 0.4399409973011661
-0.677670900900901 0.44159593273623066
-0.6756689189189189 0.4432434564957096
-0.673666936936937 0.44488360552947304
-0.6716649549549549 0.4465164163130997
-0.6696629729729731 0.4481419248564775
-0.667660990990991 0.449760166712197
-0.6656590090090091 0.45137117698373996
-0.663657027027027 0.4529749903334739
-0.6616550450450451 0.45457164099045344
-0.659653063063063 0.45616116275803953
-0.6576510810810812 0.4577435890213359
-0.6556490990990991 0.4593189527544539
-0.6536471171171172 0.46088728652760574
-0.6516451351351351 0.4624486225140362
-0.6496431531531532 0.46400299249679106
-0.6476411711711711 0.46555042787533385
-0.6456391891891893 0.4670909596720092
-0.6436372072072072 0.46862461853836224
-0.6416352252252253 0.47015143476131277
-0.6396332432432432 0.47167143826919433
-0.6376312612612614 0.4731846586376553
-0.6356292792792793 0.4746911250954329
-0.6336272972972974 0.476190866529996
-0.6316253153153153 0.477683911493068
-0.6296233333333334 0.4791702882060263
-0.6276213513513513 0.4806500245651868
-0.6256193693693695 0.48212314814697255
-0.6236173873873874 0.4835896862129734
-0.6216154054054055 0.4850496657148957
-0.6196134234234234 0.4865031132994091
-0.6176114414414415 0.48795005531288793
-0.6156094594594594 0.48939051780605686
-0.6136074774774775 0.49082452653853503
-0.6116054954954955 0.4922521069832897
-0.6096035135135135 0.4936732843309948
-0.6076015315315315 0.4950880834943009
-0.6055995495495495 0.49649652911201825
-0.6035975675675676 0.49789864555321306
-0.6015955855855856 0.49929445692122165
-0.5995936036036036 0.5006839870575832
-0.5975916216216216 0.5020672595458946
-0.5955896396396396 0.5034442977155856
-0.5935876576576576 0.5048151246456218
-0.5915856756756757 0.5061797631681324
-0.5895836936936937 0.507538235871967
-0.5875817117117117 0.5088905651061835
-0.5855797297297297 0.5102367729834656
-0.5835777477477477 0.5115768813834767
-0.5815757657657658 0.512910911956147
-0.5795737837837838 0.5142388861248981
-0.5775718018018018 0.5155608250898057
-0.5755698198198198 0.5168767498307015
-0.5735678378378378 0.5181866811102173
-0.5715658558558558 0.5194906394767702
-0.5695638738738739 0.5207886452674928
-0.5675618918918919 0.522080718611108
-0.5655599099099099 0.5233668794307499
-0.5635579279279279 0.5246471474467328
-0.5615559459459459 0.5259215421792689
-0.559553963963964 0.5271900829511361
-0.557551981981982 0.5284527888902966
-0.55555 0.5297096789324679
-0.553548018018018 0.5309607718236469
-0.551546036036036 0.532206086122589
-0.549544054054054 0.5334456402032417
-0.5475420720720721 0.5346794522571356
-0.5455400900900901 0.5359075402957311
-0.5435381081081081 0.5371299221527246
-0.5415361261261261 0.5383466154863144
-0.5395341441441441 0.5395576377814251
-0.5375321621621622 0.5407630063518933
-0.5355301801801802 0.5419627383426163
-0.5335281981981982 0.5431568507316623
-0.5315262162162162 0.5443453603323436
-0.5295242342342342 0.545528283795255
-0.5275222522522522 0.5467056376102766
-0.5255202702702703 0.5478774381085425
-0.5235182882882883 0.5490437014643756
-0.5215163063063063 0.5502044436971896
-0.5195143243243243 0.5513596806733583
-0.5175123423423423 0.5525094281080549
-0.5155103603603604 0.5536537015670588
-0.5135083783783784 0.5547925164685323
-0.5115063963963964 0.5559258880847683
-0.5095044144144144 0.5570538315439091
-0.5075024324324324 0.5581763618316359
-0.5055004504504504 0.5592934937928308
-0.5034984684684685 0.5604052421332113
-0.5014964864864865 0.5615116214209395
-0.4994945045045045 0.5626126460882024
-0.4974925225225225 0.5637083304327686
-0.49549054054054054 0.5647986886195188
-0.49348855855855855 0.5658837346819526
-0.4914865765765766 0.56696348252367
-0.4894845945945946 0.568037945919829
-0.4874826126126126 0.5691071385185815
-0.4854806306306306 0.5701710738424849
-0.48347864864864865 0.5712297652898916
-0.48147666666666666 0.5722832261363169
-0.4794746846846847 0.5733314695357851
-0.4774727027027027 0.5743745085221549
-0.4754707207207207 0.5754123560104232
-0.47346873873873874 0.5764450247980095
-0.47146675675675676 0.5774725275660196
-0.4694647747747748 0.5784948768804908
-0.4674627927927928 0.5795120851936164
-0.4654608108108108 0.5805241648449523
-0.46345882882882883 0.5815311280626051
-0.46145684684684685 0.5825329869644024
-0.45945486486486486 0.5835297535590438
-0.4574528828828829 0.584521439747236
-0.4554509009009009 0.58550805732281
-0.4534489189189189 0.586489617973821
-0.45144693693693694 0.5874661332836338
-0.44944495495495496 0.5884376147319885
-0.447442972972973 0.5894040736960535
-0.445440990990991 0.5903655214514614
-0.443439009009009 0.5913219691733287
-0.44143702702702703 0.5922734279372625
-0.43943504504504505 0.59321990872035
-0.43743306306306307 0.5941614224021358
-0.4354310810810811 0.5950979797655822
-0.4334290990990991 0.596029591498018
-0.4314271171171171 0.5969562681920717
-0.42942513513513514 0.5978780203465914
-0.42742315315315316 0.5987948583675528
-0.4254211711711712 0.5997067925689512
-0.4234191891891892 0.6006138331736838
-0.4214172072072072 0.6015159903144169
-0.41941522522522523 0.6024132740344422
-0.41741324324324325 0.6033056942885193
-0.41541126126126127 0.6041932609437078
-0.4134092792792793 0.6050759837801865
-0.4114072972972973 0.605953872492061
-0.4094053153153153 0.6068269366881607
-0.40740333333333334 0.607695185892823
-0.40540135135135136 0.6085586295466685
-0.4033993693693694 0.6094172770073627
-0.4013973873873874 0.6102711375503701
-0.3993954054054054 0.6111202203696944
-0.39739342342342343 0.6119645345786118
-0.39539144144144145 0.6128040892103904
-0.39338945945945947 0.6136388932190033
-0.3913874774774775 0.6144689554798288
-0.3893854954954955 0.6152942847903429
-0.3873835135135135 0.616114889870801
-0.38538153153153154 0.6169307793649108
-0.38337954954954956 0.6177419618404958
-0.3813775675675676 0.6185484457901502
-0.3793755855855856 0.6193502396318835
-0.3773736036036036 0.6201473517097577
-0.37537162162162163 0.6209397902945151
-0.37336963963963965 0.6217275635841979
-0.37136765765765767 0.6225106797047589
-0.3693656756756757 0.6232891467106646
-0.3673636936936937 0.6240629725854892
-0.3653617117117117 0.6248321652425015
-0.36335972972972974 0.6255967325252437
-0.36135774774774776 0.626356682208102
-0.3593557657657658 0.6271120219968696
-0.3573537837837838 0.6278627595293025
-0.3553518018018018 0.628608902375668
-0.35334981981981983 0.6293504580392848
-0.35134783783783785 0.6300874339570572
-0.34934585585585587 0.630819837500002
-0.3473438738738739 0.6315476759737672
-0.3453418918918919 0.6322709566191445
-0.3433399099099099 0.6329896866125763
-0.34133792792792794 0.6337038730666535
-0.33933594594594596 0.6344135230306095
-0.337333963963964 0.6351186434908045
-0.335331981981982 0.6358192413712065
-0.33333 0.6365153235338638
-0.33132801801801803 0.6372068967793725
-0.32932603603603605 0.6378939678473374
-0.32732405405405407 0.6385765434168267
-0.3253220720720721 0.6392546301068207
-0.3233200900900901 0.6399282344766555
-0.3213181081081081 0.6405973630264596
-0.31931612612612614 0.641262022197586
-0.31731414414414416 0.6419222183730371
-0.3153121621621622 0.6425779578778865
-0.3133101801801802 0.6432292469796927
-0.3113081981981982 0.6438760918889086
-0.30930621621621623 0.6445184987592865
-0.30730423423423425 0.6451564736882758
-0.30530225225225227 0.6457900227174176
-0.3033002702702703 0.6464191518327325
-0.3012982882882883 0.6470438669651051
-0.2992963063063063 0.6476641739906611
-0.29729432432432434 0.6482800787311426
-0.29529234234234236 0.6488915869542751
-0.2932903603603604 0.6494987043741329
-0.2912883783783784 0.6501014366514981
-0.2892863963963964 0.6506997893942144
-0.28728441441441444 0.6512937681575375
-0.28528243243243245 0.6518833784444814
-0.28328045045045047 0.6524686257061585
-0.2812784684684685 0.6530495153421161
-0.2792764864864865 0.6536260527006693
-0.2772745045045045 0.6541982430792281
-0.27527252252252254 0.6547660917246223
-0.27327054054054056 0.6553296038334189
-0.2712685585585586 0.6558887845522395
-0.2692665765765766 0.6564436389780707
-0.2672645945945946 0.6569941721585709
-0.26526261261261264 0.657540389092374
-0.26326063063063065 0.6580822947293881
-0.2612586486486487 0.6586198939710917
-0.2592566666666667 0.6591531916708245
-0.2572546846846847 0.6596821926340752
-0.2552527027027027 0.6602069016187657
-0.25325072072072075 0.660727323335531
-0.25124873873873876 0.661243462447996
-0.24924675675675678 0.6617553235730487
-0.2472447747747748 0.6622629112811087
-0.24524279279279282 0.6627662300963941
-0.24324081081081084 0.6632652844971834
-0.24123882882882886 0.6637600789160737
-0.23923684684684687 0.6642506177402376
-0.2372348648648649 0.6647369053116743
-0.2352328828828829 0.6652189459274584
-0.23323090090090093 0.665696743839986
-0.23122891891891884 0.666170303257216
-0.22922693693693685 0.6666396283429102
-0.22722495495495487 0.6671047232168681
-0.2252229729729729 0.6675655919551601
-0.2232209909909909 0.6680222385903568
-0.22121900900900893 0.6684746671117561
-0.21921702702702694 0.6689228814656055
-0.21721504504504496 0.6693668855553236
-0.21521306306306298 0.6698066832417165
-0.213211081081081 0.6702422783431936
-0.21120909909909902 0.6706736746359776
-0.20920711711711704 0.6711008758543141
-0.20720513513513505 0.6715238856906778
-0.20520315315315307 0.671942707795974
-0.2032011711711711 0.6723573457797407
-0.2011991891891891 0.6727678032103441
-0.19919720720720713 0.673174083615175
-0.19719522522522515 0.6735761904808395
-0.19519324324324316 0.673974127253349
-0.19319126126126118 0.6743678973383065
-0.1911892792792792 0.6747575041010905
-0.18918729729729722 0.6751429508670368
-0.18718531531531524 0.6755242409216171
-0.18518333333333326 0.6759013775106151
-0.18318135135135127 0.6762743638403004
-0.1811793693693693 0.6766432030775995
-0.1791773873873873 0.6770078983502654
-0.17717540540540533 0.6773684527470423
-0.17517342342342335 0.6777248693178306
-0.17317144144144136 0.6780771510738487
-0.17116945945945938 0.6784253009877906
-0.1691674774774774 0.6787693219939839
-0.16716549549549542 0.6791092169885432
-0.16516351351351344 0.6794449888295231
-0.16316153153153146 0.6797766403370666
-0.16115954954954947 0.6801041742935541
-0.1591575675675675 0.6804275934437465
-0.1571555855855855 0.6807469004949307
-0.15515360360360353 0.6810620981170576
-0.15315162162162155 0.6813731889428827
-0.15114963963963957 0.6816801755681007
-0.14914765765765758 0.6819830605514812
-0.1471456756756756 0.6822818464149993
-0.14514369369369362 0.6825765356439661
-0.14314171171171164 0.6828671306871565
-0.14113972972972966 0.6831536339569343
-0.13913774774774768 0.6834360478293762
-0.1371357657657657 0.6837143746443928
-0.1351337837837837 0.6839886167058487
-0.13313180180180173 0.6842587762816785
-0.13112981981981975 0.6845248556040043
-0.12912783783783777 0.6847868568692466
-0.12712585585585578 0.6850447822382373
-0.1251238738738738 0.6852986338363287
-0.12312189189189182 0.6855484137535006
-0.12111990990990984 0.6857941240444656
-0.11911792792792786 0.6860357667287733
-0.11711594594594588 0.6862733437909114
-0.1151139639639639 0.6865068571804056
-0.11311198198198191 0.6867363088119167
-0.11110999999999993 0.6869617005653379
-0.10910801801801795 0.6871830342858875
-0.10710603603603597 0.6874003117842014
-0.10510405405405399 0.6876135348364236
-0.103102072072072 0.6878227051842953
-0.10110009009009002 0.6880278245352403
-0.09909810810810804 0.6882288945624504
-0.09709612612612606 0.6884259169049687
-0.09509414414414408 0.6886188931677704
-0.0930921621621621 0.688807824921843
-0.09109018018018011 0.6889927137042628
-0.08908819819819813 0.6891735610182719
-0.08708621621621615 0.6893503683333516
-0.08508423423423417 0.6895231370852957
-0.08308225225225219 0.6896918686762802
-0.0810802702702702 0.6898565644749327
-0.07907828828828822 0.6900172258164
-0.07707630630630624 0.6901738540024129
-0.07507432432432426 0.6903264503013509
-0.07307234234234228 0.690475015948303
-0.0710703603603603 0.6906195521451297
-0.06906837837837831 0.6907600600605208
-0.06706639639639633 0.6908965408300529
-0.06506441441441435 0.6910289955562443
-0.06306243243243237 0.6911574253086095
-0.06106045045045039 0.6912818311237106
-0.059058468468468406 0.6914022140052085
-0.057056486486486424 0.691518574923911
-0.05505450450450444 0.6916309148178206
-0.05305252252252246 0.69173923459218
-0.05105054054054048 0.6918435351195151
-0.0490485585585585 0.6919438172396792
-0.047046576576576515 0.6920400817598917
-0.045044594594594534 0.6921323294547788
-0.04304261261261255 0.6922205610664101
-0.04104063063063057 0.6923047773043345
-0.03903864864864859 0.6923849788456156
-0.03703666666666661 0.6924611663348628
-0.035034684684684625 0.6925333403842637
-0.03303270270270264 0.6926015015736136
-0.03103072072072066 0.6926656504503423
-0.02902873873873868 0.6927257875295425
-0.027026756756756698 0.6927819132939925
-0.025024774774774716 0.6928340281941814
-0.023022792792792734 0.6928821326483292
-0.021020810810810753 0.6929262270424082
-0.01901882882882877 0.692966311730161
-0.01701684684684679 0.6930023870331175
-0.015014864864864808 0.6930344532406103
-0.013012882882882826 0.6930625106097897
-0.011010900900900844 0.6930865593656343
-0.009008918918918862 0.6931065997009631
-0.007006936936936881 0.6931226317764446
-0.005004954954954899 0.6931346557206042
-0.003002972972972917 0.6931426716298303
-0.0010009909909909354 0.6931466795683796
0.0010009909909910464 0.6931466795683796
0.003002972972972917 0.6931426716298303
0.00500495495495501 0.6931346557206042
0.007006936936936881 0.6931226317764446
0.009008918918918973 0.6931065997009631
0.011010900900900844 0.6930865593656343
0.013012882882882937 0.6930625106097896
0.015014864864864808 0.6930344532406103
0.0170168468468469 0.6930023870331175
0.01901882882882877 0.692966311730161
0.021020810810810864 0.6929262270424082
0.023022792792792734 0.6928821326483292
0.025024774774774827 0.6928340281941814
0.02702675675675692 0.6927819132939925
0.02902873873873879 0.6927257875295425
0.031030720720720883 0.6926656504503423
0.033032702702702754 0.6926015015736136
0.03503468468468485 0.6925333403842637
0.03703666666666672 0.6924611663348628
0.03903864864864881 0.6923849788456156
0.04104063063063068 0.6923047773043345
0.043042612612612774 0.6922205610664101
0.045044594594594645 0.6921323294547788
0.04704657657657674 0.6920400817598917
0.04904855855855861 0.6919438172396792
0.0510505405405407 0.6918435351195151
0.05305252252252257 0.6917392345921799
0.055054504504504664 0.6916309148178206
0.057056486486486535 0.691518574923911
0.05905846846846863 0.6914022140052083
0.0610604504504505 0.6912818311237106
0.06306243243243259 0.6911574253086095
0.06506441441441446 0.6910289955562443
0.06706639639639655 0.6908965408300529
0.06906837837837843 0.6907600600605208
0.07107036036036052 0.6906195521451297
0.07307234234234239 0.690475015948303
0.07507432432432448 0.6903264503013506
0.07707630630630635 0.6901738540024129
0.07907828828828845 0.6900172258164
0.08108027027027032 0.6898565644749327
0.08308225225225241 0.6896918686762801
0.08508423423423428 0.6895231370852957
0.08708621621621637 0.6893503683333517
0.08908819819819824 0.6891735610182719
0.09109018018018034 0.6889927137042627
0.0930921621621622 0.6888078249218429
0.0950941441441443 0.6886188931677704
0.09709612612612617 0.6884259169049687
0.09909810810810826 0.6882288945624503
0.10110009009009013 0.6880278245352403
0.10310207207207223 0.6878227051842953
0.1051040540540541 0.6876135348364236
0.10710603603603619 0.6874003117842012
0.10910801801801806 0.6871830342858875
0.11111000000000015 0.686961700565338
0.11311198198198202 0.6867363088119167
0.11511396396396412 0.6865068571804056
0.11711594594594599 0.6862733437909114
0.11911792792792808 0.6860357667287733
0.12111990990990995 0.6857941240444656
0.12312189189189204 0.6855484137535006
0.12512387387387391 0.6852986338363287
0.127125855855856 0.6850447822382373
0.12912783783783788 0.6847868568692466
0.13112981981981997 0.6845248556040042
0.13313180180180184 0.6842587762816785
0.13513378378378393 0.6839886167058487
0.1371357657657658 0.6837143746443928
0.1391377477477479 0.6834360478293762
0.14113972972972977 0.6831536339569343
0.14314171171171186 0.6828671306871565
0.14514369369369373 0.6825765356439661
0.14714567567567582 0.6822818464149991
0.1491476576576577 0.6819830605514812
0.1511496396396398 0.6816801755681007
0.15315162162162166 0.6813731889428827
0.15515360360360375 0.6810620981170576
0.15715558558558562 0.6807469004949307
0.15915756756756771 0.6804275934437465
0.16115954954954959 0.6801041742935541
0.16316153153153168 0.6797766403370666
0.16516351351351355 0.6794449888295231
0.16716549549549564 0.6791092169885432
0.1691674774774775 0.6787693219939839
0.1711694594594596 0.6784253009877905
0.17317144144144148 0.6780771510738487
0.17517342342342357 0.6777248693178306
0.17717540540540544 0.6773684527470423
0.17917738738738753 0.6770078983502652
0.1811793693693694 0.6766432030775995
0.1831813513513515 0.6762743638403004
0.18518333333333337 0.6759013775106151
0.18718531531531546 0.6755242409216169
0.18918729729729733 0.6751429508670367
0.19118927927927942 0.6747575041010905
0.1931912612612613 0.6743678973383065
0.1951932432432434 0.6739741272533489
0.19719522522522526 0.6735761904808395
0.19919720720720735 0.673174083615175
0.20119918918918922 0.6727678032103441
0.2032011711711713 0.6723573457797405
0.20520315315315318 0.671942707795974
0.20720513513513528 0.6715238856906778
0.20920711711711715 0.6711008758543141
0.21120909909909924 0.6706736746359774
0.2132110810810811 0.6702422783431936
0.2152130630630632 0.6698066832417167
0.21721504504504507 0.6693668855553236
0.21921702702702717 0.6689228814656054
0.22121900900900904 0.6684746671117561
0.22322099099099113 0.6680222385903568
0.225222972972973 0.6675655919551601
0.2272249549549551 0.667104723216868
0.22922693693693696 0.6666396283429101
0.23122891891891906 0.666170303257216
0.23323090090090093 0.6656967438399861
0.23523288288288302 0.6652189459274584
0.2372348648648649 0.6647369053116743
0.23923684684684698 0.6642506177402376
0.24123882882882886 0.6637600789160738
0.24324081081081095 0.6632652844971832
0.24524279279279282 0.6627662300963941
0.2472447747747749 0.6622629112811087
0.24924675675675678 0.6617553235730487
0.2512487387387389 0.661243462447996
0.25325072072072075 0.660727323335531
0.25525270270270284 0.6602069016187657
0.2572546846846847 0.6596821926340752
0.2592566666666668 0.6591531916708244
0.2612586486486487 0.6586198939710917
0.26326063063063077 0.6580822947293881
0.26526261261261264 0.6575403890923739
0.26726459459459473 0.6569941721585709
0.2692665765765766 0.6564436389780708
0.2712685585585587 0.6558887845522395
0.27327054054054056 0.6553296038334189
0.27527252252252266 0.6547660917246221
0.2772745045045045 0.6541982430792281
0.2792764864864866 0.6536260527006693
0.2812784684684685 0.6530495153421161
0.2832804504504506 0.6524686257061585
0.28528243243243245 0.6518833784444815
0.28728441441441455 0.6512937681575375
0.2892863963963964 0.6506997893942144
0.2912883783783785 0.6501014366514981
0.2932903603603604 0.6494987043741329
0.2952923423423425 0.6488915869542751
0.29729432432432434 0.6482800787311425
0.29929630630630644 0.6476641739906611
0.3012982882882883 0.647043866965105
0.3033002702702704 0.6464191518327325
0.30530225225225227 0.6457900227174176
0.30730423423423436 0.6451564736882758
0.30930621621621623 0.6445184987592865
0.3113081981981983 0.6438760918889086
0.3133101801801802 0.6432292469796927
0.3153121621621623 0.6425779578778865
0.31731414414414416 0.6419222183730371
0.31931612612612625 0.641262022197586
0.3213181081081081 0.6405973630264596
0.3233200900900902 0.6399282344766555
0.3253220720720721 0.6392546301068207
0.3273240540540542 0.6385765434168267
0.32932603603603605 0.6378939678473374
0.33132801801801814 0.6372068967793725
0.33333 0.6365153235338636
0.3353319819819821 0.6358192413712065
0.337333963963964 0.6351186434908045
0.33933594594594607 0.6344135230306094
0.34133792792792794 0.6337038730666535
0.34333990990991003 0.6329896866125763
0.3453418918918919 0.6322709566191445
0.347343873873874 0.631547675973767
0.34934585585585587 0.630819837500002
0.35134783783783796 0.6300874339570572
0.35334981981981983 0.6293504580392848
0.3553518018018019 0.6286089023756678
0.3573537837837838 0.6278627595293025
0.3593557657657659 0.6271120219968696
0.36135774774774776 0.6263566822081019
0.36335972972972985 0.6255967325252436
0.3653617117117117 0.6248321652425015
0.3673636936936938 0.6240629725854892
0.3693656756756757 0.6232891467106646
0.3713676576576578 0.6225106797047588
0.37336963963963965 0.6217275635841978
0.37537162162162174 0.6209397902945151
0.3773736036036036 0.6201473517097577
0.3793755855855857 0.6193502396318834
0.3813775675675676 0.6185484457901502
0.38337954954954967 0.6177419618404958
0.38538153153153154 0.6169307793649108
0.38738351351351363 0.6161148898708009
0.3893854954954955 0.6152942847903429
0.3913874774774776 0.6144689554798288
0.39338945945945947 0.6136388932190033
0.39539144144144156 0.6128040892103903
0.39739342342342343 0.6119645345786118
0.3993954054054055 0.6111202203696944
0.4013973873873874 0.6102711375503701
0.4033993693693695 0.6094172770073627
0.40540135135135136 0.6085586295466683
0.40740333333333345 0.607695185892823
0.4094053153153153 0.6068269366881608
0.4114072972972974 0.605953872492061
0.4134092792792793 0.6050759837801865
0.4154112612612614 0.6041932609437078
0.41741324324324325 0.6033056942885193
0.41941522522522534 0.6024132740344422
0.4214172072072072 0.6015159903144169
0.4234191891891893 0.6006138331736838
0.4254211711711712 0.5997067925689512
0.42742315315315327 0.5987948583675526
0.42942513513513514 0.5978780203465914
0.43142711711711723 0.5969562681920717
0.4334290990990991 0.596029591498018
0.4354310810810812 0.5950979797655821
0.43743306306306307 0.5941614224021358
0.43943504504504516 0.59321990872035
0.44143702702702703 0.5922734279372625
0.4434390090090091 0.5913219691733286
0.445440990990991 0.5903655214514614
0.4474429729729731 0.5894040736960535
0.44944495495495496 0.5884376147319885
0.45144693693693705 0.5874661332836337
0.4534489189189189 0.586489617973821
0.455450900900901 0.58550805732281
0.4574528828828829 0.584521439747236
0.459454864864865 0.5835297535590438
0.46145684684684685 0.5825329869644024
0.46345882882882894 0.5815311280626051
0.4654608108108108 0.5805241648449523
0.4674627927927929 0.5795120851936162
0.4694647747747748 0.5784948768804908
0.47146675675675687 0.5774725275660196
0.47346873873873874 0.5764450247980095
0.47547072072072083 0.5754123560104231
0.4774727027027027 0.5743745085221548
0.4794746846846848 0.5733314695357851
0.48147666666666666 0.572283226136317
0.48347864864864876 0.5712297652898914
0.4854806306306306 0.5701710738424849
0.4874826126126127 0.5691071385185815
0.4894845945945946 0.568037945919829
0.4914865765765767 0.5669634825236698
0.49348855855855855 0.5658837346819525
0.49549054054054065 0.5647986886195188
0.4974925225225225 0.5637083304327686
0.4994945045045046 0.5626126460882023
0.5014964864864865 0.5615116214209395
0.5034984684684686 0.5604052421332113
0.5055004504504504 0.5592934937928308
0.5075024324324325 0.5581763618316358
0.5095044144144144 0.5570538315439091
0.5115063963963965 0.5559258880847683
0.5135083783783784 0.5547925164685323
0.5155103603603605 0.5536537015670586
0.5175123423423423 0.5525094281080549
0.5195143243243244 0.5513596806733583
0.5215163063063063 0.5502044436971896
0.5235182882882884 0.5490437014643755
0.5255202702702703 0.5478774381085425
0.5275222522522524 0.5467056376102766
0.5295242342342342 0.5455282837952551
0.5315262162162163 0.5443453603323435
0.5335281981981982 0.5431568507316623
0.5355301801801803 0.5419627383426163
0.5375321621621624 0.5407630063518931
0.5395341441441442 0.5395576377814248
0.5415361261261263 0.5383466154863144
0.5435381081081082 0.5371299221527246
0.5455400900900903 0.5359075402957307
0.5475420720720722 0.5346794522571355
0.5495440540540543 0.5334456402032417
0.5515460360360361 0.532206086122589
0.5535480180180182 0.5309607718236466
0.5555500000000001 0.5297096789324678
0.5575519819819822 0.5284527888902966
0.5595539639639641 0.5271900829511361
0.5615559459459462 0.5259215421792687
0.563557927927928 0.5246471474467326
0.5655599099099101 0.5233668794307498
0.567561891891892 0.522080718611108
0.5695638738738741 0.5207886452674926
0.571565855855856 0.51949063947677
0.573567837837838 0.5181866811102172
0.5755698198198199 0.5168767498307015
0.577571801801802 0.5155608250898055
0.5795737837837839 0.5142388861248981
0.581575765765766 0.5129109119561469
0.5835777477477478 0.5115768813834767
0.5855797297297299 0.5102367729834654
0.5875817117117118 0.5088905651061832
0.5895836936936939 0.507538235871967
0.5915856756756758 0.5061797631681324
0.5935876576576579 0.5048151246456215
0.5955896396396397 0.5034442977155854
0.5975916216216218 0.5020672595458945
0.5995936036036037 0.5006839870575832
0.6015955855855858 0.4992944569212213
0.6035975675675677 0.4978986455532129
0.6055995495495498 0.4964965291120182
0.6076015315315316 0.4950880834943009
0.6096035135135137 0.49367328433099444
0.6116054954954956 0.49225210698328953
0.6136074774774777 0.490824526538535
0.6156094594594596 0.48939051780605686
0.6176114414414416 0.48795005531288776
0.6196134234234235 0.4865031132994089
0.6216154054054056 0.4850496657148957
0.6236173873873875 0.4835896862129734
0.6256193693693696 0.4821231481469724
0.6276213513513514 0.4806500245651867
0.6296233333333335 0.4791702882060263
0.6316253153153154 0.477683911493068
0.6336272972972975 0.47619086652999576
0.6356292792792794 0.47469112509543265
0.6376312612612615 0.4731846586376553
0.6396332432432433 0.47167143826919433
0.6416352252252254 0.4701514347613126
0.6436372072072073 0.4686246185383621
0.6456391891891894 0.4670909596720092
0.6476411711711713 0.46555042787533385
0.6496431531531534 0.46400299249679083
0.6516451351351352 0.462448622514036
0.6536471171171173 0.46088728652760574
0.6556490990990992 0.4593189527544539
0.6576510810810813 0.4577435890213357
0.6596530630630631 0.4561611627580394
0.6616550450450452 0.45457164099045344
0.6636570270270271 0.4529749903334739
0.6656590090090092 0.45137117698373974
0.6676609909909911 0.4497601667121969
0.6696629729729732 0.4481419248564775
0.671664954954955 0.4465164163130997
0.6736669369369371 0.4448836055294728
0.675668918918919 0.4432434564957095
0.6776709009009011 0.44159593273623066
0.679672882882883 0.4399409973011661
0.6816748648648651 0.43827861275753655
0.6836768468468469 0.43660874118021686
0.685678828828829 0.4349313441426652
0.6876808108108109 0.4332463827074202
0.689682792792793 0.43155381741635157
0.6916847747747749 0.4298536082806612
0.693686756756757 0.4281457147706198
0.6956887387387388 0.4264300958050393
0.6976907207207209 0.4247067097404655
0.6996927027027028 0.42297551436008574
0.7016946846846849 0.4212364668623375
0.7036966666666667 0.4194895238492139
0.7056986486486488 0.41773464131425064
0.7077006306306307 0.41597177463018836
0.7097026126126128 0.4142008785362924
0.7117045945945947 0.412421907125326
0.7137065765765768 0.41063481383015976
0.7157085585585586 0.4088395514100081
0.7177105405405407 0.40703607193627295
0.7197125225225226 0.4052243267779907
0.7217145045045047 0.40340426658686
0.7237164864864866 0.4015758412818406
0.7257184684684687 0.39973900003330143
0.7277204504504505 0.3978936912467097
0.7297224324324326 0.3960398625458377
0.7317244144144145 0.3941774607554729
0.7337263963963966 0.39230643188360936
0.7357283783783785 0.3904267211031056
0.7377303603603605 0.38853827273278446
0.7397323423423424 0.386641030217958
0.7417343243243245 0.38473493611034887
0.7437363063063064 0.38281993204739184
0.7457382882882885 0.3808959587308871
0.7477402702702703 0.3789629559049821
0.7497422522522524 0.3770208623334503
0.7517442342342343 0.375069615776247
0.7537462162162164 0.373109152965305
0.7557481981981983 0.3711394095795466
0.7577501801801804 0.3691603202190706
0.7597521621621622 0.3671718183784901
0.7617541441441443 0.3651738364193792
0.7637561261261262 0.36316630554179474
0.7657581081081083 0.3611491557548286
0.7677600900900902 0.35912231584615706
0.7697620720720723 0.3570857133505373
0.7717640540540541 0.3550392745172095
0.7737660360360362 0.35298292427615185
0.7757680180180181 0.3509165862031432
0.7777700000000002 0.3488401824835764
0.779771981981982 0.3467536338749693
0.7817739639639641 0.34465685966810733
0.783775945945946 0.34254977764676464
0.7857779279279281 0.34043230404592995
0.78777990990991 0.3383043535084732
0.7897818918918921 0.3361658390401723
0.791783873873874 0.33401667196302975
0.793785855855856 0.3318567618667917
0.7957878378378379 0.3296860165585859
0.79778981981982 0.32750434201057965
0.7997918018018019 0.3253116423055689
0.801793783783784 0.323107819580388
0.8037957657657658 0.320892773967035
0.8057977477477479 0.31866640353138875
0.8077997297297298 0.31642860420940283
0.8098017117117119 0.3141792697406381
0.8118036936936938 0.31191829159899864
0.8138056756756759 0.30964555892051476
0.8158076576576577 0.30736095842802436
0.8178096396396398 0.30506437435257633
0.8198116216216217 0.30275568835138095
0.8218136036036038 0.30043477942210867
0.8238155855855857 0.29810152381334104
0.8258175675675677 0.29575579493094806
0.8278195495495496 0.2933974632401628
0.8298215315315317 0.29102639616309645
0.8318235135135136 0.28864245797143384
0.8338254954954957 0.2862455096740164
0.8358274774774775 0.28383540889900943
0.8378294594594596 0.2814120097703149
0.8398314414414415 0.2789751627778865
0.8418334234234236 0.2765247146415559
0.8438354054054055 0.27406050816796623
0.8458373873873876 0.27158238210016267
0.8478393693693694 0.26909017095937426
0.8498413513513515 0.26658370487846345
0.8518433333333334 0.2640628094264955
0.8538453153153155 0.2615273054238182
0.8558472972972974 0.25897700874701335
0.8578492792792795 0.2564117301230072
0.8598512612612613 0.25383127491158364
0.8618532432432434 0.2512354428754615
0.8638552252252253 0.24862402793704821
0.8658572072072074 0.24599681792087796
0.8678591891891893 0.24335359428067543
0.8698611711711713 0.24069413180986915
0.8718631531531532 0.238018198334294
0.8738651351351353 0.2353255543856811
0.8758671171171172 0.23261595285441705
0.8778690990990993 0.2298891386198918
0.8798710810810811 0.2271448481566085
0.8818730630630632 0.22438280911402655
0.8838750450450451 0.22160273986791842
0.8858770270270272 0.2188043490407736
0.8878790090090091 0.21598733498854733
0.8898809909909912 0.21315138525073826
0.891882972972973 0.21029617596046724
0.8938849549549551 0.20742137121084378
0.895886936936937 0.20452662237350783
0.8978889189189191 0.2016115673647362
0.899890900900901 0.19867582985398055
0.901892882882883 0.1957190184090663
0.9038948648648649 0.1927407255716026
0.905896846846847 0.1897405268553192
0.9078988288288289 0.186717979659137
0.909900810810811 0.18367262208569024
0.9119027927927928 0.18060397165480463
0.9139047747747749 0.17751152389997946
0.9159067567567568 0.17439475083427192
0.9179087387387389 0.17125309927001903
0.9199107207207208 0.1680859889745788
0.9219127027027029 0.1648928106415715
0.9239146846846847 0.1616729236539654
0.9259166666666668 0.1584256536115906
0.9279186486486487 0.15515028959124572
0.9299206306306308 0.15184608110222292
0.9319226126126127 0.14851223469372207
0.9339245945945948 0.14514791016291467
0.9359265765765766 0.1417522163031237
0.9379285585585587 0.13832420612019514
0.9399305405405406 0.13486287143122597
0.9419325225225227 0.13136713674260733
0.9439345045045046 0.1278358522830269
0.9459364864864866 0.12426778604036759
0.9479384684684685 0.12066161461784947
0.9499404504504506 0.11701591268206946
0.9519424324324325 0.11332914072097966
0.9539444144144146 0.10959963075921075
0.9559463963963964 0.10582556958603048
0.9579483783783785 0.10200497892968546
0.9599503603603604 0.0981356918497823
0.9619523423423425 0.09421532440032106
0.9639543243243244 0.09024124131608163
0.9659563063063065 0.08621051405808633
0.9679582882882883 0.08211986896463691
0.9699602702702704 0.07796562240629591
0.9719622522522523 0.07374359859752355
0.9739642342342344 0.06944902384588837
0.9759662162162163 0.06507638813412177
0.9779681981981984 0.06061926034954124
0.9799701801801802 0.056070035955811164
0.9819721621621623 0.05141958306727031
0.9839741441441442 0.04665672995045187
0.9859761261261263 0.04176749367805653
0.9879781081081082 0.0367338622515523
0.9899800900900902 0.031531750604917495
0.9919820720720721 0.02612728115541007
0.9939840540540542 0.020469206032144867
0.9959860360360361 0.014470578968713167
0.9979880180180182 0.007948615489668395
0.99999 6.603035072802986e-05
-0.99999 6.60303507274078e-05
-0.9979880180180181 0.007948615489668395
-0.9959860360360361 0.014470578968713455
-0.9939840540540541 0.020469206032145512
-0.9919820720720721 0.026127281155409816
-0.9899800900900901 0.031531750604917495
-0.9879781081081082 0.03673386225155252
-0.9859761261261262 0.041767493678057085
-0.9839741441441442 0.04665672995045166
-0.9819721621621622 0.05141958306727031
-0.9799701801801802 0.056070035955811365
-0.9779681981981982 0.06061926034954173
-0.9759662162162163 0.06507638813412159
-0.9739642342342343 0.06944902384588837
-0.9719622522522523 0.07374359859752373
-0.9699602702702703 0.07796562240629638
-0.9679582882882883 0.08211986896463673
-0.9659563063063064 0.08621051405808633
-0.9639543243243244 0.0902412413160818
-0.9619523423423424 0.0942153244003215
-0.9599503603603604 0.09813569184978214
-0.9579483783783784 0.10200497892968546
-0.9559463963963964 0.10582556958603062
-0.9539444144144145 0.10959963075921117
-0.9519424324324325 0.11332914072097951
-0.9499404504504505 0.11701591268206946
-0.9479384684684685 0.12066161461784963
-0.9459364864864865 0.12426778604036799
-0.9439345045045046 0.1278358522830268
-0.9419325225225226 0.13136713674260733
-0.9399305405405406 0.1348628714312261
-0.9379285585585586 0.13832420612019553
-0.9359265765765766 0.14175221630312357
-0.9339245945945946 0.14514791016291467
-0.9319226126126127 0.1485122346937222
-0.9299206306306307 0.1518460811022233
-0.9279186486486487 0.15515028959124558
-0.9259166666666667 0.1584256536115906
-0.9239146846846847 0.16167292365396554
-0.9219127027027028 0.16489281064157188
-0.9199107207207208 0.16808598897457866
-0.9179087387387388 0.17125309927001903
-0.9159067567567568 0.17439475083427203
-0.9139047747747748 0.17751152389997982
-0.9119027927927928 0.18060397165480452
-0.9099008108108109 0.18367262208569024
-0.9078988288288289 0.1867179796591371
-0.9058968468468469 0.18974052685531953
-0.9038948648648649 0.1927407255716025
-0.9018928828828829 0.1957190184090663
-0.899890900900901 0.19867582985398066
-0.897888918918919 0.20161156736473654
-0.895886936936937 0.20452662237350772
-0.893884954954955 0.20742137121084378
-0.891882972972973 0.21029617596046732
-0.889880990990991 0.2131513852507386
-0.8878790090090091 0.21598733498854725
-0.8858770270270271 0.2188043490407736
-0.8838750450450451 0.22160273986791854
-0.8818730630630631 0.2243828091140269
-0.8798710810810811 0.2271448481566084
-0.8778690990990992 0.2298891386198918
-0.8758671171171172 0.23261595285441714
-0.8738651351351352 0.23532555438568137
-0.8718631531531532 0.23801819833429394
-0.8698611711711712 0.24069413180986915
-0.8678591891891893 0.24335359428067554
-0.8658572072072073 0.2459968179208783
-0.8638552252252253 0.24862402793704813
-0.8618532432432433 0.2512354428754615
-0.8598512612612613 0.2538312749115837
-0.8578492792792793 0.2564117301230075
-0.8558472972972974 0.25897700874701324
-0.8538453153153154 0.2615273054238182
-0.8518433333333334 0.26406280942649557
-0.8498413513513514 0.2665837048784637
-0.8478393693693694 0.26909017095937415
-0.8458373873873875 0.27158238210016267
-0.8438354054054055 0.27406050816796623
-0.8418334234234235 0.27652471464155615
-0.8398314414414415 0.2789751627778864
-0.8378294594594595 0.2814120097703149
-0.8358274774774775 0.2838354088990095
-0.8338254954954956 0.2862455096740167
-0.8318235135135136 0.2886424579714338
-0.8298215315315316 0.29102639616309645
-0.8278195495495496 0.2933974632401629
-0.8258175675675676 0.2957557949309483
-0.8238155855855857 0.29810152381334093
-0.8218136036036037 0.30043477942210867
-0.8198116216216217 0.302755688351381
-0.8178096396396397 0.30506437435257655
-0.8158076576576577 0.3073609584280243
-0.8138056756756757 0.30964555892051476
-0.8118036936936938 0.3119182915989987
-0.8098017117117118 0.31417926974063837
-0.8077997297297297 0.31642860420940283
-0.8057977477477478 0.31866640353138875
-0.8037957657657657 0.3208927739670353
-0.8017937837837839 0.32310781958038826
-0.7997918018018018 0.3253116423055689
-0.7977898198198199 0.32750434201057965
-0.7957878378378378 0.32968601655858615
-0.7937858558558559 0.3318567618667919
-0.7917838738738738 0.33401667196302975
-0.789781891891892 0.3361658390401723
-0.7877799099099099 0.33830435350847343
-0.785777927927928 0.3404323040459301
-0.7837759459459459 0.34254977764676464
-0.781773963963964 0.34465685966810733
-0.7797719819819819 0.3467536338749696
-0.7777700000000001 0.3488401824835767
-0.775768018018018 0.3509165862031432
-0.7737660360360361 0.35298292427615185
-0.771764054054054 0.3550392745172098
-0.7697620720720721 0.35708571335053746
-0.76776009009009 0.35912231584615706
-0.7657581081081082 0.3611491557548286
-0.7637561261261261 0.36316630554179496
-0.7617541441441442 0.3651738364193795
-0.7597521621621621 0.3671718183784901
-0.7577501801801803 0.3691603202190706
-0.7557481981981982 0.3711394095795468
-0.7537462162162163 0.37310915296530517
-0.7517442342342342 0.375069615776247
-0.7497422522522523 0.3770208623334503
-0.7477402702702702 0.3789629559049823
-0.7457382882882884 0.38089595873088733
-0.7437363063063063 0.38281993204739184
-0.7417343243243244 0.38473493611034887
-0.7397323423423423 0.38664103021795826
-0.7377303603603604 0.38853827273278463
-0.7357283783783783 0.3904267211031056
-0.7337263963963965 0.39230643188360936
-0.7317244144144144 0.3941774607554731
-0.7297224324324325 0.3960398625458379
-0.7277204504504504 0.3978936912467097
-0.7257184684684685 0.39973900003330143
-0.7237164864864865 0.4015758412818408
-0.7217145045045046 0.40340426658686024
-0.7197125225225225 0.4052243267779907
-0.7177105405405406 0.40703607193627295
-0.7157085585585585 0.40883955141000833
-0.7137065765765767 0.4106348138301601
-0.7117045945945946 0.412421907125326
-0.7097026126126127 0.4142008785362924
-0.7077006306306306 0.4159717746301886
-0.7056986486486487 0.41773464131425087
-0.7036966666666666 0.4194895238492139
-0.7016946846846848 0.4212364668623375
-0.6996927027027027 0.42297551436008596
-0.6976907207207208 0.4247067097404656
-0.6956887387387387 0.4264300958050393
-0.6936867567567568 0.4281457147706198
-0.6916847747747747 0.42985360828066144
-0.6896827927927929 0.4315538174163518
-0.6876808108108108 0.4332463827074202
-0.6856788288288289 0.4349313441426652
-0.6836768468468468 0.4366087411802171
-0.681674864864865 0.43827861275753677
-0.6796728828828829 0.4399409973011661
-0.677670900900901 0.44159593273623066
-0.6756689189189189 0.4432434564957096
-0.673666936936937 0.44488360552947304
-0.6716649549549549 0.4465164163130997
-0.6696629729729731 0.4481419248564775
-0.667660990990991 0.449760166712197
-0.6656590090090091 0.45137117698373996
-0.663657027027027 0.4529749903334739
-0.6616550450450451 0.45457164099045344
-0.659653063063063 0.45616116275803953
-0.6576510810810812 0.4577435890213359
-0.6556490990990991 0.4593189527544539
-0.6536471171171172 0.46088728652760574
-0.6516451351351351 0.4624486225140362
-0.6496431531531532 0.46400299249679106
-0.6476411711711711 0.46555042787533385
-0.6456391891891893 0.4670909596720092
-0.6436372072072072 0.46862461853836224
-0.6416352252252253 0.47015143476131277
-0.6396332432432432 0.47167143826919433
-0.6376312612612614 0.4731846586376553
-0.6356292792792793 0.4746911250954329
-0.6336272972972974 0.476190866529996
-0.6316253153153153 0.477683911493068
-0.6296233333333334 0.4791702882060263
-0.6276213513513513 0.4806500245651868
-0.6256193693693695 0.48212314814697255
-0.6236173873873874 0.4835896862129734
-0.6216154054054055 0.4850496657148957
-0.6196134234234234 0.4865031132994091
-0.6176114414414415 0.48795005531288793
-0.6156094594594594 0.48939051780605686
-0.6136074774774775 0.49082452653853503
-0.6116054954954955 0.4922521069832897
-0.6096035135135135 0.4936732843309948
-0.6076015315315315 0.4950880834943009
-0.6055995495495495 0.49649652911201825
-0.6035975675675676 0.49789864555321306
-0.6015955855855856 0.49929445692122165
-0.5995936036036036 0.5006839870575832
-0.5975916216216216 0.5020672595458946
-0.5955896396396396 0.5034442977155856
-0.5935876576576576 0.5048151246456218
-0.5915856756756757 0.5061797631681324
-0.5895836936936937 0.507538235871967
-0.5875817117117117 0.5088905651061835
-0.5855797297297297 0.5102367729834656
-0.5835777477477477 0.5115768813834767
-0.5815757657657658 0.512910911956147
-0.5795737837837838 0.5142388861248981
-0.5775718018018018 0.5155608250898057
-0.5755698198198198 0.5168767498307015
-0.5735678378378378 0.5181866811102173
-0.5715658558558558 0.5194906394767702
-0.5695638738738739 0.5207886452674928
-0.5675618918918919 0.522080718611108
-0.5655599099099099 0.5233668794307499
-0.5635579279279279 0.5246471474467328
-0.5615559459459459 0.5259215421792689
-0.559553963963964 0.5271900829511361
-0.557551981981982 0.5284527888902966
-0.55555 0.5297096789324679
-0.553548018018018 0.5309607718236469
-0.551546036036036 0.532206086122589
-0.549544054054054 0.5334456402032417
-0.5475420720720721 0.5346794522571356
-0.5455400900900901 0.5359075402957311
-0.5435381081081081 0.5371299221527246
-0.5415361261261261 0.5383466154863144
-0.5395341441441441 0.5395576377814251
-0.5375321621621622 0.5407630063518933
-0.5355301801801802 0.5419627383426163
-0.5335281981981982 0.5431568507316623
-0.5315262162162162 0.5443453603323436
-0.5295242342342342 0.545528283795255
-0.5275222522522522 0.5467056376102766
-0.5255202702702703 0.5478774381085425
-0.5235182882882883 0.5490437014643756
-0.5215163063063063 0.5502044436971896
-0.5195143243243243 0.5513596806733583
-0.5175123423423423 0.5525094281080549
-0.5155103603603604 0.5536537015670588
-0.5135083783783784 0.5547925164685323
-0.5115063963963964 0.5559258880847683
-0.5095044144144144 0.5570538315439091
-0.5075024324324324 0.5581763618316359
-0.5055004504504504 0.5592934937928308
-0.5034984684684685 0.5604052421332113
-0.5014964864864865 0.5615116214209395
-0.4994945045045045 0.5626126460882024
-0.4974925225225225 0.5637083304327686
-0.49549054054054054 0.5647986886195188
-0.49348855855855855 0.5658837346819526
-0.4914865765765766 0.56696348252367
-0.4894845945945946 0.568037945919829
-0.4874826126126126 0.5691071385185815
-0.4854806306306306 0.5701710738424849
-0.48347864864864865 0.5712297652898916
-0.48147666666666666 0.5722832261363169
-0.4794746846846847 0.5733314695357851
-0.4774727027027027 0.5743745085221549
-0.4754707207207207 0.5754123560104232
-0.47346873873873874 0.5764450247980095
-0.47146675675675676 0.5774725275660196
-0.4694647747747748 0.5784948768804908
-0.4674627927927928 0.5795120851936164
-0.4654608108108108 0.5805241648449523
-0.46345882882882883 0.5815311280626051
-0.46145684684684685 0.5825329869644024
-0.45945486486486486 0.5835297535590438
-0.4574528828828829 0.584521439747236
-0.4554509009009009 0.58550805732281
-0.4534489189189189 0.586489617973821
-0.45144693693693694 0.5874661332836338
-0.44944495495495496 0.5884376147319885
-0.447442972972973 0.5894040736960535
-0.445440990990991 0.5903655214514614
-0.443439009009009 0.5913219691733287
-0.44143702702702703 0.5922734279372625
-0.43943504504504505 0.59321990872035
-0.43743306306306307 0.5941614224021358
-0.4354310810810811 0.5950979797655822
-0.4334290990990991 0.596029591498018
-0.4314271171171171 0.5969562681920717
-0.42942513513513514 0.5978780203465914
-0.42742315315315316 0.5987948583675528
-0.4254211711711712 0.5997067925689512
-0.4234191891891892 0.6006138331736838
-0.4214172072072072 0.6015159903144169
-0.41941522522522523 0.6024132740344422
-0.41741324324324325 0.6033056942885193
-0.41541126126126127 0.6041932609437078
-0.4134092792792793 0.6050759837801865
-0.4114072972972973 0.605953872492061
-0.4094053153153153 0.6068269366881607
-0.40740333333333334 0.607695185892823
-0.40540135135135136 0.6085586295466685
-0.4033993693693694 0.6094172770073627
-0.4013973873873874 0.6102711375503701
-0.3993954054054054 0.6111202203696944
-0.39739342342342343 0.6119645345786118
-0.39539144144144145 0.6128040892103904
-0.39338945945945947 0.6136388932190033
-0.3913874774774775 0.6144689554798288
-0.3893854954954955 0.6152942847903429
-0.3873835135135135 0.616114889870801
-0.38538153153153154 0.6169307793649108
-0.38337954954954956 0.6177419618404958
-0.3813775675675676 0.6185484457901502
-0.3793755855855856 0.6193502396318835
-0.3773736036036036 0.6201473517097577
-0.37537162162162163 0.6209397902945151
-0.37336963963963965 0.6217275635841979
-0.37136765765765767 0.6225106797047589
-0.3693656756756757 0.6232891467106646
-0.3673636936936937 0.6240629725854892
-0.3653617117117117 0.6248321652425015
-0.36335972972972974 0.6255967325252437
-0.36135774774774776 0.626356682208102
-0.3593557657657658 0.6271120219968696
-0.3573537837837838 0.6278627595293025
-0.3553518018018018 0.628608902375668
-0.35334981981981983 0.6293504580392848
-0.35134783783783785 0.6300874339570572
-0.34934585585585587 0.630819837500002
-0.3473438738738739 0.6315476759737672
-0.3453418918918919 0.6322709566191445
-0.3433399099099099 0.6329896866125763
-0.34133792792792794 0.6337038730666535
-0.33933594594594596 0.6344135230306095
-0.337333963963964 0.6351186434908045
-0.335331981981982 0.6358192413712065
-0.33333 0.6365153235338638
-0.33132801801801803 0.6372068967793725
-0.32932603603603605 0.6378939678473374
-0.32732405405405407 0.6385765434168267
-0.3253220720720721 0.6392546301068207
-0.3233200900900901 0.6399282344766555
-0.3213181081081081 0.6405973630264596
-0.31931612612612614 0.641262022197586
-0.31731414414414416 0.6419222183730371
-0.3153121621621622 0.6425779578778865
-0.3133101801801802 0.6432292469796927
-0.3113081981981982 0.6438760918889086
-0.30930621621621623 0.6445184987592865
-0.30730423423423425 0.6451564736882758
-0.30530225225225227 0.6457900227174176
-0.3033002702702703 0.6464191518327325
-0.3012982882882883 0.6470438669651051
-0.2992963063063063 0.6476641739906611
-0.29729432432432434 0.6482800787311426
-0.29529234234234236 0.6488915869542751
-0.2932903603603604 0.6494987043741329
-0.2912883783783784 0.6501014366514981
-0.2892863963963964 0.6506997893942144
-0.28728441441441444 0.6512937681575375
-0.28528243243243245 0.6518833784444814
-0.28328045045045047 0.6524686257061585
-0.2812784684684685 0.6530495153421161
-0.2792764864864865 0.6536260527006693
-0.2772745045045045 0.6541982430792281
-0.27527252252252254 0.6547660917246223
-0.27327054054054056 0.6553296038334189
-0.2712685585585586 0.6558887845522395
-0.2692665765765766 0.6564436389780707
-0.2672645945945946 0.6569941721585709
-0.26526261261261264 0.657540389092374
-0.26326063063063065 0.6580822947293881
-0.2612586486486487 0.6586198939710917
-0.2592566666666667 0.6591531916708245
-0.2572546846846847 0.6596821926340752
-0.2552527027027027 0.6602069016187657
-0.25325072072072075 0.660727323335531
-0.25124873873873876 0.661243462447996
-0.24924675675675678 0.6617553235730487
-0.2472447747747748 0.6622629112811087
-0.24524279279279282 0.6627662300963941
-0.24324081081081084 0.6632652844971834
-0.24123882882882886 0.6637600789160737
-0.23923684684684687 0.6642506177402376
-0.2372348648648649 0.6647369053116743
-0.2352328828828829 0.6652189459274584
-0.23323090090090093 0.665696743839986
-0.23122891891891884 0.666170303257216
-0.22922693693693685 0.6666396283429102
-0.22722495495495487 0.6671047232168681
-0.2252229729729729 0.6675655919551601
-0.2232209909909909 0.6680222385903568
-0.22121900900900893 0.6684746671117561
-0.21921702702702694 0.6689228814656055
-0.21721504504504496 0.6693668855553236
-0.21521306306306298 0.6698066832417165
-0.213211081081081 0.6702422783431936
-0.21120909909909902 0.6706736746359776
-0.20920711711711704 0.6711008758543141
-0.20720513513513505 0.6715238856906778
-0.20520315315315307 0.671942707795974
-0.2032011711711711 0.6723573457797407
-0.2011991891891891 0.6727678032103441
-0.19919720720720713 0.673174083615175
-0.19719522522522515 0.6735761904808395
-0.19519324324324316 0.673974127253349
-0.19319126126126118 0.6743678973383065
-0.1911892792792792 0.6747575041010905
-0.18918729729729722 0.6751429508670368
-0.18718531531531524 0.6755242409216171
-0.18518333333333326 0.6759013775106151
-0.18318135135135127 0.6762743638403004
-0.1811793693693693 0.6766432030775995
-0.1791773873873873 0.6770078983502654
-0.17717540540540533 0.6773684527470423
-0.17517342342342335 0.6777248693178306
-0.17317144144144136 0.6780771510738487
-0.17116945945945938 0.6784253009877906
-0.1691674774774774 0.6787693219939839
-0.16716549549549542 0.6791092169885432
-0.16516351351351344 0.6794449888295231
-0.16316153153153146 0.6797766403370666
-0.16115954954954947 0.6801041742935541
-0.1591575675675675 0.6804275934437465
-0.1571555855855855 0.6807469004949307
-0.15515360360360353 0.6810620981170576
-0.15315162162162155 0.6813731889428827
-0.15114963963963957 0.6816801755681007
-0.14914765765765758 0.6819830605514812
-0.1471456756756756 0.6822818464149993
-0.14514369369369362 0.6825765356439661
-0.14314171171171164 0.6828671306871565
-0.14113972972972966 0.6831536339569343
-0.13913774774774768 0.6834360478293762
-0.1371357657657657 0.6837143746443928
-0.1351337837837837 0.6839886167058487
-0.13313180180180173 0.6842587762816785
-0.13112981981981975 0.6845248556040043
-0.12912783783783777 0.6847868568692466
-0.12712585585585578 0.6850447822382373
-0.1251238738738738 0.6852986338363287
-0.12312189189189182 0.6855484137535006
-0.12111990990990984 0.6857941240444656
-0.11911792792792786 0.6860357667287733
-0.11711594594594588 0.6862733437909114
-0.1151139639639639 0.6865068571804056
-0.11311198198198191 0.6867363088119167
-0.11110999999999993 0.6869617005653379
-0.10910801801801795 0.6871830342858875
-0.10710603603603597 0.6874003117842014
-0.10510405405405399 0.6876135348364236
-0.103102072072072 0.6878227051842953
-0.10110009009009002 0.6880278245352403
-0.09909810810810804 0.6882288945624504
-0.09709612612612606 0.6884259169049687
-0.09509414414414408 0.6886188931677704
-0.0930921621621621 0.688807824921843
-0.09109018018018011 0.6889927137042628
-0.08908819819819813 0.6891735610182719
-0.08708621621621615 0.6893503683333516
-0.08508423423423417 0.6895231370852957
-0.08308225225225219 0.6896918686762802
-0.0810802702702702 0.6898565644749327
-0.07907828828828822 0.6900172258164
-0.07707630630630624 0.6901738540024129
-0.07507432432432426 0.6903264503013509
-0.07307234234234228 0.690475015948303
-0.0710703603603603 0.6906195521451297
-0.06906837837837831 0.6907600600605208
-0.06706639639639633 0.6908965408300529
-0.06506441441441435 0.6910289955562443
-0.06306243243243237 0.6911574253086095
-0.06106045045045039 0.6912818311237106
-0.059058468468468406 0.6914022140052085
-0.057056486486486424 0.691518574923911
-0.05505450450450444 0.6916309148178206
-0.05305252252252246 0.69173923459218
-0.05105054054054048 0.6918435351195151
-0.0490485585585585 0.6919438172396792
-0.047046576576576515 0.6920400817598917
-0.045044594594594534 0.6921323294547788
-0.04304261261261255 0.6922205610664101
-0.04104063063063057 0.6923047773043345
-0.03903864864864859 0.6923849788456156
-0.03703666666666661 0.6924611663348628
-0.035034684684684625 0.6925333403842637
-0.03303270270270264 0.6926015015736136
-0.03103072072072066 0.6926656504503423
-0.02902873873873868 0.6927257875295425
-0.027026756756756698 0.6927819132939925
-0.025024774774774716 0.6928340281941814
-0.023022792792792734 0.6928821326483292
-0.021020810810810753 0.6929262270424082
-0.01901882882882877 0.692966311730161
-0.01701684684684679 0.6930023870331175
-0.015014864864864808 0.6930344532406103
-0.013012882882882826 0.6930625106097897
-0.011010900900900844 0.6930865593656343
-0.009008918918918862 0.6931065997009631
-0.007006936936936881 0.6931226317764446
-0.005004954954954899 0.6931346557206042
-0.003002972972972917 0.6931426716298303
-0.0010009909909909354 0.6931466795683796
0.0010009909909910464 0.6931466795683796
0.003002972972972917 0.6931426716298303
0.00500495495495501 0.6931346557206042
0.007006936936936881 0.6931226317764446
0.009008918918918973 0.6931065997009631
0.011010900900900844 0.6930865593656343
0.013012882882882937 0.6930625106097896
0.015014864864864808 0.6930344532406103
0.0170168468468469 0.6930023870331175
0.01901882882882877 0.692966311730161
0.021020810810810864 0.6929262270424082
0.023022792792792734 0.6928821326483292
0.025024774774774827 0.6928340281941814
0.02702675675675692 0.6927819132939925
0.02902873873873879 0.6927257875295425
0.031030720720720883 0.6926656504503423
0.033032702702702754 0.6926015015736136
0.03503468468468485 0.6925333403842637
0.03703666666666672 0.6924611663348628
0.03903864864864881 0.6923849788456156
0.04104063063063068 0.6923047773043345
0.043042612612612774 0.6922205610664101
0.045044594594594645 0.6921323294547788
0.04704657657657674 0.6920400817598917
0.04904855855855861 0.6919438172396792
0.0510505405405407 0.6918435351195151
0.05305252252252257 0.6917392345921799
0.055054504504504664 0.6916309148178206
0.057056486486486535 0.691518574923911
0.05905846846846863 0.6914022140052083
0.0610604504504505 0.6912818311237106
0.06306243243243259 0.6911574253086095
0.06506441441441446 0.6910289955562443
0.06706639639639655 0.6908965408300529
0.06906837837837843 0.6907600600605208
0.07107036036036052 0.6906195521451297
0.07307234234234239 0.690475015948303
0.07507432432432448 0.6903264503013506
0.07707630630630635 0.6901738540024129
0.07907828828828845 0.6900172258164
0.08108027027027032 0.6898565644749327
0.08308225225225241 0.6896918686762801
0.08508423423423428 0.6895231370852957
0.08708621621621637 0.6893503683333517
0.08908819819819824 0.6891735610182719
0.09109018018018034 0.6889927137042627
0.0930921621621622 0.6888078249218429
0.0950941441441443 0.6886188931677704
0.09709612612612617 0.6884259169049687
0.09909810810810826 0.6882288945624503
0.10110009009009013 0.6880278245352403
0.10310207207207223 0.6878227051842953
0.1051040540540541 0.6876135348364236
0.10710603603603619 0.6874003117842012
0.10910801801801806 0.6871830342858875
0.11111000000000015 0.686961700565338
0.11311198198198202 0.6867363088119167
0.11511396396396412 0.6865068571804056
0.11711594594594599 0.6862733437909114
0.11911792792792808 0.6860357667287733
0.12111990990990995 0.6857941240444656
0.12312189189189204 0.6855484137535006
0.12512387387387391 0.6852986338363287
0.127125855855856 0.6850447822382373
0.12912783783783788 0.6847868568692466
0.13112981981981997 0.6845248556040042
0.13313180180180184 0.6842587762816785
0.13513378378378393 0.6839886167058487
0.1371357657657658 0.6837143746443928
0.1391377477477479 0.6834360478293762
0.14113972972972977 0.6831536339569343
0.14314171171171186 0.6828671306871565
0.14514369369369373 0.6825765356439661
0.14714567567567582 0.6822818464149991
0.1491476576576577 0.6819830605514812
0.1511496396396398 0.6816801755681007
0.15315162162162166 0.6813731889428827
0.15515360360360375 0.6810620981170576
0.15715558558558562 0.6807469004949307
0.15915756756756771 0.6804275934437465
0.16115954954954959 0.6801041742935541
0.16316153153153168 0.6797766403370666
0.16516351351351355 0.6794449888295231
0.16716549549549564 0.6791092169885432
0.1691674774774775 0.6787693219939839
0.1711694594594596 0.6784253009877905
0.17317144144144148 0.6780771510738487
0.17517342342342357 0.6777248693178306
0.17717540540540544 0.6773684527470423
0.17917738738738753 0.6770078983502652
0.1811793693693694 0.6766432030775995
0.1831813513513515 0.6762743638403004
0.18518333333333337 0.6759013775106151
0.18718531531531546 0.6755242409216169
0.18918729729729733 0.6751429508670367
0.19118927927927942 0.6747575041010905
0.1931912612612613 0.6743678973383065
0.1951932432432434 0.6739741272533489
0.19719522522522526 0.6735761904808395
0.19919720720720735 0.673174083615175
0.20119918918918922 0.6727678032103441
0.2032011711711713 0.6723573457797405
0.20520315315315318 0.671942707795974
0.20720513513513528 0.6715238856906778
0.20920711711711715 0.6711008758543141
0.21120909909909924 0.6706736746359774
0.2132110810810811 0.6702422783431936
0.2152130630630632 0.6698066832417167
0.21721504504504507 0.6693668855553236
0.21921702702702717 0.6689228814656054
0.22121900900900904 0.6684746671117561
0.22322099099099113 0.6680222385903568
0.225222972972973 0.6675655919551601
0.2272249549549551 0.667104723216868
0.22922693693693696 0.6666396283429101
0.23122891891891906 0.666170303257216
0.23323090090090093 0.6656967438399861
0.23523288288288302 0.6652189459274584
0.2372348648648649 0.6647369053116743
0.23923684684684698 0.6642506177402376
0.24123882882882886 0.6637600789160738
0.24324081081081095 0.6632652844971832
0.24524279279279282 0.6627662300963941
0.2472447747747749 0.6622629112811087
0.24924675675675678 0.6617553235730487
0.2512487387387389 0.661243462447996
0.25325072072072075 0.660727323335531
0.25525270270270284 0.6602069016187657
0.2572546846846847 0.6596821926340752
0.2592566666666668 0.6591531916708244
0.2612586486486487 0.6586198939710917
0.26326063063063077 0.6580822947293881
0.26526261261261264 0.6575403890923739
0.26726459459459473 0.6569941721585709
0.2692665765765766 0.6564436389780708
0.2712685585585587 0.6558887845522395
0.27327054054054056 0.6553296038334189
0.27527252252252266 0.6547660917246221
0.2772745045045045 0.6541982430792281
0.2792764864864866 0.6536260527006693
0.2812784684684685 0.6530495153421161
0.2832804504504506 0.6524686257061585
0.28528243243243245 0.6518833784444815
0.28728441441441455 0.6512937681575375
0.2892863963963964 0.6506997893942144
0.2912883783783785 0.6501014366514981
0.2932903603603604 0.6494987043741329
0.2952923423423425 0.6488915869542751
0.29729432432432434 0.6482800787311425
0.29929630630630644 0.6476641739906611
0.3012982882882883 0.647043866965105
0.3033002702702704 0.6464191518327325
0.30530225225225227 0.6457900227174176
0.30730423423423436 0.6451564736882758
0.30930621621621623 0.6445184987592865
0.3113081981981983 0.6438760918889086
0.3133101801801802 0.6432292469796927
0.3153121621621623 0.6425779578778865
0.31731414414414416 0.6419222183730371
0.31931612612612625 0.641262022197586
0.3213181081081081 0.6405973630264596
0.3233200900900902 0.6399282344766555
0.3253220720720721 0.6392546301068207
0.3273240540540542 0.6385765434168267
0.32932603603603605 0.6378939678473374
0.33132801801801814 0.6372068967793725
0.33333 0.6365153235338636
0.3353319819819821 0.6358192413712065
0.337333963963964 0.6351186434908045
0.33933594594594607 0.6344135230306094
0.34133792792792794 0.6337038730666535
0.34333990990991003 0.6329896866125763
0.3453418918918919 0.6322709566191445
0.347343873873874 0.631547675973767
0.34934585585585587 0.630819837500002
0.35134783783783796 0.6300874339570572
0.35334981981981983 0.6293504580392848
0.3553518018018019 0.6286089023756678
0.3573537837837838 0.6278627595293025
0.3593557657657659 0.6271120219968696
0.36135774774774776 0.6263566822081019
0.36335972972972985 0.6255967325252436
0.3653617117117117 0.6248321652425015
0.3673636936936938 0.6240629725854892
0.3693656756756757 0.6232891467106646
0.3713676576576578 0.6225106797047588
0.37336963963963965 0.6217275635841978
0.37537162162162174 0.6209397902945151
0.3773736036036036 0.6201473517097577
0.3793755855855857 0.6193502396318834
0.3813775675675676 0.6185484457901502
0.38337954954954967 0.6177419618404958
0.38538153153153154 0.6169307793649108
0.38738351351351363 0.6161148898708009
0.3893854954954955 0.6152942847903429
0.3913874774774776 0.6144689554798288
0.39338945945945947 0.6136388932190033
0.39539144144144156 0.6128040892103903
0.39739342342342343 0.6119645345786118
0.3993954054054055 0.6111202203696944
0.4013973873873874 0.6102711375503701
0.4033993693693695 0.6094172770073627
0.40540135135135136 0.6085586295466683
0.40740333333333345 0.607695185892823
0.4094053153153153 0.6068269366881608
0.4114072972972974 0.605953872492061
0.4134092792792793 0.6050759837801865
0.4154112612612614 0.6041932609437078
0.41741324324324325 0.6033056942885193
0.41941522522522534 0.6024132740344422
0.4214172072072072 0.6015159903144169
0.4234191891891893 0.6006138331736838
0.4254211711711712 0.5997067925689512
0.42742315315315327 0.5987948583675526
0.42942513513513514 0.5978780203465914
0.43142711711711723 0.5969562681920717
0.4334290990990991 0.596029591498018
0.4354310810810812 0.5950979797655821
0.43743306306306307 0.5941614224021358
0.43943504504504516 0.59321990872035
0.44143702702702703 0.5922734279372625
0.4434390090090091 0.5913219691733286
0.445440990990991 0.5903655214514614
0.4474429729729731 0.5894040736960535
0.44944495495495496 0.5884376147319885
0.45144693693693705 0.5874661332836337
0.4534489189189189 0.586489617973821
0.455450900900901 0.58550805732281
0.4574528828828829 0.584521439747236
0.459454864864865 0.5835297535590438
0.46145684684684685 0.5825329869644024
0.46345882882882894 0.5815311280626051
0.4654608108108108 0.5805241648449523
0.4674627927927929 0.5795120851936162
0.4694647747747748 0.5784948768804908
0.47146675675675687 0.5774725275660196
0.47346873873873874 0.5764450247980095
0.47547072072072083 0.5754123560104231
0.4774727027027027 0.5743745085221548
0.4794746846846848 0.5733314695357851
0.48147666666666666 0.572283226136317
0.48347864864864876 0.5712297652898914
0.4854806306306306 0.5701710738424849
0.4874826126126127 0.5691071385185815
0.4894845945945946 0.568037945919829
0.4914865765765767 0.5669634825236698
0.49348855855855855 0.5658837346819525
0.49549054054054065 0.5647986886195188
0.4974925225225225 0.5637083304327686
0.4994945045045046 0.5626126460882023
0.5014964864864865 0.5615116214209395
0.5034984684684686 0.5604052421332113
0.5055004504504504 0.5592934937928308
0.5075024324324325 0.5581763618316358
0.5095044144144144 0.5570538315439091
0.5115063963963965 0.5559258880847683
0.5135083783783784 0.5547925164685323
0.5155103603603605 0.5536537015670586
0.5175123423423423 0.5525094281080549
0.5195143243243244 0.5513596806733583
0.5215163063063063 0.5502044436971896
0.5235182882882884 0.5490437014643755
0.5255202702702703 0.5478774381085425
0.5275222522522524 0.5467056376102766
0.5295242342342342 0.5455282837952551
0.5315262162162163 0.5443453603323435
0.5335281981981982 0.5431568507316623
0.5355301801801803 0.5419627383426163
0.5375321621621624 0.5407630063518931
0.5395341441441442 0.5395576377814248
0.5415361261261263 0.5383466154863144
0.5435381081081082 0.5371299221527246
0.5455400900900903 0.5359075402957307
0.5475420720720722 0.5346794522571355
0.5495440540540543 0.5334456402032417
0.5515460360360361 0.532206086122589
0.5535480180180182 0.5309607718236466
0.5555500000000001 0.5297096789324678
0.5575519819819822 0.5284527888902966
0.5595539639639641 0.5271900829511361
0.5615559459459462 0.5259215421792687
0.563557927927928 0.5246471474467326
0.5655599099099101 0.5233668794307498
0.567561891891892 0.522080718611108
0.5695638738738741 0.5207886452674926
0.571565855855856 0.51949063947677
0.573567837837838 0.5181866811102172
0.5755698198198199 0.5168767498307015
0.577571801801802 0.5155608250898055
0.5795737837837839 0.5142388861248981
0.581575765765766 0.5129109119561469
0.5835777477477478 0.5115768813834767
0.5855797297297299 0.5102367729834654
0.5875817117117118 0.5088905651061832
0.5895836936936939 0.507538235871967
0.5915856756756758 0.5061797631681324
0.5935876576576579 0.5048151246456215
0.5955896396396397 0.5034442977155854
0.5975916216216218 0.5020672595458945
0.5995936036036037 0.5006839870575832
0.6015955855855858 0.4992944569212213
0.6035975675675677 0.4978986455532129
0.6055995495495498 0.4964965291120182
0.6076015315315316 0.4950880834943009
0.6096035135135137 0.49367328433099444
0.6116054954954956 0.49225210698328953
0.6136074774774777 0.490824526538535
0.6156094594594596 0.48939051780605686
0.6176114414414416 0.48795005531288776
0.6196134234234235 0.4865031132994089
0.6216154054054056 0.4850496657148957
0.6236173873873875 0.4835896862129734
0.6256193693693696 0.4821231481469724
0.6276213513513514 0.4806500245651867
0.6296233333333335 0.4791702882060263
0.6316253153153154 0.477683911493068
0.6336272972972975 0.47619086652999576
0.6356292792792794 0.47469112509543265
0.6376312612612615 0.4731846586376553
0.6396332432432433 0.47167143826919433
0.6416352252252254 0.4701514347613126
0.6436372072072073 0.4686246185383621
0.6456391891891894 0.4670909596720092
0.6476411711711713 0.46555042787533385
0.6496431531531534 0.46400299249679083
0.6516451351351352 0.462448622514036
0.6536471171171173 0.46088728652760574
0.6556490990990992 0.4593189527544539
0.6576510810810813 0.4577435890213357
0.6596530630630631 0.4561611627580394
0.6616550450450452 0.45457164099045344
0.6636570270270271 0.4529749903334739
0.6656590090090092 0.45137117698373974
0.6676609909909911 0.4497601667121969
0.6696629729729732 0.4481419248564775
0.671664954954955 0.4465164163130997
0.6736669369369371 0.4448836055294728
0.675668918918919 0.4432434564957095
0.6776709009009011 0.44159593273623066
0.679672882882883 0.4399409973011661
0.6816748648648651 0.43827861275753655
0.6836768468468469 0.43660874118021686
0.685678828828829 0.4349313441426652
0.6876808108108109 0.4332463827074202
0.689682792792793 0.43155381741635157
0.6916847747747749 0.4298536082806612
0.693686756756757 0.4281457147706198
0.6956887387387388 0.4264300958050393
0.6976907207207209 0.4247067097404655
0.6996927027027028 0.42297551436008574
0.7016946846846849 0.4212364668623375
0.7036966666666667 0.4194895238492139
0.7056986486486488 0.41773464131425064
0.7077006306306307 0.41597177463018836
0.7097026126126128 0.4142008785362924
0.7117045945945947 0.412421907125326
0.7137065765765768 0.41063481383015976
0.7157085585585586 0.4088395514100081
0.7177105405405407 0.40703607193627295
0.7197125225225226 0.4052243267779907
0.7217145045045047 0.40340426658686
0.7237164864864866 0.4015758412818406
0.7257184684684687 0.39973900003330143
0.7277204504504505 0.3978936912467097
0.7297224324324326 0.3960398625458377
0.7317244144144145 0.3941774607554729
0.7337263963963966 0.39230643188360936
0.7357283783783785 0.3904267211031056
0.7377303603603605 0.38853827273278446
0.7397323423423424 0.386641030217958
0.7417343243243245 0.38473493611034887
0.7437363063063064 0.38281993204739184
0.7457382882882885 0.3808959587308871
0.7477402702702703 0.3789629559049821
0.7497422522522524 0.3770208623334503
0.7517442342342343 0.375069615776247
0.7537462162162164 0.373109152965305
0.7557481981981983 0.3711394095795466
0.7577501801801804 0.3691603202190706
0.7597521621621622 0.3671718183784901
0.7617541441441443 0.3651738364193792
0.7637561261261262 0.36316630554179474
0.7657581081081083 0.3611491557548286
0.7677600900900902 0.35912231584615706
0.7697620720720723 0.3570857133505373
0.7717640540540541 0.3550392745172095
0.7737660360360362 0.35298292427615185
0.7757680180180181 0.3509165862031432
0.7777700000000002 0.3488401824835764
0.779771981981982 0.3467536338749693
0.7817739639639641 0.34465685966810733
0.783775945945946 0.34254977764676464
0.7857779279279281 0.34043230404592995
0.78777990990991 0.3383043535084732
0.7897818918918921 0.3361658390401723
0.791783873873874 0.33401667196302975
0.793785855855856 0.3318567618667917
0.7957878378378379 0.3296860165585859
0.79778981981982 0.32750434201057965
0.7997918018018019 0.3253116423055689
0.801793783783784 0.323107819580388
0.8037957657657658 0.320892773967035
0.8057977477477479 0.31866640353138875
0.8077997297297298 0.31642860420940283
0.8098017117117119 0.3141792697406381
0.8118036936936938 0.31191829159899864
0.8138056756756759 0.30964555892051476
0.8158076576576577 0.30736095842802436
0.8178096396396398 0.30506437435257633
0.8198116216216217 0.30275568835138095
0.8218136036036038 0.30043477942210867
0.8238155855855857 0.29810152381334104
0.8258175675675677 0.29575579493094806
0.8278195495495496 0.2933974632401628
0.8298215315315317 0.29102639616309645
0.8318235135135136 0.28864245797143384
0.8338254954954957 0.2862455096740164
0.8358274774774775 0.28383540889900943
0.8378294594594596 0.2814120097703149
0.8398314414414415 0.2789751627778865
0.8418334234234236 0.2765247146415559
0.8438354054054055 0.27406050816796623
0.8458373873873876 0.27158238210016267
0.8478393693693694 0.26909017095937426
0.8498413513513515 0.26658370487846345
0.8518433333333334 0.2640628094264955
0.8538453153153155 0.2615273054238182
0.8558472972972974 0.25897700874701335
0.8578492792792795 0.2564117301230072
0.8598512612612613 0.25383127491158364
0.8618532432432434 0.2512354428754615
0.8638552252252253 0.24862402793704821
0.8658572072072074 0.24599681792087796
0.8678591891891893 0.24335359428067543
0.8698611711711713 0.24069413180986915
0.8718631531531532 0.238018198334294
0.8738651351351353 0.2353255543856811
0.8758671171171172 0.23261595285441705
0.8778690990990993 0.2298891386198918
0.8798710810810811 0.2271448481566085
0.8818730630630632 0.22438280911402655
0.8838750450450451 0.22160273986791842
0.8858770270270272 0.2188043490407736
0.8878790090090091 0.21598733498854733
0.8898809909909912 0.21315138525073826
0.891882972972973 0.21029617596046724
0.8938849549549551 0.20742137121084378
0.895886936936937 0.20452662237350783
0.8978889189189191 0.2016115673647362
0.899890900900901 0.19867582985398055
0.901892882882883 0.1957190184090663
0.9038948648648649 0.1927407255716026
0.905896846846847 0.1897405268553192
0.9078988288288289 0.186717979659137
0.909900810810811 0.18367262208569024
0.9119027927927928 0.18060397165480463
0.9139047747747749 0.17751152389997946
0.9159067567567568 0.17439475083427192
0.9179087387387389 0.17125309927001903
0.9199107207207208 0.1680859889745788
0.9219127027027029 0.1648928106415715
0.9239146846846847 0.1616729236539654
0.9259166666666668 0.1584256536115906
0.9279186486486487 0.15515028959124572
0.9299206306306308 0.15184608110222292
0.9319226126126127 0.14851223469372207
0.9339245945945948 0.14514791016291467
0.9359265765765766 0.1417522163031237
0.9379285585585587 0.13832420612019514
0.9399305405405406 0.13486287143122597
0.9419325225225227 0.13136713674260733
0.9439345045045046 0.1278358522830269
0.9459364864864866 0.12426778604036759
0.9479384684684685 0.12066161461784947
0.9499404504504506 0.11701591268206946
0.9519424324324325 0.11332914072097966
0.9539444144144146 0.10959963075921075
0.9559463963963964 0.10582556958603048
0.9579483783783785 0.10200497892968546
0.9599503603603604 0.0981356918497823
0.9619523423423425 0.09421532440032106
0.9639543243243244 0.09024124131608163
0.9659563063063065 0.08621051405808633
0.9679582882882883 0.08211986896463691
0.9699602702702704 0.07796562240629591
0.9719622522522523 0.07374359859752355
0.9739642342342344 0.06944902384588837
0.9759662162162163 0.06507638813412177
0.9779681981981984 0.06061926034954124
0.9799701801801802 0.056070035955811164
0.9819721621621623 0.05141958306727031
0.9839741441441442 0.04665672995045187
0.9859761261261263 0.04176749367805653
0.9879781081081082 0.0367338622515523
0.9899800900900902 0.031531750604917495
0.9919820720720721 0.02612728115541007
0.9939840540540542 0.020469206032144867
0.9959860360360361 0.014470578968713167
0.9979880180180182 0.007948615489668395
0.99999 6.603035072802986e-05


==> Plots/Ising_1.25.txt <==
-0.99999 0.6250535304132274
-0.9979880180180181 0.6304361680568759
-0.9959860360360361 0.6344631939554486
-0.9939840540540541 0.6379718933532285
-0.9919820720720721 0.6411450507256609
-0.9899800900900901 0.6440696123391569
-0.9879781081081082 0.6467968260646004
-0.9859761261261262 0.6493605694847338
-0.9839741441441442 0.6517849276655773
-0.9819721621621622 0.6540879126056652
-0.9799701801801802 0.6562835072322957
-0.9779681981981982 0.6583828832789357
-0.9759662162162163 0.6603951726312456
-0.9739642342342343 0.6623279798255624
-0.9719622522522523 0.6641877359745681
-0.9699602702702703 0.6659799510955312
-0.9679582882882883 0.6677093988808824
-0.9659563063063064 0.6693802551161631
-0.9639543243243244 0.6709962034308098
-0.9619523423423424 0.672560517486521
-0.9599503603603604 0.6740761258222733
-0.9579483783783784 0.6755456637032886
-0.9559463963963964 0.6769715150755659
-0.9539444144144145 0.6783558468794988
-0.9519424324324325 0.6797006373868397
-0.9499404504504505 0.6810076998083224
-0.9479384684684685 0.6822787021193156
-0.9459364864864865 0.6835151838318674
-0.9439345045045046 0.6847185702793797
-0.9419325225225226 0.685890184858634
-0.9399305405405406 0.6870312595817466
-0.9379285585585586 0.6881429442200302
-0.9359265765765766 0.6892263142670927
-0.9339245945945946 0.6902823779058385
-0.9319226126126127 0.6913120821304208
-0.9299206306306307 0.6923163181475169
-0.9279186486486487 0.6932959261599545
-0.9259166666666667 0.6942516996185351
-0.9239146846846847 0.6951843890139658
-0.9219127027027028 0.6960947052694482
-0.9199107207207208 0.6969833227851512
-0.9179087387387388 0.697850882178108
-0.9159067567567568 0.6986979927546976
-0.9139047747747748 0.6995252347475622
-0.9119027927927928 0.7003331613443642
-0.9099008108108109 0.7011223005320472
-0.9078988288288289 0.7018931567771116
-0.9058968468468469 0.7026462125597317
-0.9038948648648649 0.7033819297772728
-0.9018928828828829 0.7041007510308148
-0.899890900900901 0.7048031008066277
-0.897888918918919 0.7054893865631022
-0.895886936936937 0.7061599997324123
-0.893884954954955 0.7068153166451075
-0.891882972972973 0.7074556993849104
-0.889880990990991 0.7080814965801813
-0.8878790090090091 0.7086930441378098
-0.8858770270270271 0.7092906659246762
-0.8838750450450451 0.7098746744012814
-0.8818730630630631 0.7104453712116702
-0.8798710810810811 0.7110030477333524
-0.8778690990990992 0.7115479855905569
-0.8758671171171172 0.7120804571338233
-0.8738651351351352 0.712600725888649
-0.8718631531531532 0.7131090469756431
-0.8698611711711712 0.7136056675044202
-0.8678591891891893 0.7140908269432487
-0.8658572072072073 0.7145647574662937
-0.8638552252252253 0.7150276842801261
-0.8618532432432433 0.7154798259310222
-0.8598512612612613 0.7159213945944474
-0.8578492792792793 0.7163525963479944
-0.8558472972972974 0.7167736314289435
-0.8538453153153154 0.7171846944775122
-0.8518433333333334 0.7175859747667734
-0.8498413513513514 0.7179776564201457
-0.8478393693693694 0.7183599186172804
-0.8458373873873875 0.7187329357891135
-0.8438354054054055 0.7190968778027819
-0.8418334234234235 0.7194519101370568
-0.8398314414414415 0.7197981940488923
-0.8378294594594595 0.7201358867316463
-0.8358274774774775 0.7204651414654866
-0.8338254954954956 0.7207861077604596
-0.8318235135135136 0.7210989314926628
-0.8298215315315316 0.7214037550339318
-0.8278195495495496 0.721700717375425
-0.8258175675675676 0.7219899542454571
-0.8238155855855857 0.7222715982219168
-0.8218136036036037 0.7225457788395718
-0.8198116216216217 0.7228126226925516
-0.8178096396396397 0.7230722535322749
-0.8158076576576577 0.7233247923610706
-0.8138056756756757 0.7235703575217293
-0.8118036936936938 0.7238090647832016
-0.8098017117117118 0.7240410274226499
-0.8077997297297297 0.724266356304043
-0.8057977477477478 0.7244851599534782
-0.8037957657657657 0.7246975446313939
-0.8017937837837839 0.7249036144018365
-0.7997918018018018 0.7251034711989268
-0.7977898198198199 0.7252972148906676
-0.7957878378378378 0.7254849433402242
-0.7937858558558559 0.7256667524648005
-0.7917838738738738 0.7258427362922288
-0.789781891891892 0.7260129870153824
-0.7877799099099099 0.7261775950445145
-0.785777927927928 0.7263366490576226
-0.7837759459459459 0.7264902360489286
-0.781773963963964 0.7266384413755631
-0.7797719819819819 0.7267813488025373
-0.7777700000000001 0.7269190405460767
-0.775768018018018 0.7270515973153957
-0.7737660360360361 0.7271790983529771
-0.771764054054054 0.7273016214734278
-0.7697620720720721 0.7274192431009687
-0.76776009009009 0.7275320383056216
-0.7657581081081082 0.7276400808381467
-0.7637561261261261 0.7277434431637868
-0.7617541441441442 0.7278421964948656
-0.7597521621621621 0.7279364108222903
-0.7577501801801803 0.7280261549460053
-0.7557481981981982 0.7281114965044362
-0.7537462162162163 0.7281925020029696
-0.7517442342342342 0.7282692368415065
-0.7497422522522523 0.7283417653411253
-0.7477402702702702 0.7284101507698928
-0.7457382882882884 0.7284744553678537
-0.7437363063063063 0.7285347403712342
-0.7417343243243244 0.7285910660358876
-0.7397323423423423 0.7286434916600135
-0.7377303603603604 0.7286920756061767
-0.7357283783783783 0.7287368753226545
-0.7337263963963965 0.7287779473641356
-0.7317244144144144 0.7288153474117967
-0.7297224324324325 0.7288491302927791
-0.7277204504504504 0.7288793499990888
-0.7257184684684685 0.7289060597059387
-0.7237164864864865 0.7289293117895563
-0.7217145045045046 0.7289491578444743
-0.7197125225225225 0.7289656487003235
-0.7177105405405406 0.7289788344381447
-0.7157085585585585 0.7289887644062394
-0.7137065765765767 0.7289954872355706
-0.7117045945945946 0.7289990508547362
-0.7097026126126127 0.7289995025045225
-0.7077006306306306 0.7289968887520588
-0.7056986486486487 0.7289912555045814
-0.7036966666666666 0.728982648022825
-0.7016946846846848 0.7289711109340495
-0.6996927027027027 0.7289566882447189
-0.6976907207207208 0.7289394233528399
-0.6956887387387387 0.728919359059975
-0.6936867567567568 0.7288965375829373
-0.6916847747747747 0.7288710005651807
-0.6896827927927929 0.7288427890878934
-0.6876808108108108 0.728811943680804
-0.6856788288288289 0.7287785043327117
-0.6836768468468468 0.7287425105017464
-0.681674864864865 0.7287040011253691
-0.6796728828828829 0.7286630146301217
-0.677670900900901 0.7286195889411299
-0.6756689189189189 0.7285737614913725
-0.673666936936937 0.72852556923072
-0.6716649549549549 0.7284750486347507
-0.6696629729729731 0.7284222357133531
-0.667660990990991 0.7283671660191171
-0.6656590090090091 0.728309874655525
-0.663657027027027 0.7282503962849439
-0.6616550450450451 0.7281887651364289
-0.659653063063063 0.7281250150133405
-0.6576510810810812 0.7280591793007827
-0.6556490990990991 0.7279912909728665
-0.6536471171171172 0.7279213825998048
-0.6516451351351351 0.7278494863548415
-0.6496431531531532 0.7277756340210231
-0.6476411711711711 0.7276998569978127
-0.6456391891891893 0.7276221863075553
-0.6436372072072072 0.7275426526017956
-0.6416352252252253 0.7274612861674539
-0.6396332432432432 0.727378116932863
-0.6376312612612614 0.7272931744736721
-0.6356292792792793 0.7272064880186179
-0.6336272972972974 0.7271180864551695
-0.6316253153153153 0.7270279983350502
-0.6296233333333334 0.7269362518796375
-0.6276213513513513 0.726842874985247
-0.6256193693693695 0.7267478952283022
-0.6236173873873874 0.7266513398703927
-0.6216154054054055 0.7265532358632248
-0.6196134234234234 0.7264536098534682
-0.6176114414414415 0.7263524881874974
-0.6156094594594594 0.7262498969160367
-0.6136074774774775 0.7261458617987057
-0.6116054954954955 0.7260404083084713
-0.6096035135135135 0.7259335616360075
-0.6076015315315315 0.725825346693965
-0.6055995495495495 0.725715788121154
-0.6035975675675676 0.7256049102866408
-0.6015955855855856 0.7254927372937614
-0.5995936036036036 0.7253792929840552
-0.5975916216216216 0.7252646009411192
-0.5955896396396396 0.725148684494383
-0.5935876576576576 0.7250315667228122
-0.5915856756756757 0.7249132704585359
-0.5895836936936937 0.724793818290404
-0.5875817117117117 0.7246732325674741
-0.5855797297297297 0.7245515354024301
-0.5835777477477477 0.7244287486749353
-0.5815757657657658 0.72430489403492
-0.5795737837837838 0.7241799929058057
-0.5775718018018018 0.7240540664876681
-0.5755698198198198 0.723927135760339
-0.5735678378378378 0.7237992214864499
-0.5715658558558558 0.7236703442144183
-0.5695638738738739 0.7235405242813766
-0.5675618918918919 0.7234097818160478
-0.5655599099099099 0.7232781367415657
-0.5635579279279279 0.7231456087782451
-0.5615559459459459 0.7230122174462977
-0.559553963963964 0.7228779820685018
-0.557551981981982 0.7227429217728193
-0.55555 0.722607055494968
-0.553548018018018 0.7224704019809444
-0.551546036036036 0.7223329797895042
-0.549544054054054 0.722194807294595
-0.5475420720720721 0.722055902687747
-0.5455400900900901 0.7219162839804207
-0.5435381081081081 0.721775969006313
-0.5415361261261261 0.7216349754236215
-0.5395341441441441 0.7214933207172713
-0.5375321621621622 0.721351022201099
-0.5355301801801802 0.7212080970200014
-0.5335281981981982 0.7210645621520472
-0.5315262162162162 0.7209204344105484
-0.5295242342342342 0.7207757304461001
-0.5275222522522522 0.7206304667485821
-0.5255202702702703 0.7204846596491287
-0.5235182882882883 0.7203383253220628
-0.5215163063063063 0.7201914797867978
-0.5195143243243243 0.7200441389097078
-0.5175123423423423 0.719896318405966
-0.5155103603603604 0.7197480338413518
-0.5135083783783784 0.7195993006340272
-0.5115063963963964 0.7194501340562853
-0.5095044144144144 0.7193005492362687
-0.5075024324324324 0.7191505611596581
-0.5055004504504504 0.719000184671336
-0.5034984684684685 0.7188494344770197
-0.5014964864864865 0.7186983251448711
-0.4994945045045045 0.7185468711070777
-0.4974925225225225 0.7183950866614077
-0.49549054054054054 0.7182429859727419
-0.49348855855855855 0.7180905830745801
-0.4914865765765766 0.7179378918705219
-0.4894845945945946 0.7177849261357256
-0.4874826126126126 0.7176316995183432
-0.4854806306306306 0.7174782255409317
-0.48347864864864865 0.7173245176018437
-0.48147666666666666 0.7171705889765947
-0.4794746846846847 0.7170164528192087
-0.4774727027027027 0.7168621221635446
-0.4754707207207207 0.7167076099245991
-0.47346873873873874 0.716552928899792
-0.47146675675675676 0.7163980917702288
-0.4694647747747748 0.7162431111019472
-0.4674627927927928 0.7160879993471398
-0.4654608108108108 0.7159327688453632
-0.46345882882882883 0.7157774318247236
-0.46145684684684685 0.7156220004030488
-0.45945486486486486 0.7154664865890383
-0.4574528828828829 0.7153109022833989
-0.4554509009009009 0.7151552592799614
-0.4534489189189189 0.7149995692667812
-0.45144693693693694 0.7148438438272231
-0.44944495495495496 0.714688094441027
-0.447442972972973 0.7145323324853614
-0.445440990990991 0.7143765692358589
-0.443439009009009 0.7142208158676362
-0.44143702702702703 0.7140650834563
-0.43943504504504505 0.713909382978938
-0.43743306306306307 0.7137537253150943
-0.4354310810810811 0.7135981212477316
-0.4334290990990991 0.7134425814641785
-0.4314271171171171 0.7132871165570633
-0.42942513513513514 0.7131317370252346
-0.42742315315315316 0.7129764532746676
-0.4254211711711712 0.712821275619358
-0.4234191891891892 0.7126662142822028
-0.4214172072072072 0.7125112793958683
-0.41941522522522523 0.7123564810036462
-0.41741324324324325 0.7122018290602962
-0.41541126126126127 0.7120473334328777
-0.4134092792792793 0.7118930039015696
-0.4114072972972973 0.7117388501604778
-0.4094053153153153 0.7115848818184312
-0.40740333333333334 0.7114311083997674
-0.40540135135135136 0.7112775393451072
-0.4033993693693694 0.7111241840121157
-0.4013973873873874 0.7109710516762578
-0.3993954054054054 0.7108181515315369
-0.39739342342342343 0.7106654926912295
-0.39539144144144145 0.7105130841886034
-0.39338945945945947 0.7103609349776319
-0.3913874774774775 0.7102090539336932
-0.3893854954954955 0.7100574498542632
-0.3873835135135135 0.7099061314595976
-0.38538153153153154 0.7097551073934039
-0.38337954954954956 0.7096043862235055
-0.3813775675675676 0.7094539764424969
-0.3793755855855856 0.7093038864683873
-0.3773736036036036 0.7091541246452387
-0.37537162162162163 0.7090046992437937
-0.37336963963963965 0.7088556184620943
-0.37136765765765767 0.7087068904260935
-0.3693656756756757 0.7085585231902574
-0.3673636936936937 0.7084105247381605
-0.3653617117117117 0.7082629029830715
-0.36335972972972974 0.7081156657685326
-0.36135774774774776 0.7079688208689301
-0.3593557657657658 0.707822375990057
-0.3573537837837838 0.7076763387696695
-0.3553518018018018 0.7075307167780349
-0.35334981981981983 0.7073855175184718
-0.35134783783783785 0.7072407484278845
-0.34934585585585587 0.7070964168772897
-0.3473438738738739 0.7069525301723356
-0.3453418918918919 0.7068090955538139
-0.3433399099099099 0.7066661201981669
-0.34133792792792794 0.7065236112179856
-0.33933594594594596 0.7063815756625033
-0.337333963963964 0.7062400205180801
-0.335331981981982 0.7060989527086842
-0.33333 0.7059583790963637
-0.33132801801801803 0.7058183064817151
-0.32932603603603605 0.7056787416043427
-0.32732405405405407 0.7055396911433149
-0.3253220720720721 0.7054011617176122
-0.3233200900900901 0.7052631598865705
-0.3213181081081081 0.7051256921503183
-0.31931612612612614 0.7049887649502086
-0.31731414414414416 0.7048523846692438
-0.3153121621621622 0.7047165576324975
-0.3133101801801802 0.7045812901075283
-0.3113081981981982 0.704446588304789
-0.30930621621621623 0.7043124583780319
-0.30730423423423425 0.7041789064247065
-0.30530225225225227 0.7040459384863538
-0.3033002702702703 0.7039135605489943
-0.3012982882882883 0.7037817785435129
-0.2992963063063063 0.703650598346035
-0.29729432432432434 0.703520025778303
-0.29529234234234236 0.703390066608042
-0.2932903603603604 0.7032607265493267
-0.2912883783783784 0.7031320112629389
-0.2892863963963964 0.7030039263567225
-0.28728441441441444 0.7028764773859331
-0.28528243243243245 0.7027496698535848
-0.28328045045045047 0.7026235092107899
-0.2812784684684685 0.7024980008570956
-0.2792764864864865 0.7023731501408172
-0.2772745045045045 0.7022489623593647
-0.27527252252252254 0.7021254427595678
-0.27327054054054056 0.7020025965379934
-0.2712685585585586 0.7018804288412633
-0.2692665765765766 0.701758944766364
-0.2672645945945946 0.701638149360954
-0.26526261261261264 0.7015180476236671
-0.26326063063063065 0.7013986445044114
-0.2612586486486487 0.7012799449046654
-0.2592566666666667 0.701161953677769
-0.2572546846846847 0.7010446756292106
-0.2552527027027027 0.7009281155169121
-0.25325072072072075 0.7008122780515088
-0.25124873873873876 0.7006971678966254
-0.24924675675675678 0.7005827896691499
-0.2472447747747748 0.7004691479395019
-0.24524279279279282 0.7003562472318996
-0.24324081081081084 0.7002440920246212
-0.24123882882882886 0.7001326867502643
-0.23923684684684687 0.7000220357960012
-0.2372348648648649 0.699912143503831
-0.2352328828828829 0.6998030141708285
-0.23323090090090093 0.6996946520493896
-0.23122891891891884 0.6995870613474735
-0.22922693693693685 0.6994802462288418
-0.22722495495495487 0.6993742108132939
-0.2252229729729729 0.6992689591769004
-0.2232209909909909 0.6991644953522318
-0.22121900900900893 0.6990608233285861
-0.21921702702702694 0.6989579470522107
-0.21721504504504496 0.6988558704265242
-0.21521306306306298 0.6987545973123328
-0.213211081081081 0.6986541315280457
-0.21120909909909902 0.6985544768498857
-0.20920711711711704 0.6984556370120986
-0.20720513513513505 0.6983576157071587
-0.20520315315315307 0.6982604165859717
-0.2032011711711711 0.6981640432580755
-0.2011991891891891 0.6980684992918361
-0.19919720720720713 0.6979737882146443
-0.19719522522522515 0.6978799135131065
-0.19519324324324316 0.697786878633234
-0.19319126126126118 0.6976946869806295
-0.1911892792792792 0.6976033419206719
-0.18918729729729722 0.6975128467786967
-0.18718531531531524 0.6974232048401758
-0.18518333333333326 0.6973344193508928
-0.18318135135135127 0.6972464935171174
-0.1811793693693693 0.697159430505776
-0.1791773873873873 0.6970732334446216
-0.17717540540540533 0.6969879054223983
-0.17517342342342335 0.6969034494890068
-0.17317144144144136 0.6968198686556653
-0.17116945945945938 0.6967371658950678
-0.1691674774774774 0.6966553441415418
-0.16716549549549542 0.6965744062912023
-0.16516351351351344 0.6964943552021035
-0.16316153153153146 0.6964151936943884
-0.16115954954954947 0.6963369245504376
-0.1591575675675675 0.696259550515012
-0.1571555855855855 0.6961830742953984
-0.15515360360360353 0.6961074985615477
-0.15315162162162155 0.6960328259462154
-0.15114963963963957 0.6959590590450963
-0.14914765765765758 0.6958862004169598
-0.1471456756756756 0.6958142525837813
-0.14514369369369362 0.6957432180308716
-0.14314171171171164 0.6956730992070058
-0.14113972972972966 0.6956038985245475
-0.13913774774774768 0.6955356183595736
-0.1371357657657657 0.6954682610519947
-0.1351337837837837 0.6954018289056751
-0.13313180180180173 0.69533632418855
-0.13112981981981975 0.6952717491327408
-0.12912783783783777 0.6952081059346684
-0.12712585585585578 0.6951453967551646
-0.1251238738738738 0.6950836237195819
-0.12312189189189182 0.6950227889178998
-0.12111990990990984 0.694962894404831
-0.11911792792792786 0.6949039421999252
-0.11711594594594588 0.69484593428767
-0.1151139639639639 0.694788872617591
-0.11311198198198191 0.6947327591043494
-0.11110999999999993 0.6946775956278379
-0.10910801801801795 0.6946233840332751
-0.10710603603603597 0.6945701261312968
-0.10510405405405399 0.694517823698047
-0.103102072072072 0.694466478475267
-0.10110009009009002 0.6944160921703805
-0.09909810810810804 0.6943666664565793
-0.09709612612612606 0.6943182029729066
-0.09509414414414408 0.6942707033243374
-0.0930921621621621 0.6942241690818595
-0.09109018018018011 0.6941786017825489
-0.08908819819819813 0.6941340029296478
-0.08708621621621615 0.6940903739926376
-0.08508423423423417 0.6940477164073119
-0.08308225225225219 0.694006031575847
-0.0810802702702702 0.6939653208668702
-0.07907828828828822 0.6939255856155285
-0.07707630630630624 0.6938868271235527
-0.07507432432432426 0.693849046659322
-0.07307234234234228 0.6938122454579257
-0.0710703603603603 0.6937764247212244
-0.06906837837837831 0.6937415856179076
-0.06706639639639633 0.6937077292835521
-0.06506441441441435 0.693674856820676
-0.06306243243243237 0.6936429692987939
-0.06106045045045039 0.693612067754468
-0.059058468468468406 0.6935821531913592
-0.057056486486486424 0.6935532265802752
-0.05505450450450444 0.6935252888592184
-0.05305252252252246 0.6934983409334318
-0.05105054054054048 0.693472383675441
-0.0490485585585585 0.6934474179250995
-0.047046576576576515 0.6934234444896266
-0.045044594594594534 0.6934004641436484
-0.04304261261261255 0.6933784776292347
-0.04104063063063057 0.6933574856559344
-0.03903864864864859 0.6933374889008109
-0.03703666666666661 0.6933184880084738
-0.035034684684684625 0.6933004835911107
-0.03303270270270264 0.6932834762285167
-0.03103072072072066 0.693267466468122
-0.02902873873873868 0.6932524548250187
-0.027026756756756698 0.6932384417819856
-0.025024774774774716 0.6932254277895115
-0.023022792792792734 0.6932134132658166
-0.021020810810810753 0.6932023985968732
-0.01901882882882877 0.6931923841364237
-0.01701684684684679 0.6931833702059981
-0.015014864864864808 0.6931753570949292
-0.013012882882882826 0.693168345060367
-0.011010900900900844 0.6931623343272902
-0.009008918918918862 0.6931573250885179
-0.007006936936936881 0.6931533175047185
-0.005004954954954899 0.6931503117044174
-0.003002972972972917 0.693148307784003
-0.0010009909909909354 0.6931473058077321
0.0010009909909910464 0.6931473058077321
0.003002972972972917 0.693148307784003
0.00500495495495501 0.6931503117044174
0.007006936936936881 0.6931533175047185
0.009008918918918973 0.6931573250885179
0.011010900900900844 0.6931623343272902
0.013012882882882937 0.6931683450603668
0.015014864864864808 0.6931753570949292
0.0170168468468469 0.6931833702059981
0.01901882882882877 0.6931923841364237
0.021020810810810864 0.6932023985968732
0.023022792792792734 0.6932134132658166
0.025024774774774827 0.6932254277895115
0.02702675675675692 0.6932384417819856
0.02902873873873879 0.6932524548250187
0.031030720720720883 0.693267466468122
0.033032702702702754 0.6932834762285167
0.03503468468468485 0.6933004835911107
0.03703666666666672 0.6933184880084738
0.03903864864864881 0.6933374889008109
0.04104063063063068 0.6933574856559344
0.043042612612612774 0.6933784776292348
0.045044594594594645 0.6934004641436484
0.04704657657657674 0.6934234444896266
0.04904855855855861 0.6934474179250995
0.0510505405405407 0.693472383675441
0.05305252252252257 0.6934983409334317
0.055054504504504664 0.6935252888592184
0.057056486486486535 0.6935532265802752
0.05905846846846863 0.693582153191359
0.0610604504504505 0.693612067754468
0.06306243243243259 0.6936429692987939
0.06506441441441446 0.693674856820676
0.06706639639639655 0.6937077292835521
0.06906837837837843 0.6937415856179076
0.07107036036036052 0.6937764247212244
0.07307234234234239 0.6938122454579257
0.07507432432432448 0.6938490466593218
0.07707630630630635 0.6938868271235527
0.07907828828828845 0.6939255856155285
0.08108027027027032 0.6939653208668702
0.08308225225225241 0.6940060315758468
0.08508423423423428 0.694047716407312
0.08708621621621637 0.6940903739926377
0.08908819819819824 0.6941340029296478
0.09109018018018034 0.6941786017825489
0.0930921621621622 0.6942241690818594
0.0950941441441443 0.6942707033243374
0.09709612612612617 0.6943182029729066
0.09909810810810826 0.6943666664565792
0.10110009009009013 0.6944160921703805
0.10310207207207223 0.6944664784752671
0.1051040540540541 0.694517823698047
0.10710603603603619 0.6945701261312967
0.10910801801801806 0.6946233840332751
0.11111000000000015 0.694677595627838
0.11311198198198202 0.6947327591043494
0.11511396396396412 0.6947888726175911
0.11711594594594599 0.69484593428767
0.11911792792792808 0.6949039421999252
0.12111990990990995 0.694962894404831
0.12312189189189204 0.6950227889178998
0.12512387387387391 0.6950836237195819
0.127125855855856 0.6951453967551647
0.12912783783783788 0.6952081059346684
0.13112981981981997 0.6952717491327407
0.13313180180180184 0.69533632418855
0.13513378378378393 0.6954018289056751
0.1371357657657658 0.6954682610519947
0.1391377477477479 0.6955356183595737
0.14113972972972977 0.6956038985245475
0.14314171171171186 0.6956730992070058
0.14514369369369373 0.6957432180308716
0.14714567567567582 0.695814252583781
0.1491476576576577 0.6958862004169598
0.1511496396396398 0.6959590590450963
0.15315162162162166 0.6960328259462154
0.15515360360360375 0.6961074985615477
0.15715558558558562 0.6961830742953984
0.15915756756756771 0.696259550515012
0.16115954954954959 0.6963369245504376
0.16316153153153168 0.6964151936943885
0.16516351351351355 0.6964943552021035
0.16716549549549564 0.6965744062912023
0.1691674774774775 0.696655344141542
0.1711694594594596 0.6967371658950677
0.17317144144144148 0.6968198686556654
0.17517342342342357 0.6969034494890068
0.17717540540540544 0.6969879054223984
0.17917738738738753 0.6970732334446215
0.1811793693693694 0.697159430505776
0.1831813513513515 0.6972464935171174
0.18518333333333337 0.6973344193508929
0.18718531531531546 0.6974232048401757
0.18918729729729733 0.6975128467786966
0.19118927927927942 0.697603341920672
0.1931912612612613 0.6976946869806295
0.1951932432432434 0.697786878633234
0.19719522522522526 0.6978799135131065
0.19919720720720735 0.6979737882146444
0.20119918918918922 0.6980684992918361
0.2032011711711713 0.6981640432580752
0.20520315315315318 0.6982604165859717
0.20720513513513528 0.6983576157071588
0.20920711711711715 0.6984556370120986
0.21120909909909924 0.6985544768498856
0.2132110810810811 0.6986541315280457
0.2152130630630632 0.6987545973123329
0.21721504504504507 0.6988558704265242
0.21921702702702717 0.6989579470522106
0.22121900900900904 0.6990608233285861
0.22322099099099113 0.6991644953522319
0.225222972972973 0.6992689591769004
0.2272249549549551 0.6993742108132939
0.22922693693693696 0.6994802462288416
0.23122891891891906 0.6995870613474736
0.23323090090090093 0.6996946520493897
0.23523288288288302 0.6998030141708286
0.2372348648648649 0.699912143503831
0.23923684684684698 0.7000220357960012
0.24123882882882886 0.7001326867502644
0.24324081081081095 0.7002440920246212
0.24524279279279282 0.7003562472318996
0.2472447747747749 0.700469147939502
0.24924675675675678 0.7005827896691499
0.2512487387387389 0.7006971678966254
0.25325072072072075 0.7008122780515088
0.25525270270270284 0.7009281155169123
0.2572546846846847 0.7010446756292106
0.2592566666666668 0.7011619536777689
0.2612586486486487 0.7012799449046654
0.26326063063063077 0.7013986445044115
0.26526261261261264 0.701518047623667
0.26726459459459473 0.701638149360954
0.2692665765765766 0.7017589447663641
0.2712685585585587 0.7018804288412634
0.27327054054054056 0.7020025965379934
0.27527252252252266 0.7021254427595676
0.2772745045045045 0.7022489623593647
0.2792764864864866 0.7023731501408172
0.2812784684684685 0.7024980008570956
0.2832804504504506 0.7026235092107899
0.28528243243243245 0.7027496698535849
0.28728441441441455 0.7028764773859332
0.2892863963963964 0.7030039263567225
0.2912883783783785 0.703132011262939
0.2932903603603604 0.7032607265493267
0.2952923423423425 0.703390066608042
0.29729432432432434 0.7035200257783027
0.29929630630630644 0.7036505983460352
0.3012982882882883 0.7037817785435128
0.3033002702702704 0.7039135605489943
0.30530225225225227 0.7040459384863538
0.30730423423423436 0.7041789064247065
0.30930621621621623 0.7043124583780319
0.3113081981981983 0.704446588304789
0.3133101801801802 0.7045812901075283
0.3153121621621623 0.7047165576324976
0.31731414414414416 0.7048523846692438
0.31931612612612625 0.7049887649502086
0.3213181081081081 0.7051256921503183
0.3233200900900902 0.7052631598865705
0.3253220720720721 0.7054011617176122
0.3273240540540542 0.705539691143315
0.32932603603603605 0.7056787416043427
0.33132801801801814 0.7058183064817151
0.33333 0.7059583790963636
0.3353319819819821 0.7060989527086843
0.337333963963964 0.7062400205180801
0.33933594594594607 0.7063815756625031
0.34133792792792794 0.7065236112179856
0.34333990990991003 0.706666120198167
0.3453418918918919 0.7068090955538139
0.347343873873874 0.7069525301723356
0.34934585585585587 0.7070964168772897
0.35134783783783796 0.7072407484278845
0.35334981981981983 0.7073855175184718
0.3553518018018019 0.7075307167780347
0.3573537837837838 0.7076763387696695
0.3593557657657659 0.707822375990057
0.36135774774774776 0.70796882086893
0.36335972972972985 0.7081156657685326
0.3653617117117117 0.7082629029830715
0.3673636936936938 0.7084105247381605
0.3693656756756757 0.7085585231902574
0.3713676576576578 0.7087068904260934
0.37336963963963965 0.7088556184620942
0.37537162162162174 0.7090046992437938
0.3773736036036036 0.7091541246452387
0.3793755855855857 0.7093038864683872
0.3813775675675676 0.7094539764424969
0.38337954954954967 0.7096043862235055
0.38538153153153154 0.7097551073934039
0.38738351351351363 0.7099061314595975
0.3893854954954955 0.7100574498542632
0.3913874774774776 0.7102090539336932
0.39338945945945947 0.7103609349776319
0.39539144144144156 0.7105130841886034
0.39739342342342343 0.7106654926912295
0.3993954054054055 0.710818151531537
0.4013973873873874 0.7109710516762578
0.4033993693693695 0.7111241840121159
0.40540135135135136 0.711277539345107
0.40740333333333345 0.7114311083997675
0.4094053153153153 0.7115848818184313
0.4114072972972974 0.7117388501604778
0.4134092792792793 0.7118930039015696
0.4154112612612614 0.7120473334328778
0.41741324324324325 0.7122018290602962
0.41941522522522534 0.7123564810036462
0.4214172072072072 0.7125112793958683
0.4234191891891893 0.7126662142822028
0.4254211711711712 0.712821275619358
0.42742315315315327 0.7129764532746676
0.42942513513513514 0.7131317370252346
0.43142711711711723 0.7132871165570634
0.4334290990990991 0.7134425814641785
0.4354310810810812 0.7135981212477316
0.43743306306306307 0.7137537253150943
0.43943504504504516 0.713909382978938
0.44143702702702703 0.7140650834563
0.4434390090090091 0.7142208158676361
0.445440990990991 0.7143765692358589
0.4474429729729731 0.7145323324853614
0.44944495495495496 0.714688094441027
0.45144693693693705 0.714843843827223
0.4534489189189189 0.7149995692667812
0.455450900900901 0.7151552592799615
0.4574528828828829 0.7153109022833989
0.459454864864865 0.7154664865890383
0.46145684684684685 0.7156220004030488
0.46345882882882894 0.7157774318247236
0.4654608108108108 0.7159327688453632
0.4674627927927929 0.7160879993471397
0.4694647747747748 0.7162431111019472
0.47146675675675687 0.716398091770229
0.47346873873873874 0.716552928899792
0.47547072072072083 0.7167076099245991
0.4774727027027027 0.7168621221635445
0.4794746846846848 0.7170164528192088
0.48147666666666666 0.7171705889765948
0.48347864864864876 0.7173245176018437
0.4854806306306306 0.7174782255409317
0.4874826126126127 0.7176316995183432
0.4894845945945946 0.7177849261357256
0.4914865765765767 0.7179378918705218
0.49348855855855855 0.71809058307458
0.49549054054054065 0.7182429859727419
0.4974925225225225 0.7183950866614077
0.4994945045045046 0.7185468711070776
0.5014964864864865 0.7186983251448711
0.5034984684684686 0.7188494344770198
0.5055004504504504 0.719000184671336
0.5075024324324325 0.719150561159658
0.5095044144144144 0.7193005492362687
0.5115063963963965 0.7194501340562854
0.5135083783783784 0.7195993006340272
0.5155103603603605 0.7197480338413516
0.5175123423423423 0.719896318405966
0.5195143243243244 0.7200441389097079
0.5215163063063063 0.7201914797867978
0.5235182882882884 0.7203383253220627
0.5255202702702703 0.7204846596491287
0.5275222522522524 0.7206304667485821
0.5295242342342342 0.7207757304461002
0.5315262162162163 0.7209204344105484
0.5335281981981982 0.7210645621520472
0.5355301801801803 0.7212080970200015
0.5375321621621624 0.7213510222010988
0.5395341441441442 0.7214933207172712
0.5415361261261263 0.7216349754236218
0.5435381081081082 0.721775969006313
0.5455400900900903 0.7219162839804206
0.5475420720720722 0.7220559026877469
0.5495440540540543 0.722194807294595
0.5515460360360361 0.7223329797895044
0.5535480180180182 0.7224704019809443
0.5555500000000001 0.7226070554949678
0.5575519819819822 0.7227429217728194
0.5595539639639641 0.7228779820685018
0.5615559459459462 0.7230122174462976
0.563557927927928 0.7231456087782449
0.5655599099099101 0.7232781367415658
0.567561891891892 0.7234097818160479
0.5695638738738741 0.7235405242813766
0.571565855855856 0.7236703442144181
0.573567837837838 0.7237992214864499
0.5755698198198199 0.723927135760339
0.577571801801802 0.724054066487668
0.5795737837837839 0.7241799929058057
0.581575765765766 0.7243048940349202
0.5835777477477478 0.7244287486749355
0.5855797297297299 0.7245515354024301
0.5875817117117118 0.724673232567474
0.5895836936936939 0.7247938182904041
0.5915856756756758 0.724913270458536
0.5935876576576579 0.725031566722812
0.5955896396396397 0.7251486844943829
0.5975916216216218 0.7252646009411192
0.5995936036036037 0.7253792929840553
0.6015955855855858 0.7254927372937612
0.6035975675675677 0.7256049102866406
0.6055995495495498 0.7257157881211542
0.6076015315315316 0.7258253466939651
0.6096035135135137 0.7259335616360074
0.6116054954954956 0.7260404083084712
0.6136074774774777 0.7261458617987058
0.6156094594594596 0.7262498969160369
0.6176114414414416 0.7263524881874973
0.6196134234234235 0.7264536098534681
0.6216154054054056 0.726553235863225
0.6236173873873875 0.7266513398703927
0.6256193693693696 0.7267478952283022
0.6276213513513514 0.726842874985247
0.6296233333333335 0.7269362518796376
0.6316253153153154 0.7270279983350503
0.6336272972972975 0.7271180864551694
0.6356292792792794 0.7272064880186178
0.6376312612612615 0.7272931744736721
0.6396332432432433 0.7273781169328631
0.6416352252252254 0.7274612861674536
0.6436372072072073 0.7275426526017956
0.6456391891891894 0.7276221863075554
0.6476411711711713 0.7276998569978128
0.6496431531531534 0.7277756340210231
0.6516451351351352 0.7278494863548415
0.6536471171171173 0.7279213825998048
0.6556490990990992 0.7279912909728666
0.6576510810810813 0.7280591793007826
0.6596530630630631 0.7281250150133404
0.6616550450450452 0.7281887651364289
0.6636570270270271 0.728250396284944
0.6656590090090092 0.7283098746555249
0.6676609909909911 0.7283671660191171
0.6696629729729732 0.7284222357133532
0.671664954954955 0.7284750486347509
0.6736669369369371 0.7285255692307199
0.675668918918919 0.7285737614913725
0.6776709009009011 0.72861958894113
0.679672882882883 0.7286630146301218
0.6816748648648651 0.7287040011253691
0.6836768468468469 0.7287425105017462
0.685678828828829 0.7287785043327119
0.6876808108108109 0.7288119436808042
0.689682792792793 0.7288427890878932
0.6916847747747749 0.7288710005651806
0.693686756756757 0.7288965375829374
0.6956887387387388 0.7289193590599751
0.6976907207207209 0.7289394233528399
0.6996927027027028 0.7289566882447187
0.7016946846846849 0.7289711109340495
0.7036966666666667 0.7289826480228251
0.7056986486486488 0.7289912555045813
0.7077006306306307 0.7289968887520586
0.7097026126126128 0.7289995025045226
0.7117045945945947 0.7289990508547362
0.7137065765765768 0.7289954872355704
0.7157085585585586 0.7289887644062392
0.7177105405405407 0.7289788344381449
0.7197125225225226 0.7289656487003235
0.7217145045045047 0.7289491578444742
0.7237164864864866 0.7289293117895561
0.7257184684684687 0.7289060597059387
0.7277204504504505 0.7288793499990889
0.7297224324324326 0.7288491302927791
0.7317244144144145 0.7288153474117965
0.7337263963963966 0.7287779473641357
0.7357283783783785 0.7287368753226546
0.7377303603603605 0.7286920756061765
0.7397323423423424 0.7286434916600133
0.7417343243243245 0.7285910660358877
0.7437363063063064 0.7285347403712343
0.7457382882882885 0.7284744553678537
0.7477402702702703 0.7284101507698927
0.7497422522522524 0.7283417653411253
0.7517442342342343 0.7282692368415066
0.7537462162162164 0.7281925020029696
0.7557481981981983 0.7281114965044361
0.7577501801801804 0.7280261549460054
0.7597521621621622 0.7279364108222903
0.7617541441441443 0.7278421964948654
0.7637561261261262 0.7277434431637868
0.7657581081081083 0.7276400808381469
0.7677600900900902 0.7275320383056216
0.7697620720720723 0.7274192431009686
0.7717640540540541 0.7273016214734276
0.7737660360360362 0.7271790983529771
0.7757680180180181 0.7270515973153957
0.7777700000000002 0.7269190405460766
0.779771981981982 0.7267813488025372
0.7817739639639641 0.7266384413755633
0.783775945945946 0.7264902360489287
0.7857779279279281 0.7263366490576225
0.78777990990991 0.7261775950445144
0.7897818918918921 0.7260129870153824
0.791783873873874 0.725842736292229
0.793785855855856 0.7256667524648004
0.7957878378378379 0.7254849433402241
0.79778981981982 0.7252972148906677
0.7997918018018019 0.7251034711989268
0.801793783783784 0.7249036144018364
0.8037957657657658 0.7246975446313937
0.8057977477477479 0.7244851599534783
0.8077997297297298 0.7242663563040431
0.8098017117117119 0.7240410274226496
0.8118036936936938 0.7238090647832015
0.8138056756756759 0.7235703575217294
0.8158076576576577 0.7233247923610706
0.8178096396396398 0.7230722535322748
0.8198116216216217 0.7228126226925515
0.8218136036036038 0.7225457788395719
0.8238155855855857 0.7222715982219169
0.8258175675675677 0.721989954245457
0.8278195495495496 0.7217007173754248
0.8298215315315317 0.721403755033932
0.8318235135135136 0.7210989314926629
0.8338254954954957 0.7207861077604595
0.8358274774774775 0.7204651414654865
0.8378294594594596 0.7201358867316463
0.8398314414414415 0.7197981940488924
0.8418334234234236 0.7194519101370567
0.8438354054054055 0.7190968778027819
0.8458373873873876 0.7187329357891137
0.8478393693693694 0.7183599186172805
0.8498413513513515 0.7179776564201454
0.8518433333333334 0.7175859747667733
0.8538453153153155 0.7171846944775122
0.8558472972972974 0.7167736314289437
0.8578492792792795 0.7163525963479942
0.8598512612612613 0.7159213945944474
0.8618532432432434 0.7154798259310223
0.8638552252252253 0.7150276842801262
0.8658572072072074 0.7145647574662934
0.8678591891891893 0.7140908269432485
0.8698611711711713 0.7136056675044203
0.8718631531531532 0.7131090469756431
0.8738651351351353 0.7126007258886488
0.8758671171171172 0.7120804571338232
0.8778690990990993 0.7115479855905569
0.8798710810810811 0.7110030477333525
0.8818730630630632 0.71044537121167
0.8838750450450451 0.7098746744012813
0.8858770270270272 0.7092906659246763
0.8878790090090091 0.7086930441378099
0.8898809909909912 0.7080814965801812
0.891882972972973 0.7074556993849104
0.8938849549549551 0.7068153166451077
0.895886936936937 0.7061599997324124
0.8978889189189191 0.705489386563102
0.899890900900901 0.7048031008066276
0.901892882882883 0.704100751030815
0.9038948648648649 0.7033819297772729
0.905896846846847 0.7026462125597316
0.9078988288288289 0.7018931567771114
0.909900810810811 0.7011223005320473
0.9119027927927928 0.7003331613443642
0.9139047747747749 0.6995252347475621
0.9159067567567568 0.6986979927546975
0.9179087387387389 0.697850882178108
0.9199107207207208 0.6969833227851513
0.9219127027027029 0.6960947052694478
0.9239146846846847 0.6951843890139657
0.9259166666666668 0.6942516996185353
0.9279186486486487 0.6932959261599547
0.9299206306306308 0.6923163181475167
0.9319226126126127 0.6913120821304207
0.9339245945945948 0.6902823779058385
0.9359265765765766 0.6892263142670928
0.9379285585585587 0.68814294422003
0.9399305405405406 0.6870312595817465
0.9419325225225227 0.6858901848586341
0.9439345045045046 0.6847185702793799
0.9459364864864866 0.683515183831867
0.9479384684684685 0.6822787021193155
0.9499404504504506 0.6810076998083227
0.9519424324324325 0.6797006373868398
0.9539444144144146 0.6783558468794985
0.9559463963963964 0.6769715150755657
0.9579483783783785 0.6755456637032886
0.9599503603603604 0.6740761258222735
0.9619523423423425 0.6725605174865207
0.9639543243243244 0.6709962034308097
0.9659563063063065 0.6693802551161632
0.9679582882882883 0.6677093988808827
0.9699602702702704 0.6659799510955309
0.9719622522522523 0.6641877359745679
0.9739642342342344 0.6623279798255625
0.9759662162162163 0.6603951726312457
0.9779681981981984 0.6583828832789353
0.9799701801801802 0.6562835072322954
0.9819721621621623 0.6540879126056653
0.9839741441441442 0.6517849276655775
0.9859761261261263 0.6493605694847333
0.9879781081081082 0.6467968260646002
0.9899800900900902 0.644069612339157
0.9919820720720721 0.6411450507256611
0.9939840540540542 0.6379718933532279
0.9959860360360361 0.6344631939554483
0.9979880180180182 0.630436168056876
0.99999 0.6250535304132281
-0.99999 0.6250535304132274
-0.9979880180180181 0.6304361680568759
-0.9959860360360361 0.6344631939554486
-0.9939840540540541 0.6379718933532285
-0.9919820720720721 0.6411450507256609
-0.9899800900900901 0.6440696123391569
-0.9879781081081082 0.6467968260646004
-0.9859761261261262 0.6493605694847338
-0.9839741441441442 0.6517849276655773
-0.9819721621621622 0.6540879126056652
-0.9799701801801802 0.6562835072322957
-0.9779681981981982 0.6583828832789357
-0.9759662162162163 0.6603951726312456
-0.9739642342342343 0.6623279798255624
-0.9719622522522523 0.6641877359745681
-0.9699602702702703 0.6659799510955312
-0.9679582882882883 0.6677093988808824
-0.9659563063063064 0.6693802551161631
-0.9639543243243244 0.6709962034308098
-0.9619523423423424 0.672560517486521
-0.9599503603603604 0.6740761258222733
-0.9579483783783784 0.6755456637032886
-0.9559463963963964 0.6769715150755659
-0.9539444144144145 0.6783558468794988
-0.9519424324324325 0.6797006373868397
-0.9499404504504505 0.6810076998083224
-0.9479384684684685 0.6822787021193156
-0.9459364864864865 0.6835151838318674
-0.9439345045045046 0.6847185702793797
-0.9419325225225226 0.685890184858634
-0.9399305405405406 0.6870312595817466
-0.9379285585585586 0.6881429442200302
-0.9359265765765766 0.6892263142670927
-0.9339245945945946 0.6902823779058385
-0.9319226126126127 0.6913120821304208
-0.9299206306306307 0.6923163181475169
-0.9279186486486487 0.6932959261599545
-0.9259166666666667 0.6942516996185351
-0.9239146846846847 0.6951843890139658
-0.9219127027027028 0.6960947052694482
-0.9199107207207208 0.6969833227851512
-0.9179087387387388 0.697850882178108
-0.9159067567567568 0.6986979927546976
-0.9139047747747748 0.6995252347475622
-0.9119027927927928 0.7003331613443642
-0.9099008108108109 0.7011223005320472
-0.9078988288288289 0.7018931567771116
-0.9058968468468469 0.7026462125597317
-0.9038948648648649 0.7033819297772728
-0.9018928828828829 0.7041007510308148
-0.899890900900901 0.7048031008066277
-0.897888918918919 0.7054893865631022
-0.895886936936937 0.7061599997324123
-0.893884954954955 0.7068153166451075
-0.891882972972973 0.7074556993849104
-0.889880990990991 0.7080814965801813
-0.8878790090090091 0.7086930441378098
-0.8858770270270271 0.7092906659246762
-0.8838750450450451 0.7098746744012814
-0.8818730630630631 0.7104453712116702
-0.8798710810810811 0.7110030477333524
-0.8778690990990992 0.7115479855905569
-0.8758671171171172 0.7120804571338233
-0.8738651351351352 0.712600725888649
-0.8718631531531532 0.7131090469756431
-0.8698611711711712 0.7136056675044202
-0.8678591891891893 0.7140908269432487
-0.8658572072072073 0.7145647574662937
-0.8638552252252253 0.7150276842801261
-0.8618532432432433 0.7154798259310222
-0.8598512612612613 0.7159213945944474
-0.8578492792792793 0.7163525963479944
-0.8558472972972974 0.7167736314289435
-0.8538453153153154 0.7171846944775122
-0.8518433333333334 0.7175859747667734
-0.8498413513513514 0.7179776564201457
-0.8478393693693694 0.7183599186172804
-0.8458373873873875 0.7187329357891135
-0.8438354054054055 0.7190968778027819
-0.8418334234234235 0.7194519101370568
-0.8398314414414415 0.7197981940488923
-0.8378294594594595 0.7201358867316463
-0.8358274774774775 0.7204651414654866
-0.8338254954954956 0.7207861077604596
-0.8318235135135136 0.7210989314926628
-0.8298215315315316 0.7214037550339318
-0.8278195495495496 0.721700717375425
-0.8258175675675676 0.7219899542454571
-0.8238155855855857 0.7222715982219168
-0.8218136036036037 0.7225457788395718
-0.8198116216216217 0.7228126226925516
-0.8178096396396397 0.7230722535322749
-0.8158076576576577 0.7233247923610706
-0.8138056756756757 0.7235703575217293
-0.8118036936936938 0.7238090647832016
-0.8098017117117118 0.7240410274226499
-0.8077997297297297 0.724266356304043
-0.8057977477477478 0.7244851599534782
-0.8037957657657657 0.7246975446313939
-0.8017937837837839 0.7249036144018365
-0.7997918018018018 0.7251034711989268
-0.7977898198198199 0.7252972148906676
-0.7957878378378378 0.7254849433402242
-0.7937858558558559 0.7256667524648005
-0.7917838738738738 0.7258427362922288
-0.789781891891892 0.7260129870153824
-0.7877799099099099 0.7261775950445145
-0.785777927927928 0.7263366490576226
-0.7837759459459459 0.7264902360489286
-0.781773963963964 0.7266384413755631
-0.7797719819819819 0.7267813488025373
-0.7777700000000001 0.7269190405460767
-0.775768018018018 0.7270515973153957
-0.7737660360360361 0.7271790983529771
-0.771764054054054 0.7273016214734278
-0.7697620720720721 0.7274192431009687
-0.76776009009009 0.7275320383056216
-0.7657581081081082 0.7276400808381467
-0.7637561261261261 0.7277434431637868
-0.7617541441441442 0.7278421964948656
-0.7597521621621621 0.7279364108222903
-0.7577501801801803 0.7280261549460053
-0.7557481981981982 0.7281114965044362
-0.7537462162162163 0.7281925020029696
-0.7517442342342342 0.7282692368415065
-0.7497422522522523 0.7283417653411253
-0.7477402702702702 0.7284101507698928
-0.7457382882882884 0.7284744553678537
-0.7437363063063063 0.7285347403712342
-0.7417343243243244 0.7285910660358876
-0.7397323423423423 0.7286434916600135
-0.7377303603603604 0.7286920756061767
-0.7357283783783783 0.7287368753226545
-0.7337263963963965 0.7287779473641356
-0.7317244144144144 0.7288153474117967
-0.7297224324324325 0.7288491302927791
-0.7277204504504504 0.7288793499990888
-0.7257184684684685 0.7289060597059387
-0.7237164864864865 0.7289293117895563
-0.7217145045045046 0.7289491578444743
-0.7197125225225225 0.7289656487003235
-0.7177105405405406 0.7289788344381447
-0.7157085585585585 0.7289887644062394
-0.7137065765765767 0.7289954872355706
-0.7117045945945946 0.7289990508547362
-0.7097026126126127 0.7289995025045225
-0.7077006306306306 0.7289968887520588
-0.7056986486486487 0.7289912555045814
-0.7036966666666666 0.728982648022825
-0.7016946846846848 0.7289711109340495
-0.6996927027027027 0.7289566882447189
-0.6976907207207208 0.7289394233528399
-0.6956887387387387 0.728919359059975
-0.6936867567567568 0.7288965375829373
-0.6916847747747747 0.7288710005651807
-0.6896827927927929 0.7288427890878934
-0.6876808108108108 0.728811943680804
-0.6856788288288289 0.7287785043327117
-0.6836768468468468 0.7287425105017464
-0.681674864864865 0.7287040011253691
-0.6796728828828829 0.7286630146301217
-0.677670900900901 0.7286195889411299
-0.6756689189189189 0.7285737614913725
-0.673666936936937 0.72852556923072
-0.6716649549549549 0.7284750486347507
-0.6696629729729731 0.7284222357133531
-0.667660990990991 0.7283671660191171
-0.6656590090090091 0.728309874655525
-0.663657027027027 0.7282503962849439
-0.6616550450450451 0.7281887651364289
-0.659653063063063 0.7281250150133405
-0.6576510810810812 0.7280591793007827
-0.6556490990990991 0.7279912909728665
-0.6536471171171172 0.7279213825998048
-0.6516451351351351 0.7278494863548415
-0.6496431531531532 0.7277756340210231
-0.6476411711711711 0.7276998569978127
-0.6456391891891893 0.7276221863075553
-0.6436372072072072 0.7275426526017956
-0.6416352252252253 0.7274612861674539
-0.6396332432432432 0.727378116932863
-0.6376312612612614 0.7272931744736721
-0.6356292792792793 0.7272064880186179
-0.6336272972972974 0.7271180864551695
-0.6316253153153153 0.7270279983350502
-0.6296233333333334 0.7269362518796375
-0.6276213513513513 0.726842874985247
-0.6256193693693695 0.7267478952283022
-0.6236173873873874 0.7266513398703927
-0.6216154054054055 0.7265532358632248
-0.6196134234234234 0.7264536098534682
-0.6176114414414415 0.7263524881874974
-0.6156094594594594 0.7262498969160367
-0.6136074774774775 0.7261458617987057
-0.6116054954954955 0.7260404083084713
-0.6096035135135135 0.7259335616360075
-0.6076015315315315 0.725825346693965
-0.6055995495495495 0.725715788121154
-0.6035975675675676 0.7256049102866408
-0.6015955855855856 0.7254927372937614
-0.5995936036036036 0.7253792929840552
-0.5975916216216216 0.7252646009411192
-0.5955896396396396 0.725148684494383
-0.5935876576576576 0.7250315667228122
-0.5915856756756757 0.7249132704585359
-0.5895836936936937 0.724793818290404
-0.5875817117117117 0.7246732325674741
-0.5855797297297297 0.7245515354024301
-0.5835777477477477 0.7244287486749353
-0.5815757657657658 0.72430489403492
-0.5795737837837838 0.7241799929058057
-0.5775718018018018 0.7240540664876681
-0.5755698198198198 0.723927135760339
-0.5735678378378378 0.7237992214864499
-0.5715658558558558 0.7236703442144183
-0.5695638738738739 0.7235405242813766
-0.5675618918918919 0.7234097818160478
-0.5655599099099099 0.7232781367415657
-0.5635579279279279 0.7231456087782451
-0.5615559459459459 0.7230122174462977
-0.559553963963964 0.7228779820685018
-0.557551981981982 0.7227429217728193
-0.55555 0.722607055494968
-0.553548018018018 0.7224704019809444
-0.551546036036036 0.7223329797895042
-0.549544054054054 0.722194807294595
-0.5475420720720721 0.722055902687747
-0.5455400900900901 0.7219162839804207
-0.5435381081081081 0.721775969006313
-0.5415361261261261 0.7216349754236215
-0.5395341441441441 0.7214933207172713
-0.5375321621621622 0.721351022201099
-0.5355301801801802 0.7212080970200014
-0.5335281981981982 0.7210645621520472
-0.5315262162162162 0.7209204344105484
-0.5295242342342342 0.7207757304461001
-0.5275222522522522 0.7206304667485821
-0.5255202702702703 0.7204846596491287
-0.5235182882882883 0.7203383253220628
-0.5215163063063063 0.7201914797867978
-0.5195143243243243 0.7200441389097078
-0.5175123423423423 0.719896318405966
-0.5155103603603604 0.7197480338413518
-0.5135083783783784 0.7195993006340272
-0.5115063963963964 0.7194501340562853
-0.5095044144144144 0.7193005492362687
-0.5075024324324324 0.7191505611596581
-0.5055004504504504 0.719000184671336
-0.5034984684684685 0.7188494344770197
-0.5014964864864865 0.7186983251448711
-0.4994945045045045 0.7185468711070777
-0.4974925225225225 0.7183950866614077
-0.49549054054054054 0.7182429859727419
-0.49348855855855855 0.7180905830745801
-0.4914865765765766 0.7179378918705219
-0.4894845945945946 0.7177849261357256
-0.4874826126126126 0.7176316995183432
-0.4854806306306306 0.7174782255409317
-0.48347864864864865 0.7173245176018437
-0.48147666666666666 0.7171705889765947
-0.4794746846846847 0.7170164528192087
-0.4774727027027027 0.7168621221635446
-0.4754707207207207 0.7167076099245991
-0.47346873873873874 0.716552928899792
-0.47146675675675676 0.7163980917702288
-0.4694647747747748 0.7162431111019472
-0.4674627927927928 0.7160879993471398
-0.4654608108108108 0.7159327688453632
-0.46345882882882883 0.7157774318247236
-0.46145684684684685 0.7156220004030488
-0.45945486486486486 0.7154664865890383
-0.4574528828828829 0.7153109022833989
-0.4554509009009009 0.7151552592799614
-0.4534489189189189 0.7149995692667812
-0.45144693693693694 0.7148438438272231
-0.44944495495495496 0.714688094441027
-0.447442972972973 0.7145323324853614
-0.445440990990991 0.7143765692358589
-0.443439009009009 0.7142208158676362
-0.44143702702702703 0.7140650834563
-0.43943504504504505 0.713909382978938
-0.43743306306306307 0.7137537253150943
-0.4354310810810811 0.7135981212477316
-0.4334290990990991 0.7134425814641785
-0.4314271171171171 0.7132871165570633
-0.42942513513513514 0.7131317370252346
-0.42742315315315316 0.7129764532746676
-0.4254211711711712 0.712821275619358
-0.4234191891891892 0.7126662142822028
-0.4214172072072072 0.7125112793958683
-0.41941522522522523 0.7123564810036462
-0.41741324324324325 0.7122018290602962
-0.41541126126126127 0.7120473334328777
-0.4134092792792793 0.7118930039015696
-0.4114072972972973 0.7117388501604778
-0.4094053153153153 0.7115848818184312
-0.40740333333333334 0.7114311083997674
-0.40540135135135136 0.7112775393451072
-0.4033993693693694 0.7111241840121157
-0.4013973873873874 0.7109710516762578
-0.3993954054054054 0.7108181515315369
-0.39739342342342343 0.7106654926912295
-0.39539144144144145 0.7105130841886034
-0.39338945945945947 0.7103609349776319
-0.3913874774774775 0.7102090539336932
-0.3893854954954955 0.7100574498542632
-0.3873835135135135 0.7099061314595976
-0.38538153153153154 0.7097551073934039
-0.38337954954954956 0.7096043862235055
-0.3813775675675676 0.7094539764424969
-0.3793755855855856 0.7093038864683873
-0.3773736036036036 0.7091541246452387
-0.37537162162162163 0.7090046992437937
-0.37336963963963965 0.7088556184620943
-0.37136765765765767 0.7087068904260935
-0.3693656756756757 0.7085585231902574
-0.3673636936936937 0.7084105247381605
-0.3653617117117117 0.7082629029830715
-0.36335972972972974 0.7081156657685326
-0.36135774774774776 0.7079688208689301
-0.3593557657657658 0.707822375990057
-0.3573537837837838 0.7076763387696695
-0.3553518018018018 0.7075307167780349
-0.35334981981981983 0.7073855175184718
-0.35134783783783785 0.7072407484278845
-0.34934585585585587 0.7070964168772897
-0.3473438738738739 0.7069525301723356
-0.3453418918918919 0.7068090955538139
-0.3433399099099099 0.7066661201981669
-0.34133792792792794 0.7065236112179856
-0.33933594594594596 0.7063815756625033
-0.337333963963964 0.7062400205180801
-0.335331981981982 0.7060989527086842
-0.33333 0.7059583790963637
-0.33132801801801803 0.7058183064817151
-0.32932603603603605 0.7056787416043427
-0.32732405405405407 0.7055396911433149
-0.3253220720720721 0.7054011617176122
-0.3233200900900901 0.7052631598865705
-0.3213181081081081 0.7051256921503183
-0.31931612612612614 0.7049887649502086
-0.31731414414414416 0.7048523846692438
-0.3153121621621622 0.7047165576324975
-0.3133101801801802 0.7045812901075283
-0.3113081981981982 0.704446588304789
-0.30930621621621623 0.7043124583780319
-0.30730423423423425 0.7041789064247065
-0.30530225225225227 0.7040459384863538
-0.3033002702702703 0.7039135605489943
-0.3012982882882883 0.7037817785435129
-0.2992963063063063 0.703650598346035
-0.29729432432432434 0.703520025778303
-0.29529234234234236 0.703390066608042
-0.2932903603603604 0.7032607265493267
-0.2912883783783784 0.7031320112629389
-0.2892863963963964 0.7030039263567225
-0.28728441441441444 0.7028764773859331
-0.28528243243243245 0.7027496698535848
-0.28328045045045047 0.7026235092107899
-0.2812784684684685 0.7024980008570956
-0.2792764864864865 0.7023731501408172
-0.2772745045045045 0.7022489623593647
-0.27527252252252254 0.7021254427595678
-0.27327054054054056 0.7020025965379934
-0.2712685585585586 0.7018804288412633
-0.2692665765765766 0.701758944766364
-0.2672645945945946 0.701638149360954
-0.26526261261261264 0.7015180476236671
-0.26326063063063065 0.7013986445044114
-0.2612586486486487 0.7012799449046654
-0.2592566666666667 0.701161953677769
-0.2572546846846847 0.7010446756292106
-0.2552527027027027 0.7009281155169121
-0.25325072072072075 0.7008122780515088
-0.25124873873873876 0.7006971678966254
-0.24924675675675678 0.7005827896691499
-0.2472447747747748 0.7004691479395019
-0.24524279279279282 0.7003562472318996
-0.24324081081081084 0.7002440920246212
-0.24123882882882886 0.7001326867502643
-0.23923684684684687 0.7000220357960012
-0.2372348648648649 0.699912143503831
-0.2352328828828829 0.6998030141708285
-0.23323090090090093 0.6996946520493896
-0.23122891891891884 0.6995870613474735
-0.22922693693693685 0.6994802462288418
-0.22722495495495487 0.6993742108132939
-0.2252229729729729 0.6992689591769004
-0.2232209909909909 0.6991644953522318
-0.22121900900900893 0.6990608233285861
-0.21921702702702694 0.6989579470522107
-0.21721504504504496 0.6988558704265242
-0.21521306306306298 0.6987545973123328
-0.213211081081081 0.6986541315280457
-0.21120909909909902 0.6985544768498857
-0.20920711711711704 0.6984556370120986
-0.20720513513513505 0.6983576157071587
-0.20520315315315307 0.6982604165859717
-0.2032011711711711 0.6981640432580755
-0.2011991891891891 0.6980684992918361
-0.19919720720720713 0.6979737882146443
-0.19719522522522515 0.6978799135131065
-0.19519324324324316 0.697786878633234
-0.19319126126126118 0.6976946869806295
-0.1911892792792792 0.6976033419206719
-0.18918729729729722 0.6975128467786967
-0.18718531531531524 0.6974232048401758
-0.18518333333333326 0.6973344193508928
-0.18318135135135127 0.6972464935171174
-0.1811793693693693 0.697159430505776
-0.1791773873873873 0.6970732334446216
-0.17717540540540533 0.6969879054223983
-0.17517342342342335 0.6969034494890068
-0.17317144144144136 0.6968198686556653
-0.17116945945945938 0.6967371658950678
-0.1691674774774774 0.6966553441415418
-0.16716549549549542 0.6965744062912023
-0.16516351351351344 0.6964943552021035
-0.16316153153153146 0.6964151936943884
-0.16115954954954947 0.6963369245504376
-0.1591575675675675 0.696259550515012
-0.1571555855855855 0.6961830742953984
-0.15515360360360353 0.6961074985615477
-0.15315162162162155 0.6960328259462154
-0.15114963963963957 0.6959590590450963
-0.14914765765765758 0.6958862004169598
-0.1471456756756756 0.6958142525837813
-0.14514369369369362 0.6957432180308716
-0.14314171171171164 0.6956730992070058
-0.14113972972972966 0.6956038985245475
-0.13913774774774768 0.6955356183595736
-0.1371357657657657 0.6954682610519947
-0.1351337837837837 0.6954018289056751
-0.13313180180180173 0.69533632418855
-0.13112981981981975 0.6952717491327408
-0.12912783783783777 0.6952081059346684
-0.12712585585585578 0.6951453967551646
-0.1251238738738738 0.6950836237195819
-0.12312189189189182 0.6950227889178998
-0.12111990990990984 0.694962894404831
-0.11911792792792786 0.6949039421999252
-0.11711594594594588 0.69484593428767
-0.1151139639639639 0.694788872617591
-0.11311198198198191 0.6947327591043494
-0.11110999999999993 0.6946775956278379
-0.10910801801801795 0.6946233840332751
-0.10710603603603597 0.6945701261312968
-0.10510405405405399 0.694517823698047
-0.103102072072072 0.694466478475267
-0.10110009009009002 0.6944160921703805
-0.09909810810810804 0.6943666664565793
-0.09709612612612606 0.6943182029729066
-0.09509414414414408 0.6942707033243374
-0.0930921621621621 0.6942241690818595
-0.09109018018018011 0.6941786017825489
-0.08908819819819813 0.6941340029296478
-0.08708621621621615 0.6940903739926376
-0.08508423423423417 0.6940477164073119
-0.08308225225225219 0.694006031575847
-0.0810802702702702 0.6939653208668702
-0.07907828828828822 0.6939255856155285
-0.07707630630630624 0.6938868271235527
-0.07507432432432426 0.693849046659322
-0.07307234234234228 0.6938122454579257
-0.0710703603603603 0.6937764247212244
-0.06906837837837831 0.6937415856179076
-0.06706639639639633 0.6937077292835521
-0.06506441441441435 0.693674856820676
-0.06306243243243237 0.6936429692987939
-0.06106045045045039 0.693612067754468
-0.059058468468468406 0.6935821531913592
-0.057056486486486424 0.6935532265802752
-0.05505450450450444 0.6935252888592184
-0.05305252252252246 0.6934983409334318
-0.05105054054054048 0.693472383675441
-0.0490485585585585 0.6934474179250995
-0.047046576576576515 0.6934234444896266
-0.045044594594594534 0.6934004641436484
-0.04304261261261255 0.6933784776292347
-0.04104063063063057 0.6933574856559344
-0.03903864864864859 0.6933374889008109
-0.03703666666666661 0.6933184880084738
-0.035034684684684625 0.6933004835911107
-0.03303270270270264 0.6932834762285167
-0.03103072072072066 0.693267466468122
-0.02902873873873868 0.6932524548250187
-0.027026756756756698 0.6932384417819856
-0.025024774774774716 0.6932254277895115
-0.023022792792792734 0.6932134132658166
-0.021020810810810753 0.6932023985968732
-0.01901882882882877 0.6931923841364237
-0.01701684684684679 0.6931833702059981
-0.015014864864864808 0.6931753570949292
-0.013012882882882826 0.693168345060367
-0.011010900900900844 0.6931623343272902
-0.009008918918918862 0.6931573250885179
-0.007006936936936881 0.6931533175047185
-0.005004954954954899 0.6931503117044174
-0.003002972972972917 0.693148307784003
-0.0010009909909909354 0.6931473058077321
0.0010009909909910464 0.6931473058077321
0.003002972972972917 0.693148307784003
0.00500495495495501 0.6931503117044174
0.007006936936936881 0.6931533175047185
0.009008918918918973 0.6931573250885179
0.011010900900900844 0.6931623343272902
0.013012882882882937 0.6931683450603668
0.015014864864864808 0.6931753570949292
0.0170168468468469 0.6931833702059981
0.01901882882882877 0.6931923841364237
0.021020810810810864 0.6932023985968732
0.023022792792792734 0.6932134132658166
0.025024774774774827 0.6932254277895115
0.02702675675675692 0.6932384417819856
0.02902873873873879 0.6932524548250187
0.031030720720720883 0.693267466468122
0.033032702702702754 0.6932834762285167
0.03503468468468485 0.6933004835911107
0.03703666666666672 0.6933184880084738
0.03903864864864881 0.6933374889008109
0.04104063063063068 0.6933574856559344
0.043042612612612774 0.6933784776292348
0.045044594594594645 0.6934004641436484
0.04704657657657674 0.6934234444896266
0.04904855855855861 0.6934474179250995
0.0510505405405407 0.693472383675441
0.05305252252252257 0.6934983409334317
0.055054504504504664 0.6935252888592184
0.057056486486486535 0.6935532265802752
0.05905846846846863 0.693582153191359
0.0610604504504505 0.693612067754468
0.06306243243243259 0.6936429692987939
0.06506441441441446 0.693674856820676
0.06706639639639655 0.6937077292835521
0.06906837837837843 0.6937415856179076
0.07107036036036052 0.6937764247212244
0.07307234234234239 0.6938122454579257
0.07507432432432448 0.6938490466593218
0.07707630630630635 0.6938868271235527
0.07907828828828845 0.6939255856155285
0.08108027027027032 0.6939653208668702
0.08308225225225241 0.6940060315758468
0.08508423423423428 0.694047716407312
0.08708621621621637 0.6940903739926377
0.08908819819819824 0.6941340029296478
0.09109018018018034 0.6941786017825489
0.0930921621621622 0.6942241690818594
0.0950941441441443 0.6942707033243374
0.09709612612612617 0.6943182029729066
0.09909810810810826 0.6943666664565792
0.10110009009009013 0.6944160921703805
0.10310207207207223 0.6944664784752671
0.1051040540540541 0.694517823698047
0.10710603603603619 0.6945701261312967
0.10910801801801806 0.6946233840332751
0.11111000000000015 0.694677595627838
0.11311198198198202 0.6947327591043494
0.11511396396396412 0.6947888726175911
0.11711594594594599 0.69484593428767
0.11911792792792808 0.6949039421999252
0.12111990990990995 0.694962894404831
0.12312189189189204 0.6950227889178998
0.12512387387387391 0.6950836237195819
0.127125855855856 0.6951453967551647
0.12912783783783788 0.6952081059346684
0.13112981981981997 0.6952717491327407
0.13313180180180184 0.69533632418855
0.13513378378378393 0.6954018289056751
0.1371357657657658 0.6954682610519947
0.1391377477477479 0.6955356183595737
0.14113972972972977 0.6956038985245475
0.14314171171171186 0.6956730992070058
0.14514369369369373 0.6957432180308716
0.14714567567567582 0.695814252583781
0.1491476576576577 0.6958862004169598
0.1511496396396398 0.6959590590450963
0.15315162162162166 0.6960328259462154
0.15515360360360375 0.6961074985615477
0.15715558558558562 0.6961830742953984
0.15915756756756771 0.696259550515012
0.16115954954954959 0.6963369245504376
0.16316153153153168 0.6964151936943885
0.16516351351351355 0.6964943552021035
0.16716549549549564 0.6965744062912023
0.1691674774774775 0.696655344141542
0.1711694594594596 0.6967371658950677
0.17317144144144148 0.6968198686556654
0.17517342342342357 0.6969034494890068
0.17717540540540544 0.6969879054223984
0.17917738738738753 0.6970732334446215
0.1811793693693694 0.697159430505776
0.1831813513513515 0.6972464935171174
0.18518333333333337 0.6973344193508929
0.18718531531531546 0.6974232048401757
0.18918729729729733 0.6975128467786966
0.19118927927927942 0.697603341920672
0.1931912612612613 0.6976946869806295
0.1951932432432434 0.697786878633234
0.19719522522522526 0.6978799135131065
0.19919720720720735 0.6979737882146444
0.20119918918918922 0.6980684992918361
0.2032011711711713 0.6981640432580752
0.20520315315315318 0.6982604165859717
0.20720513513513528 0.6983576157071588
0.20920711711711715 0.6984556370120986
0.21120909909909924 0.6985544768498856
0.2132110810810811 0.6986541315280457
0.2152130630630632 0.6987545973123329
0.21721504504504507 0.6988558704265242
0.21921702702702717 0.6989579470522106
0.22121900900900904 0.6990608233285861
0.22322099099099113 0.6991644953522319
0.225222972972973 0.6992689591769004
0.2272249549549551 0.6993742108132939
0.22922693693693696 0.6994802462288416
0.23122891891891906 0.6995870613474736
0.23323090090090093 0.6996946520493897
0.23523288288288302 0.6998030141708286
0.2372348648648649 0.699912143503831
0.23923684684684698 0.7000220357960012
0.24123882882882886 0.7001326867502644
0.24324081081081095 0.7002440920246212
0.24524279279279282 0.7003562472318996
0.2472447747747749 0.700469147939502
0.24924675675675678 0.7005827896691499
0.2512487387387389 0.7006971678966254
0.25325072072072075 0.7008122780515088
0.25525270270270284 0.7009281155169123
0.2572546846846847 0.7010446756292106
0.2592566666666668 0.7011619536777689
0.2612586486486487 0.7012799449046654
0.26326063063063077 0.7013986445044115
0.26526261261261264 0.701518047623667
0.26726459459459473 0.701638149360954
0.2692665765765766 0.7017589447663641
0.2712685585585587 0.7018804288412634
0.27327054054054056 0.7020025965379934
0.27527252252252266 0.7021254427595676
0.2772745045045045 0.7022489623593647
0.2792764864864866 0.7023731501408172
0.2812784684684685 0.7024980008570956
0.2832804504504506 0.7026235092107899
0.28528243243243245 0.7027496698535849
0.28728441441441455 0.7028764773859332
0.2892863963963964 0.7030039263567225
0.2912883783783785 0.703132011262939
0.2932903603603604 0.7032607265493267
0.2952923423423425 0.703390066608042
0.29729432432432434 0.7035200257783027
0.29929630630630644 0.7036505983460352
0.3012982882882883 0.7037817785435128
0.3033002702702704 0.7039135605489943
0.30530225225225227 0.7040459384863538
0.30730423423423436 0.7041789064247065
0.30930621621621623 0.7043124583780319
0.3113081981981983 0.704446588304789
0.3133101801801802 0.7045812901075283
0.3153121621621623 0.7047165576324976
0.31731414414414416 0.7048523846692438
0.31931612612612625 0.7049887649502086
0.3213181081081081 0.7051256921503183
0.3233200900900902 0.7052631598865705
0.3253220720720721 0.7054011617176122
0.3273240540540542 0.705539691143315
0.32932603603603605 0.7056787416043427
0.33132801801801814 0.7058183064817151
0.33333 0.7059583790963636
0.3353319819819821 0.7060989527086843
0.337333963963964 0.7062400205180801
0.33933594594594607 0.7063815756625031
0.34133792792792794 0.7065236112179856
0.34333990990991003 0.706666120198167
0.3453418918918919 0.7068090955538139
0.347343873873874 0.7069525301723356
0.34934585585585587 0.7070964168772897
0.35134783783783796 0.7072407484278845
0.35334981981981983 0.7073855175184718
0.3553518018018019 0.7075307167780347
0.3573537837837838 0.7076763387696695
0.3593557657657659 0.707822375990057
0.36135774774774776 0.70796882086893
0.36335972972972985 0.7081156657685326
0.3653617117117117 0.7082629029830715
0.3673636936936938 0.7084105247381605
0.3693656756756757 0.7085585231902574
0.3713676576576578 0.7087068904260934
0.37336963963963965 0.7088556184620942
0.37537162162162174 0.7090046992437938
0.3773736036036036 0.7091541246452387
0.3793755855855857 0.7093038864683872
0.3813775675675676 0.7094539764424969
0.38337954954954967 0.7096043862235055
0.38538153153153154 0.7097551073934039
0.38738351351351363 0.7099061314595975
0.3893854954954955 0.7100574498542632
0.3913874774774776 0.7102090539336932
0.39338945945945947 0.7103609349776319
0.39539144144144156 0.7105130841886034
0.39739342342342343 0.7106654926912295
0.3993954054054055 0.710818151531537
0.4013973873873874 0.7109710516762578
0.4033993693693695 0.7111241840121159
0.40540135135135136 0.711277539345107
0.40740333333333345 0.7114311083997675
0.4094053153153153 0.7115848818184313
0.4114072972972974 0.7117388501604778
0.4134092792792793 0.7118930039015696
0.4154112612612614 0.7120473334328778
0.41741324324324325 0.7122018290602962
0.41941522522522534 0.7123564810036462
0.4214172072072072 0.7125112793958683
0.4234191891891893 0.7126662142822028
0.4254211711711712 0.712821275619358
0.42742315315315327 0.7129764532746676
0.42942513513513514 0.7131317370252346
0.43142711711711723 0.7132871165570634
0.4334290990990991 0.7134425814641785
0.4354310810810812 0.7135981212477316
0.43743306306306307 0.7137537253150943
0.43943504504504516 0.713909382978938
0.44143702702702703 0.7140650834563
0.4434390090090091 0.7142208158676361
0.445440990990991 0.7143765692358589
0.4474429729729731 0.7145323324853614
0.44944495495495496 0.714688094441027
0.45144693693693705 0.714843843827223
0.4534489189189189 0.7149995692667812
0.455450900900901 0.7151552592799615
0.4574528828828829 0.7153109022833989
0.459454864864865 0.7154664865890383
0.46145684684684685 0.7156220004030488
0.46345882882882894 0.7157774318247236
0.4654608108108108 0.7159327688453632
0.4674627927927929 0.7160879993471397
0.4694647747747748 0.7162431111019472
0.47146675675675687 0.716398091770229
0.47346873873873874 0.716552928899792
0.47547072072072083 0.7167076099245991
0.4774727027027027 0.7168621221635445
0.4794746846846848 0.7170164528192088
0.48147666666666666 0.7171705889765948
0.48347864864864876 0.7173245176018437
0.4854806306306306 0.7174782255409317
0.4874826126126127 0.7176316995183432
0.4894845945945946 0.7177849261357256
0.4914865765765767 0.7179378918705218
0.49348855855855855 0.71809058307458
0.49549054054054065 0.7182429859727419
0.4974925225225225 0.7183950866614077
0.4994945045045046 0.7185468711070776
0.5014964864864865 0.7186983251448711
0.5034984684684686 0.7188494344770198
0.5055004504504504 0.719000184671336
0.5075024324324325 0.719150561159658
0.5095044144144144 0.7193005492362687
0.5115063963963965 0.7194501340562854
0.5135083783783784 0.7195993006340272
0.5155103603603605 0.7197480338413516
0.5175123423423423 0.719896318405966
0.5195143243243244 0.7200441389097079
0.5215163063063063 0.7201914797867978
0.5235182882882884 0.7203383253220627
0.5255202702702703 0.7204846596491287
0.5275222522522524 0.7206304667485821
0.5295242342342342 0.7207757304461002
0.5315262162162163 0.7209204344105484
0.5335281981981982 0.7210645621520472
0.5355301801801803 0.7212080970200015
0.5375321621621624 0.7213510222010988
0.5395341441441442 0.7214933207172712
0.5415361261261263 0.7216349754236218
0.5435381081081082 0.721775969006313
0.5455400900900903 0.7219162839804206
0.5475420720720722 0.7220559026877469
0.5495440540540543 0.722194807294595
0.5515460360360361 0.7223329797895044
0.5535480180180182 0.7224704019809443
0.5555500000000001 0.7226070554949678
0.5575519819819822 0.7227429217728194
0.5595539639639641 0.7228779820685018
0.5615559459459462 0.7230122174462976
0.563557927927928 0.7231456087782449
0.5655599099099101 0.7232781367415658
0.567561891891892 0.7234097818160479
0.5695638738738741 0.7235405242813766
0.571565855855856 0.7236703442144181
0.573567837837838 0.7237992214864499
0.5755698198198199 0.723927135760339
0.577571801801802 0.724054066487668
0.5795737837837839 0.7241799929058057
0.581575765765766 0.7243048940349202
0.5835777477477478 0.7244287486749355
0.5855797297297299 0.7245515354024301
0.5875817117117118 0.724673232567474
0.5895836936936939 0.7247938182904041
0.5915856756756758 0.724913270458536
0.5935876576576579 0.725031566722812
0.5955896396396397 0.7251486844943829
0.5975916216216218 0.7252646009411192
0.5995936036036037 0.7253792929840553
0.6015955855855858 0.7254927372937612
0.6035975675675677 0.7256049102866406
0.6055995495495498 0.7257157881211542
0.6076015315315316 0.7258253466939651
0.6096035135135137 0.7259335616360074
0.6116054954954956 0.7260404083084712
0.6136074774774777 0.7261458617987058
0.6156094594594596 0.7262498969160369
0.6176114414414416 0.7263524881874973
0.6196134234234235 0.7264536098534681
0.6216154054054056 0.726553235863225
0.6236173873873875 0.7266513398703927
0.6256193693693696 0.7267478952283022
0.6276213513513514 0.726842874985247
0.6296233333333335 0.7269362518796376
0.6316253153153154 0.7270279983350503
0.6336272972972975 0.7271180864551694
0.6356292792792794 0.7272064880186178
0.6376312612612615 0.7272931744736721
0.6396332432432433 0.7273781169328631
0.6416352252252254 0.7274612861674536
0.6436372072072073 0.7275426526017956
0.6456391891891894 0.7276221863075554
0.6476411711711713 0.7276998569978128
0.6496431531531534 0.7277756340210231
0.6516451351351352 0.7278494863548415
0.6536471171171173 0.7279213825998048
0.6556490990990992 0.7279912909728666
0.6576510810810813 0.7280591793007826
0.6596530630630631 0.7281250150133404
0.6616550450450452 0.7281887651364289
0.6636570270270271 0.728250396284944
0.6656590090090092 0.7283098746555249
0.6676609909909911 0.7283671660191171
0.6696629729729732 0.7284222357133532
0.671664954954955 0.7284750486347509
0.6736669369369371 0.7285255692307199
0.675668918918919 0.7285737614913725
0.6776709009009011 0.72861958894113
0.679672882882883 0.7286630146301218
0.6816748648648651 0.7287040011253691
0.6836768468468469 0.7287425105017462
0.685678828828829 0.7287785043327119
0.6876808108108109 0.7288119436808042
0.689682792792793 0.7288427890878932
0.6916847747747749 0.7288710005651806
0.693686756756757 0.7288965375829374
0.6956887387387388 0.7289193590599751
0.6976907207207209 0.7289394233528399
0.6996927027027028 0.7289566882447187
0.7016946846846849 0.7289711109340495
0.7036966666666667 0.7289826480228251
0.7056986486486488 0.7289912555045813
0.7077006306306307 0.7289968887520586
0.7097026126126128 0.7289995025045226
0.7117045945945947 0.7289990508547362
0.7137065765765768 0.7289954872355704
0.7157085585585586 0.7289887644062392
0.7177105405405407 0.7289788344381449
0.7197125225225226 0.7289656487003235
0.7217145045045047 0.7289491578444742
0.7237164864864866 0.7289293117895561
0.7257184684684687 0.7289060597059387
0.7277204504504505 0.7288793499990889
0.7297224324324326 0.7288491302927791
0.7317244144144145 0.7288153474117965
0.7337263963963966 0.7287779473641357
0.7357283783783785 0.7287368753226546
0.7377303603603605 0.7286920756061765
0.7397323423423424 0.7286434916600133
0.7417343243243245 0.7285910660358877
0.7437363063063064 0.7285347403712343
0.7457382882882885 0.7284744553678537
0.7477402702702703 0.7284101507698927
0.7497422522522524 0.7283417653411253
0.7517442342342343 0.7282692368415066
0.7537462162162164 0.7281925020029696
0.7557481981981983 0.7281114965044361
0.7577501801801804 0.7280261549460054
0.7597521621621622 0.7279364108222903
0.7617541441441443 0.7278421964948654
0.7637561261261262 0.7277434431637868
0.7657581081081083 0.7276400808381469
0.7677600900900902 0.7275320383056216
0.7697620720720723 0.7274192431009686
0.7717640540540541 0.7273016214734276
0.7737660360360362 0.7271790983529771
0.7757680180180181 0.7270515973153957
0.7777700000000002 0.7269190405460766
0.779771981981982 0.7267813488025372
0.7817739639639641 0.7266384413755633
0.783775945945946 0.7264902360489287
0.7857779279279281 0.7263366490576225
0.78777990990991 0.7261775950445144
0.7897818918918921 0.7260129870153824
0.791783873873874 0.725842736292229
0.793785855855856 0.7256667524648004
0.7957878378378379 0.7254849433402241
0.79778981981982 0.7252972148906677
0.7997918018018019 0.7251034711989268
0.801793783783784 0.7249036144018364
0.8037957657657658 0.7246975446313937
0.8057977477477479 0.7244851599534783
0.8077997297297298 0.7242663563040431
0.8098017117117119 0.7240410274226496
0.8118036936936938 0.7238090647832015
0.8138056756756759 0.7235703575217294
0.8158076576576577 0.7233247923610706
0.8178096396396398 0.7230722535322748
0.8198116216216217 0.7228126226925515
0.8218136036036038 0.7225457788395719
0.8238155855855857 0.7222715982219169
0.8258175675675677 0.721989954245457
0.8278195495495496 0.7217007173754248
0.8298215315315317 0.721403755033932
0.8318235135135136 0.7210989314926629
0.8338254954954957 0.7207861077604595
0.8358274774774775 0.7204651414654865
0.8378294594594596 0.7201358867316463
0.8398314414414415 0.7197981940488924
0.8418334234234236 0.7194519101370567
0.8438354054054055 0.7190968778027819
0.8458373873873876 0.7187329357891137
0.8478393693693694 0.7183599186172805
0.8498413513513515 0.7179776564201454
0.8518433333333334 0.7175859747667733
0.8538453153153155 0.7171846944775122
0.8558472972972974 0.7167736314289437
0.8578492792792795 0.7163525963479942
0.8598512612612613 0.7159213945944474
0.8618532432432434 0.7154798259310223
0.8638552252252253 0.7150276842801262
0.8658572072072074 0.7145647574662934
0.8678591891891893 0.7140908269432485
0.8698611711711713 0.7136056675044203
0.8718631531531532 0.7131090469756431
0.8738651351351353 0.7126007258886488
0.8758671171171172 0.7120804571338232
0.8778690990990993 0.7115479855905569
0.8798710810810811 0.7110030477333525
0.8818730630630632 0.71044537121167
0.8838750450450451 0.7098746744012813
0.8858770270270272 0.7092906659246763
0.8878790090090091 0.7086930441378099
0.8898809909909912 0.7080814965801812
0.891882972972973 0.7074556993849104
0.8938849549549551 0.7068153166451077
0.895886936936937 0.7061599997324124
0.8978889189189191 0.705489386563102
0.899890900900901 0.7048031008066276
0.901892882882883 0.704100751030815
0.9038948648648649 0.7033819297772729
0.905896846846847 0.7026462125597316
0.9078988288288289 0.7018931567771114
0.909900810810811 0.7011223005320473
0.9119027927927928 0.7003331613443642
0.9139047747747749 0.6995252347475621
0.9159067567567568 0.6986979927546975
0.9179087387387389 0.697850882178108
0.9199107207207208 0.6969833227851513
0.9219127027027029 0.6960947052694478
0.9239146846846847 0.6951843890139657
0.9259166666666668 0.6942516996185353
0.9279186486486487 0.6932959261599547
0.9299206306306308 0.6923163181475167
0.9319226126126127 0.6913120821304207
0.9339245945945948 0.6902823779058385
0.9359265765765766 0.6892263142670928
0.9379285585585587 0.68814294422003
0.9399305405405406 0.6870312595817465
0.9419325225225227 0.6858901848586341
0.9439345045045046 0.6847185702793799
0.9459364864864866 0.683515183831867
0.9479384684684685 0.6822787021193155
0.9499404504504506 0.6810076998083227
0.9519424324324325 0.6797006373868398
0.9539444144144146 0.6783558468794985
0.9559463963963964 0.6769715150755657
0.9579483783783785 0.6755456637032886
0.9599503603603604 0.6740761258222735
0.9619523423423425 0.6725605174865207
0.9639543243243244 0.6709962034308097
0.9659563063063065 0.6693802551161632
0.9679582882882883 0.6677093988808827
0.9699602702702704 0.6659799510955309
0.9719622522522523 0.6641877359745679
0.9739642342342344 0.6623279798255625
0.9759662162162163 0.6603951726312457
0.9779681981981984 0.6583828832789353
0.9799701801801802 0.6562835072322954
0.9819721621621623 0.6540879126056653
0.9839741441441442 0.6517849276655775
0.9859761261261263 0.6493605694847333
0.9879781081081082 0.6467968260646002
0.9899800900900902 0.644069612339157
0.9919820720720721 0.6411450507256611
0.9939840540540542 0.6379718933532279
0.9959860360360361 0.6344631939554483
0.9979880180180182 0.630436168056876
0.99999 0.6250535304132281


==> Plots/Ising_1.5.txt <==
-0.99999 0.7500510304257275
-0.9979880180180181 0.7549336785703173
-0.9959860360360361 0.7584617169527956
-0.9939840540540541 0.7614724308174451
-0.9919820720720721 0.7641486046397111
-0.9899800900900901 0.7665771846860048
-0.9879781081081082 0.76880941882721
-0.9859761261261262 0.7708791846460691
-0.9839741441441442 0.7728105672086024
-0.9819721621621622 0.7746215785133441
-0.9799701801801802 0.7763262014875926
-0.9779681981981982 0.7779356078648145
-0.9759662162162163 0.7794589295306702
-0.9739642342342343 0.7809037710214971
-0.9719622522522523 0.782276563449977
-0.9699602702702703 0.7835828168333783
-0.9679582882882883 0.7848273048641317
-0.9659563063063064 0.7860142033277784
-0.9639543243243244 0.7871471958537554
-0.9619523423423424 0.7882295561037609
-0.9599503603603604 0.7892642126167715
-0.9579483783783784 0.7902538006580091
-0.9559463963963964 0.7912007041734729
-0.9539444144144145 0.7921070901035563
-0.9519424324324325 0.7929749367200118
-0.9499404504504505 0.7938060572335731
-0.9479384684684685 0.7946021196196089
-0.9459364864864865 0.7953646633901672
-0.9439345045045046 0.7960951138786503
-0.9419325225225226 0.7967947944818392
-0.9399305405405406 0.7974649372118507
-0.9379285585585586 0.798106691839997
-0.9359265765765766 0.7987211338598865
-0.9339245945945946 0.7993092714544232
-0.9319226126126127 0.7998720516177605
-0.9299206306306307 0.8004103655565757
-0.9279186486486487 0.8009250534736964
-0.9259166666666667 0.8014169088199241
-0.9239146846846847 0.8018866820859658
-0.9219127027027028 0.8023350841950234
-0.9199107207207208 0.8027627895472655
-0.9179087387387388 0.8031704387597256
-0.9159067567567568 0.8035586411387827
-0.9139047747747748 0.8039279769170787
-0.9119027927927928 0.8042789992822761
-0.9099008108108109 0.8046122362213185
-0.9078988288288289 0.8049281922007065
-0.9058968468468469 0.8052273497006142
-0.9038948648648649 0.8055101706184068
-0.9018928828828829 0.8057770975551646
-0.899890900900901 0.806028554997157
-0.897888918918919 0.8062649504027753
-0.895886936936937 0.8064866752041931
-0.893884954954955 0.8066941057319602
-0.891882972972973 0.8068876040697991
-0.889880990990991 0.8070675188460699
-0.8878790090090091 0.8072341859676623
-0.8858770270270271 0.8073879293014568
-0.8838750450450451 0.807529061307954
-0.8818730630630631 0.8076578836311988
-0.8798710810810811 0.8077746876487012
-0.8778690990990992 0.8078797549846898
-0.8758671171171172 0.8079733579897046
-0.8738651351351352 0.8080557601892424
-0.8718631531531532 0.808127216703913
-0.8698611711711712 0.8081879746433305
-0.8678591891891893 0.8082382734757634
-0.8658572072072073 0.8082783453753768
-0.8638552252252253 0.8083084155487417
-0.8618532432432433 0.8083287025421344
-0.8598512612612613 0.8083394185310202
-0.8578492792792793 0.8083407695929918
-0.8558472972972974 0.8083329559653296
-0.8538453153153154 0.8083161722882509
-0.8518433333333334 0.8082906078348291
-0.8498413513513514 0.8082564467284821
-0.8478393693693694 0.8082138681488616
-0.8458373873873875 0.8081630465269036
-0.8438354054054055 0.808104151729745
-0.8418334234234235 0.808037349236157
-0.8398314414414415 0.8079628003030934
-0.8378294594594595 0.8078806621239125
-0.8358274774774775 0.807791087978782
-0.8338254954954956 0.8076942273777481
-0.8318235135135136 0.8075902261969086
-0.8298215315315316 0.807479226808099
-0.8278195495495496 0.8073613682024773
-0.8258175675675676 0.8072367861083589
-0.8238155855855857 0.807105613103632
-0.8218136036036037 0.8069679787230644
-0.8198116216216217 0.8068240095607858
-0.8178096396396397 0.8066738293682145
-0.8158076576576577 0.8065175591476799
-0.8138056756756757 0.8063553172419722
-0.8118036936936938 0.8061872194200421
-0.8098017117117118 0.8060133789590521
-0.8077997297297297 0.8058339067229712
-0.8057977477477478 0.8056489112378961
-0.8037957657657657 0.8054584987642656
-0.8017937837837839 0.8052627733661262
-0.7997918018018018 0.8050618369775984
-0.7977898198198199 0.8048557894666852
-0.7957878378378378 0.8046447286965517
-0.7937858558558559 0.8044287505844022
-0.7917838738738738 0.8042079491580687
-0.789781891891892 0.8039824166104244
-0.7877799099099099 0.8037522433517227
-0.785777927927928 0.8035175180599612
-0.7837759459459459 0.8032783277293614
-0.781773963963964 0.8030347577170542
-0.7797719819819819 0.8027868917880508
-0.7777700000000001 0.8025348121585767
-0.775768018018018 0.8022785995378461
-0.7737660360360361 0.8020183331683421
-0.771764054054054 0.8017540908646714
-0.7697620720720721 0.8014859490510549
-0.76776009009009 0.8012139827975144
-0.7657581081081082 0.8009382658548103
-0.7637561261261261 0.8006588706881852
-0.7617541441441442 0.8003758685099628
-0.7597521621621621 0.8000893293110504
-0.7577501801801803 0.7997993218913924
-0.7557481981981982 0.799505913889414
-0.7537462162162163 0.7992091718105024
-0.7517442342342342 0.7989091610545584
-0.7497422522522523 0.7986059459426602
-0.7477402702702702 0.7982995897428748
-0.7457382882882884 0.797990154695247
-0.7437363063063063 0.7976777020360027
-0.7417343243243244 0.7973622920209953
-0.7397323423423423 0.7970439839484245
-0.7377303603603604 0.7967228361808552
-0.7357283783783783 0.7963989061665644
-0.7337263963963965 0.7960722504602408
-0.7317244144144144 0.7957429247430613
-0.7297224324324325 0.7954109838421674
-0.7277204504504504 0.7950764817495646
-0.7257184684684685 0.7947394716404661
-0.7237164864864865 0.7944000058910994
-0.7217145045045046 0.7940581360959971
-0.7197125225225225 0.79371391308479
-0.7177105405405406 0.7933673869385192
-0.7157085585585585 0.7930186070054854
-0.7137065765765767 0.7926676219166527
-0.7117045945945946 0.7923144796006182
-0.7097026126126127 0.7919592272981685
-0.7077006306306306 0.7916019115764328
-0.7056986486486487 0.7912425783426476
-0.7036966666666666 0.7908812728575472
-0.7016946846846848 0.790518039748392
-0.6996927027027027 0.7901529230216454
-0.6976907207207208 0.7897859660753147
-0.6956887387387387 0.7894172117109621
-0.6936867567567568 0.7890467021454007
-0.6916847747747747 0.7886744790220845
-0.6896827927927929 0.7883005834222017
-0.6876808108108108 0.7879250558754808
-0.6856788288288289 0.7875479363707211
-0.6836768468468468 0.7871692643660522
-0.681674864864865 0.7867890787989357
-0.6796728828828829 0.7864074180959129
-0.677670900900901 0.7860243201821098
-0.6756689189189189 0.785639822490505
-0.673666936936937 0.7852539619709693
-0.6716649549549549 0.7848667750990809
-0.6696629729729731 0.7844782978847282
-0.667660990990991 0.784088565880501
-0.6656590090090091 0.783697614189882
-0.663657027027027 0.7833054774752379
-0.6616550450450451 0.782912189965624
-0.659653063063063 0.7825177854644005
-0.6576510810810812 0.7821222973566719
-0.6556490990990991 0.7817257586165491
-0.6536471171171172 0.7813282018142444
-0.6516451351351351 0.7809296591230026
-0.6496431531531532 0.7805301623258696
-0.6476411711711711 0.7801297428223085
-0.6456391891891893 0.7797284316346644
-0.6436372072072072 0.7793262594144823
-0.6416352252252253 0.778923256448682
-0.6396332432432432 0.7785194526655967
-0.6376312612612614 0.7781148776408755
-0.6356292792792793 0.7777095606032549
-0.6336272972972974 0.7773035304402043
-0.6316253153153153 0.7768968157034466
-0.6296233333333334 0.7764894446143598
-0.6276213513513513 0.776081445069259
-0.6256193693693695 0.7756728446445682
-0.6236173873873874 0.7752636706018765
-0.6216154054054055 0.7748539498928907
-0.6196134234234234 0.77444370916428
-0.6176114414414415 0.7740329747624193
-0.6156094594594594 0.7736217727380328
-0.6136074774774775 0.7732101288507398
-0.6116054954954955 0.7727980685735076
-0.6096035135135135 0.77238561709701
-0.6076015315315315 0.7719727993338978
-0.6055995495495495 0.7715596399229813
-0.6035975675675676 0.7711461632333263
-0.6015955855855856 0.7707323933682694
-0.5995936036036036 0.7703183541693497
-0.5975916216216216 0.7699040692201642
-0.5955896396396396 0.7694895618501425
-0.5935876576576576 0.7690748551382502
-0.5915856756756757 0.7686599719166167
-0.5895836936936937 0.7682449347740914
-0.5875817117117117 0.7678297660597323
-0.5855797297297297 0.767414487886223
-0.5835777477477477 0.7669991221332271
-0.5815757657657658 0.7665836904506746
-0.5795737837837838 0.7661682142619872
-0.5775718018018018 0.7657527147672405
-0.5755698198198198 0.7653372129462663
-0.5735678378378378 0.7649217295616964
-0.5715658558558558 0.764506285161948
-0.5695638738738739 0.7640909000841534
-0.5675618918918919 0.7636755944570357
-0.5655599099099099 0.763260388203729
-0.5635579279279279 0.7628453010445475
-0.5615559459459459 0.7624303524997035
-0.559553963963964 0.762015561891975
-0.557551981981982 0.7616009483493238
-0.55555 0.7611865308074679
-0.553548018018018 0.7607723280124039
-0.551546036036036 0.7603583585228872
-0.549544054054054 0.7599446407128655
-0.5475420720720721 0.7595311927738693
-0.5455400900900901 0.7591180327173588
-0.5435381081081081 0.7587051783770307
-0.5415361261261261 0.758292647411083
-0.5395341441441441 0.7578804573044406
-0.5375321621621622 0.7574686253709401
-0.5355301801801802 0.7570571687554786
-0.5335281981981982 0.7566461044361241
-0.5315262162162162 0.7562354492261895
-0.5295242342342342 0.7558252197762692
-0.5275222522522522 0.7554154325762432
-0.5255202702702703 0.755006103957246
-0.5235182882882883 0.7545972500936001
-0.5215163063063063 0.7541888870047194
-0.5195143243243243 0.7537810305569776
-0.5175123423423423 0.7533736964655482
-0.5155103603603604 0.7529669002962103
-0.5135083783783784 0.7525606574671262
-0.5115063963963964 0.7521549832505888
-0.5095044144144144 0.7517498927747406
-0.5075024324324324 0.7513454010252626
-0.5055004504504504 0.750941522847037
-0.5034984684684685 0.7505382729457812
-0.5014964864864865 0.7501356658896575
-0.4994945045045045 0.7497337161108527
-0.4974925225225225 0.7493324379071356
-0.49549054054054054 0.7489318454433865
-0.49348855855855855 0.7485319527531056
-0.4914865765765766 0.7481327737398923
-0.4894845945945946 0.747734322178905
-0.4874826126126126 0.7473366117182954
-0.4854806306306306 0.746939655880621
-0.48347864864864865 0.7465434680642342
-0.48147666666666666 0.7461480615446502
-0.4794746846846847 0.7457534494758934
-0.4774727027027027 0.7453596448918225
-0.4754707207207207 0.7449666607074343
-0.47346873873873874 0.7445745097201486
-0.47146675675675676 0.7441832046110708
-0.4694647747747748 0.7437927579462383
-0.4674627927927928 0.7434031821778445
-0.4654608108108108 0.7430144896454454
-0.46345882882882883 0.7426266925771473
-0.46145684684684685 0.7422398030907781
-0.45945486486486486 0.7418538331950373
-0.4574528828828829 0.7414687947906314
-0.4554509009009009 0.7410846996713917
-0.4534489189189189 0.7407015595253732
-0.45144693693693694 0.7403193859359409
-0.44944495495495496 0.7399381903828346
-0.447442972972973 0.7395579842432229
-0.445440990990991 0.7391787787927384
-0.443439009009009 0.7388005852064976
-0.44143702702702703 0.7384234145601076
-0.43943504504504505 0.7380472778306556
-0.43743306306306307 0.737672185897686
-0.4354310810810811 0.7372981495441615
-0.4334290990990991 0.7369251794574105
-0.4314271171171171 0.7365532862300617
-0.42942513513513514 0.7361824803609632
-0.42742315315315316 0.7358127722560907
-0.4254211711711712 0.7354441722294394
-0.4234191891891892 0.7350766905039066
-0.4214172072072072 0.7347103372121586
-0.41941522522522523 0.7343451223974871
-0.41741324324324325 0.7339810560146516
-0.41541126126126127 0.7336181479307118
-0.4134092792792793 0.7332564079258463
-0.4114072972972973 0.7328958456941611
-0.4094053153153153 0.7325364708444853
-0.40740333333333334 0.7321782929011563
-0.40540135135135136 0.7318213213047948
-0.4033993693693694 0.7314655654130664
-0.4013973873873874 0.7311110345014353
-0.3993954054054054 0.7307577377639055
-0.39739342342342343 0.730405684313753
-0.39539144144144145 0.730054883184246
-0.39338945945945947 0.7297053433293577
-0.3913874774774775 0.729357073624466
-0.3893854954954955 0.7290100828670473
-0.3873835135135135 0.7286643797773569
-0.38538153153153154 0.7283199729991024
-0.38337954954954956 0.7279768711001074
-0.3813775675675676 0.7276350825729662
-0.3793755855855856 0.727294615835688
-0.3773736036036036 0.726955479232335
-0.37537162162162163 0.7266176810336495
-0.37336963963963965 0.7262812294376737
-0.37136765765765767 0.7259461325703603
-0.3693656756756757 0.725612398486176
-0.3673636936936937 0.7252800351686947
-0.3653617117117117 0.7249490505311855
-0.36335972972972974 0.7246194524171904
-0.36135774774774776 0.7242912486010957
-0.3593557657657658 0.7239644467886945
-0.3573537837837838 0.7236390546177429
-0.3553518018018018 0.7233150796585083
-0.35334981981981983 0.7229925294143091
-0.35134783783783785 0.7226714113220499
-0.34934585585585587 0.7223517327527473
-0.3473438738738739 0.7220335010120493
-0.3453418918918919 0.7217167233407478
-0.3433399099099099 0.7214014069152851
-0.34133792792792794 0.721087558848252
-0.33933594594594596 0.7207751861888819
-0.337333963963964 0.7204642959235352
-0.335331981981982 0.7201548949761797
-0.33333 0.7198469902088638
-0.33132801801801803 0.7195405884221835
-0.32932603603603605 0.7192356963557438
-0.32732405405405407 0.7189323206886127
-0.3253220720720721 0.7186304680397706
-0.3233200900900901 0.7183301449685535
-0.3213181081081081 0.71803135797509
-0.31931612612612614 0.717734113500733
-0.31731414414414416 0.7174384179284852
-0.3153121621621622 0.7171442775834198
-0.3133101801801802 0.7168516987330955
-0.3113081981981982 0.7165606875879651
-0.30930621621621623 0.716271250301781
-0.30730423423423425 0.7159833929719926
-0.30530225225225227 0.715697121640141
-0.3033002702702703 0.7154124422922468
-0.3012982882882883 0.7151293608591944
-0.2992963063063063 0.7148478832171099
-0.29729432432432434 0.7145680151877349
-0.29529234234234236 0.7142897625387954
-0.2932903603603604 0.7140131309843655
-0.2912883783783784 0.7137381261852271
-0.2892863963963964 0.7134647537492241
-0.28728441441441444 0.7131930192316123
-0.28528243243243245 0.7129229281354055
-0.28328045045045047 0.7126544859117161
-0.2812784684684685 0.7123876979600915
-0.2792764864864865 0.7121225696288468
-0.2772745045045045 0.7118591062153921
-0.27527252252252254 0.7115973129665568
-0.27327054054054056 0.7113371950789082
-0.2712685585585586 0.7110787576990681
-0.2692665765765766 0.7108220059240227
-0.2672645945945946 0.7105669448014307
-0.26526261261261264 0.7103135793299258
-0.26326063063063065 0.710061914459416
-0.2612586486486487 0.7098119550913802
-0.2592566666666667 0.7095637060791579
-0.2572546846846847 0.7093171722282376
-0.2552527027027027 0.7090723582965415
-0.25325072072072075 0.7088292689947043
-0.25124873873873876 0.7085879089863513
-0.24924675675675678 0.70834828288837
-0.2472447747747748 0.7081103952711806
-0.24524279279279282 0.7078742506590007
-0.24324081081081084 0.7076398535301088
-0.24123882882882886 0.7074072083171025
-0.23923684684684687 0.7071763194071539
-0.2372348648648649 0.7069471911422623
-0.2352328828828829 0.7067198278195025
-0.23323090090090093 0.7064942336912704
-0.23122891891891884 0.706270412965525
-0.22922693693693685 0.706048369806028
-0.22722495495495487 0.705828108332579
-0.2252229729729729 0.7056096326212484
-0.2232209909909909 0.7053929467046068
-0.22121900900900893 0.705178054571952
-0.21921702702702694 0.7049649601695317
-0.21721504504504496 0.7047536674007643
-0.21521306306306298 0.704544180126456
-0.213211081081081 0.7043365021650161
-0.21120909909909902 0.7041306372926673
-0.20920711711711704 0.7039265892436555
-0.20720513513513505 0.7037243617104549
-0.20520315315315307 0.7035239583439713
-0.2032011711711711 0.7033253827537423
-0.2011991891891891 0.7031286385081345
-0.19919720720720713 0.7029337291345382
-0.19719522522522515 0.70274065811956
-0.19519324324324316 0.702549428909211
-0.19319126126126118 0.7023600449090941
-0.1911892792792792 0.7021725094845881
-0.18918729729729722 0.7019868259610287
-0.18718531531531524 0.7018029976238876
-0.18518333333333326 0.7016210277189484
-0.18318135135135127 0.7014409194524808
-0.1811793693693693 0.7012626759914112
-0.1791773873873873 0.7010863004634929
-0.17717540540540533 0.7009117959574696
-0.17517342342342335 0.7007391655232421
-0.17317144144144136 0.7005684121720286
-0.17116945945945938 0.7003995388765233
-0.1691674774774774 0.7002325485710534
-0.16716549549549542 0.700067444151734
-0.16516351351351344 0.6999042284766195
-0.16316153153153146 0.6997429043658528
-0.16115954954954947 0.6995834746018144
-0.1591575675675675 0.6994259419292651
-0.1571555855855855 0.6992703090554919
-0.15515360360360353 0.6991165786504457
-0.15315162162162155 0.6989647533468819
-0.15114963963963957 0.6988148357404953
-0.14914765765765758 0.6986668283900556
-0.1471456756756756 0.6985207338175377
-0.14514369369369362 0.6983765545082528
-0.14314171171171164 0.6982342929109756
-0.14113972972972966 0.6980939514380702
-0.13913774774774768 0.697955532465613
-0.1371357657657657 0.697819038333515
-0.1351337837837837 0.6976844713456405
-0.13313180180180173 0.6975518337699242
-0.13112981981981975 0.6974211278384881
-0.12912783783783777 0.6972923557477527
-0.12712585585585578 0.6971655196585501
-0.1251238738738738 0.6970406216962325
-0.12312189189189182 0.6969176639507797
-0.12111990990990984 0.6967966484769041
-0.11911792792792786 0.6966775772941556
-0.11711594594594588 0.6965604523870217
-0.1151139639639639 0.6964452757050282
-0.11311198198198191 0.6963320491628359
-0.11110999999999993 0.6962207746403379
-0.10910801801801795 0.6961114539827525
-0.10710603603603597 0.6960040890007159
-0.10510405405405399 0.6958986814703717
-0.103102072072072 0.6957952331334614
-0.10110009009009002 0.6956937456974085
-0.09909810810810804 0.6955942208354051
-0.09709612612612606 0.6954966601864941
-0.09509414414414408 0.6954010653556508
-0.0930921621621621 0.6953074379138627
-0.09109018018018011 0.6952157793982061
-0.08908819819819813 0.6951260913119229
-0.08708621621621615 0.6950383751244947
-0.08508423423423417 0.6949526322717152
-0.08308225225225219 0.6948688641557603
-0.0810802702702702 0.6947870721452578
-0.07907828828828822 0.6947072575753542
-0.07707630630630624 0.6946294217477806
-0.07507432432432426 0.6945535659309162
-0.07307234234234228 0.6944796913598503
-0.0710703603603603 0.6944077992364434
-0.06906837837837831 0.6943378907293849
-0.06706639639639633 0.6942699669742518
-0.06506441441441435 0.6942040290735623
-0.06306243243243237 0.6941400780968308
-0.06106045045045039 0.6940781150806195
-0.059058468468468406 0.6940181410285893
-0.057056486486486424 0.693960156911548
-0.05505450450450444 0.693904163667498
-0.05305252252252246 0.693850162201682
-0.05105054054054048 0.6937981533866262
-0.0490485585585585 0.6937481380621835
-0.047046576576576515 0.6937001170355734
-0.045044594594594534 0.6936540910814223
-0.04304261261261255 0.6936100609417997
-0.04104063063063057 0.6935680273262543
-0.03903864864864859 0.69352799091185
-0.03703666666666661 0.6934899523431961
-0.035034684684684625 0.6934539122324802
-0.03303270270270264 0.6934198711594974
-0.03103072072072066 0.6933878296716779
-0.02902873873873868 0.693357788284114
-0.027026756756756698 0.6933297474795842
-0.025024774774774716 0.6933037077085775
-0.023022792792792734 0.6932796693893141
-0.021020810810810753 0.6932576329077662
-0.01901882882882877 0.6932375986176762
-0.01701684684684679 0.6932195668405742
-0.015014864864864808 0.6932035378657929
-0.013012882882882826 0.6931895119504825
-0.011010900900900844 0.6931774893196214
-0.009008918918918862 0.6931674701660289
-0.007006936936936881 0.6931594546503733
-0.005004954954954899 0.69315344290118
-0.003002972972972917 0.6931494350148376
-0.0010009909909909354 0.6931474310556026
0.0010009909909910464 0.6931474310556026
0.003002972972972917 0.6931494350148376
0.00500495495495501 0.69315344290118
0.007006936936936881 0.6931594546503733
0.009008918918918973 0.6931674701660289
0.011010900900900844 0.6931774893196214
0.013012882882882937 0.6931895119504824
0.015014864864864808 0.6932035378657929
0.0170168468468469 0.6932195668405743
0.01901882882882877 0.6932375986176762
0.021020810810810864 0.6932576329077662
0.023022792792792734 0.6932796693893141
0.025024774774774827 0.6933037077085775
0.02702675675675692 0.6933297474795842
0.02902873873873879 0.693357788284114
0.031030720720720883 0.6933878296716779
0.033032702702702754 0.6934198711594974
0.03503468468468485 0.6934539122324802
0.03703666666666672 0.6934899523431961
0.03903864864864881 0.69352799091185
0.04104063063063068 0.6935680273262543
0.043042612612612774 0.6936100609417997
0.045044594594594645 0.6936540910814223
0.04704657657657674 0.6937001170355735
0.04904855855855861 0.6937481380621835
0.0510505405405407 0.6937981533866262
0.05305252252252257 0.6938501622016819
0.055054504504504664 0.693904163667498
0.057056486486486535 0.693960156911548
0.05905846846846863 0.6940181410285892
0.0610604504504505 0.6940781150806195
0.06306243243243259 0.6941400780968308
0.06506441441441446 0.6942040290735623
0.06706639639639655 0.6942699669742519
0.06906837837837843 0.694337890729385
0.07107036036036052 0.6944077992364434
0.07307234234234239 0.6944796913598503
0.07507432432432448 0.694553565930916
0.07707630630630635 0.6946294217477806
0.07907828828828845 0.6947072575753542
0.08108027027027032 0.6947870721452578
0.08308225225225241 0.6948688641557602
0.08508423423423428 0.6949526322717152
0.08708621621621637 0.695038375124495
0.08908819819819824 0.6951260913119229
0.09109018018018034 0.695215779398206
0.0930921621621622 0.6953074379138626
0.0950941441441443 0.6954010653556508
0.09709612612612617 0.6954966601864941
0.09909810810810826 0.695594220835405
0.10110009009009013 0.6956937456974085
0.10310207207207223 0.6957952331334614
0.1051040540540541 0.6958986814703718
0.10710603603603619 0.6960040890007158
0.10910801801801806 0.6961114539827525
0.11111000000000015 0.696220774640338
0.11311198198198202 0.6963320491628359
0.11511396396396412 0.6964452757050282
0.11711594594594599 0.6965604523870217
0.11911792792792808 0.6966775772941556
0.12111990990990995 0.6967966484769041
0.12312189189189204 0.6969176639507797
0.12512387387387391 0.6970406216962326
0.127125855855856 0.6971655196585502
0.12912783783783788 0.6972923557477528
0.13112981981981997 0.6974211278384881
0.13313180180180184 0.6975518337699242
0.13513378378378393 0.6976844713456405
0.1371357657657658 0.697819038333515
0.1391377477477479 0.6979555324656131
0.14113972972972977 0.6980939514380702
0.14314171171171186 0.6982342929109757
0.14514369369369373 0.6983765545082528
0.14714567567567582 0.6985207338175375
0.1491476576576577 0.6986668283900556
0.1511496396396398 0.6988148357404954
0.15315162162162166 0.6989647533468819
0.15515360360360375 0.6991165786504459
0.15715558558558562 0.6992703090554919
0.15915756756756771 0.6994259419292651
0.16115954954954959 0.6995834746018144
0.16316153153153168 0.6997429043658528
0.16516351351351355 0.6999042284766195
0.16716549549549564 0.7000674441517342
0.1691674774774775 0.7002325485710535
0.1711694594594596 0.7003995388765232
0.17317144144144148 0.7005684121720286
0.17517342342342357 0.7007391655232421
0.17717540540540544 0.7009117959574696
0.17917738738738753 0.7010863004634926
0.1811793693693694 0.7012626759914113
0.1831813513513515 0.7014409194524809
0.18518333333333337 0.7016210277189484
0.18718531531531546 0.7018029976238874
0.18918729729729733 0.7019868259610287
0.19118927927927942 0.7021725094845882
0.1931912612612613 0.7023600449090942
0.1951932432432434 0.7025494289092109
0.19719522522522526 0.70274065811956
0.19919720720720735 0.7029337291345382
0.20119918918918922 0.7031286385081345
0.2032011711711713 0.7033253827537422
0.20520315315315318 0.7035239583439713
0.20720513513513528 0.703724361710455
0.20920711711711715 0.7039265892436555
0.21120909909909924 0.7041306372926672
0.2132110810810811 0.7043365021650161
0.2152130630630632 0.7045441801264561
0.21721504504504507 0.7047536674007644
0.21921702702702717 0.7049649601695317
0.22121900900900904 0.705178054571952
0.22322099099099113 0.705392946704607
0.225222972972973 0.7056096326212484
0.2272249549549551 0.705828108332579
0.22922693693693696 0.706048369806028
0.23122891891891906 0.7062704129655251
0.23323090090090093 0.7064942336912705
0.23523288288288302 0.7067198278195026
0.2372348648648649 0.7069471911422623
0.23923684684684698 0.707176319407154
0.24123882882882886 0.7074072083171026
0.24324081081081095 0.7076398535301088
0.24524279279279282 0.7078742506590007
0.2472447747747749 0.7081103952711806
0.24924675675675678 0.70834828288837
0.2512487387387389 0.7085879089863514
0.25325072072072075 0.7088292689947043
0.25525270270270284 0.7090723582965415
0.2572546846846847 0.7093171722282376
0.2592566666666668 0.7095637060791578
0.2612586486486487 0.7098119550913802
0.26326063063063077 0.7100619144594161
0.26526261261261264 0.7103135793299257
0.26726459459459473 0.7105669448014307
0.2692665765765766 0.7108220059240228
0.2712685585585587 0.7110787576990681
0.27327054054054056 0.7113371950789082
0.27527252252252266 0.7115973129665566
0.2772745045045045 0.7118591062153921
0.2792764864864866 0.7121225696288469
0.2812784684684685 0.7123876979600915
0.2832804504504506 0.7126544859117161
0.28528243243243245 0.7129229281354056
0.28728441441441455 0.7131930192316123
0.2892863963963964 0.7134647537492241
0.2912883783783785 0.7137381261852271
0.2932903603603604 0.7140131309843655
0.2952923423423425 0.7142897625387955
0.29729432432432434 0.7145680151877349
0.29929630630630644 0.7148478832171099
0.3012982882882883 0.7151293608591943
0.3033002702702704 0.7154124422922468
0.30530225225225227 0.715697121640141
0.30730423423423436 0.7159833929719926
0.30930621621621623 0.716271250301781
0.3113081981981983 0.7165606875879651
0.3133101801801802 0.7168516987330955
0.3153121621621623 0.7171442775834198
0.31731414414414416 0.7174384179284852
0.31931612612612625 0.7177341135007331
0.3213181081081081 0.71803135797509
0.3233200900900902 0.7183301449685535
0.3253220720720721 0.7186304680397706
0.3273240540540542 0.7189323206886127
0.32932603603603605 0.7192356963557438
0.33132801801801814 0.7195405884221836
0.33333 0.7198469902088637
0.3353319819819821 0.7201548949761798
0.337333963963964 0.7204642959235352
0.33933594594594607 0.7207751861888819
0.34133792792792794 0.721087558848252
0.34333990990991003 0.7214014069152851
0.3453418918918919 0.7217167233407478
0.347343873873874 0.7220335010120493
0.34934585585585587 0.7223517327527473
0.35134783783783796 0.72267141132205
0.35334981981981983 0.7229925294143091
0.3553518018018019 0.7233150796585082
0.3573537837837838 0.7236390546177429
0.3593557657657659 0.7239644467886945
0.36135774774774776 0.7242912486010956
0.36335972972972985 0.7246194524171904
0.3653617117117117 0.7249490505311855
0.3673636936936938 0.7252800351686948
0.3693656756756757 0.725612398486176
0.3713676576576578 0.7259461325703603
0.37336963963963965 0.7262812294376736
0.37537162162162174 0.7266176810336495
0.3773736036036036 0.726955479232335
0.3793755855855857 0.727294615835688
0.3813775675675676 0.7276350825729662
0.38337954954954967 0.7279768711001076
0.38538153153153154 0.7283199729991024
0.38738351351351363 0.7286643797773569
0.3893854954954955 0.7290100828670473
0.3913874774774776 0.7293570736244661
0.39338945945945947 0.7297053433293577
0.39539144144144156 0.7300548831842459
0.39739342342342343 0.730405684313753
0.3993954054054055 0.7307577377639055
0.4013973873873874 0.7311110345014353
0.4033993693693695 0.7314655654130664
0.40540135135135136 0.7318213213047946
0.40740333333333345 0.7321782929011564
0.4094053153153153 0.7325364708444854
0.4114072972972974 0.7328958456941611
0.4134092792792793 0.7332564079258463
0.4154112612612614 0.7336181479307118
0.41741324324324325 0.7339810560146516
0.41941522522522534 0.7343451223974871
0.4214172072072072 0.7347103372121586
0.4234191891891893 0.7350766905039067
0.4254211711711712 0.7354441722294394
0.42742315315315327 0.7358127722560905
0.42942513513513514 0.7361824803609632
0.43142711711711723 0.7365532862300618
0.4334290990990991 0.7369251794574105
0.4354310810810812 0.7372981495441614
0.43743306306306307 0.737672185897686
0.43943504504504516 0.7380472778306557
0.44143702702702703 0.7384234145601076
0.4434390090090091 0.7388005852064976
0.445440990990991 0.7391787787927384
0.4474429729729731 0.739557984243223
0.44944495495495496 0.7399381903828346
0.45144693693693705 0.7403193859359408
0.4534489189189189 0.7407015595253732
0.455450900900901 0.7410846996713918
0.4574528828828829 0.7414687947906314
0.459454864864865 0.7418538331950373
0.46145684684684685 0.7422398030907781
0.46345882882882894 0.7426266925771474
0.4654608108108108 0.7430144896454454
0.4674627927927929 0.7434031821778444
0.4694647747747748 0.7437927579462383
0.47146675675675687 0.7441832046110708
0.47346873873873874 0.7445745097201486
0.47547072072072083 0.7449666607074343
0.4774727027027027 0.7453596448918224
0.4794746846846848 0.7457534494758935
0.48147666666666666 0.7461480615446503
0.48347864864864876 0.7465434680642341
0.4854806306306306 0.746939655880621
0.4874826126126127 0.7473366117182955
0.4894845945945946 0.747734322178905
0.4914865765765767 0.7481327737398922
0.49348855855855855 0.7485319527531055
0.49549054054054065 0.7489318454433866
0.4974925225225225 0.7493324379071356
0.4994945045045046 0.7497337161108527
0.5014964864864865 0.7501356658896575
0.5034984684684686 0.7505382729457813
0.5055004504504504 0.750941522847037
0.5075024324324325 0.7513454010252626
0.5095044144144144 0.7517498927747406
0.5115063963963965 0.7521549832505889
0.5135083783783784 0.7525606574671262
0.5155103603603605 0.7529669002962102
0.5175123423423423 0.7533736964655482
0.5195143243243244 0.7537810305569778
0.5215163063063063 0.7541888870047194
0.5235182882882884 0.7545972500936001
0.5255202702702703 0.755006103957246
0.5275222522522524 0.7554154325762433
0.5295242342342342 0.7558252197762692
0.5315262162162163 0.7562354492261895
0.5335281981981982 0.7566461044361241
0.5355301801801803 0.7570571687554786
0.5375321621621624 0.7574686253709401
0.5395341441441442 0.7578804573044405
0.5415361261261263 0.7582926474110832
0.5435381081081082 0.7587051783770307
0.5455400900900903 0.7591180327173586
0.5475420720720722 0.7595311927738693
0.5495440540540543 0.7599446407128657
0.5515460360360361 0.7603583585228874
0.5535480180180182 0.7607723280124038
0.5555500000000001 0.7611865308074679
0.5575519819819822 0.761600948349324
0.5595539639639641 0.7620155618919751
0.5615559459459462 0.7624303524997035
0.563557927927928 0.7628453010445474
0.5655599099099101 0.763260388203729
0.567561891891892 0.7636755944570358
0.5695638738738741 0.7640909000841534
0.571565855855856 0.7645062851619479
0.573567837837838 0.7649217295616966
0.5755698198198199 0.7653372129462666
0.577571801801802 0.7657527147672405
0.5795737837837839 0.7661682142619873
0.581575765765766 0.7665836904506748
0.5835777477477478 0.7669991221332272
0.5855797297297299 0.767414487886223
0.5875817117117118 0.7678297660597322
0.5895836936936939 0.7682449347740916
0.5915856756756758 0.7686599719166167
0.5935876576576579 0.7690748551382501
0.5955896396396397 0.7694895618501424
0.5975916216216218 0.7699040692201642
0.5995936036036037 0.7703183541693498
0.6015955855855858 0.7707323933682693
0.6035975675675677 0.7711461632333263
0.6055995495495498 0.7715596399229814
0.6076015315315316 0.7719727993338981
0.6096035135135137 0.77238561709701
0.6116054954954956 0.7727980685735075
0.6136074774774777 0.77321012885074
0.6156094594594596 0.7736217727380328
0.6176114414414416 0.7740329747624193
0.6196134234234235 0.77444370916428
0.6216154054054056 0.7748539498928908
0.6236173873873875 0.7752636706018765
0.6256193693693696 0.7756728446445682
0.6276213513513514 0.776081445069259
0.6296233333333335 0.7764894446143598
0.6316253153153154 0.7768968157034467
0.6336272972972975 0.7773035304402042
0.6356292792792794 0.7777095606032547
0.6376312612612615 0.7781148776408756
0.6396332432432433 0.7785194526655969
0.6416352252252254 0.7789232564486819
0.6436372072072073 0.7793262594144823
0.6456391891891894 0.7797284316346647
0.6476411711711713 0.7801297428223086
0.6496431531531534 0.7805301623258694
0.6516451351351352 0.7809296591230025
0.6536471171171173 0.7813282018142447
0.6556490990990992 0.7817257586165491
0.6576510810810813 0.7821222973566719
0.6596530630630631 0.7825177854644005
0.6616550450450452 0.7829121899656241
0.6636570270270271 0.783305477475238
0.6656590090090092 0.7836976141898819
0.6676609909909911 0.784088565880501
0.6696629729729732 0.7844782978847282
0.671664954954955 0.784866775099081
0.6736669369369371 0.7852539619709693
0.675668918918919 0.785639822490505
0.6776709009009011 0.7860243201821098
0.679672882882883 0.786407418095913
0.6816748648648651 0.7867890787989356
0.6836768468468469 0.7871692643660522
0.685678828828829 0.7875479363707212
0.6876808108108109 0.7879250558754809
0.689682792792793 0.7883005834222016
0.6916847747747749 0.7886744790220845
0.693686756756757 0.7890467021454008
0.6956887387387388 0.7894172117109622
0.6976907207207209 0.7897859660753148
0.6996927027027028 0.7901529230216453
0.7016946846846849 0.790518039748392
0.7036966666666667 0.7908812728575473
0.7056986486486488 0.7912425783426476
0.7077006306306307 0.7916019115764327
0.7097026126126128 0.7919592272981687
0.7117045945945947 0.7923144796006183
0.7137065765765768 0.7926676219166525
0.7157085585585586 0.7930186070054854
0.7177105405405407 0.7933673869385194
0.7197125225225226 0.7937139130847901
0.7217145045045047 0.7940581360959971
0.7237164864864866 0.7944000058910994
0.7257184684684687 0.7947394716404662
0.7277204504504505 0.7950764817495647
0.7297224324324326 0.7954109838421674
0.7317244144144145 0.7957429247430612
0.7337263963963966 0.7960722504602409
0.7357283783783785 0.7963989061665644
0.7377303603603605 0.7967228361808549
0.7397323423423424 0.7970439839484245
0.7417343243243245 0.7973622920209955
0.7437363063063064 0.7976777020360029
0.7457382882882885 0.7979901546952469
0.7477402702702703 0.7982995897428748
0.7497422522522524 0.7986059459426604
0.7517442342342343 0.7989091610545584
0.7537462162162164 0.7992091718105024
0.7557481981981983 0.799505913889414
0.7577501801801804 0.7997993218913924
0.7597521621621622 0.8000893293110505
0.7617541441441443 0.8003758685099626
0.7637561261261262 0.8006588706881852
0.7657581081081083 0.8009382658548105
0.7677600900900902 0.8012139827975145
0.7697620720720723 0.8014859490510549
0.7717640540540541 0.8017540908646713
0.7737660360360362 0.8020183331683421
0.7757680180180181 0.8022785995378463
0.7777700000000002 0.8025348121585766
0.779771981981982 0.8027868917880507
0.7817739639639641 0.8030347577170545
0.783775945945946 0.8032783277293615
0.7857779279279281 0.8035175180599611
0.78777990990991 0.8037522433517227
0.7897818918918921 0.8039824166104245
0.791783873873874 0.8042079491580687
0.793785855855856 0.8044287505844021
0.7957878378378379 0.8046447286965517
0.79778981981982 0.8048557894666852
0.7997918018018019 0.8050618369775984
0.801793783783784 0.805262773366126
0.8037957657657658 0.8054584987642655
0.8057977477477479 0.8056489112378962
0.8077997297297298 0.8058339067229712
0.8098017117117119 0.806013378959052
0.8118036936936938 0.8061872194200421
0.8138056756756759 0.8063553172419722
0.8158076576576577 0.8065175591476799
0.8178096396396398 0.8066738293682145
0.8198116216216217 0.8068240095607857
0.8218136036036038 0.8069679787230646
0.8238155855855857 0.807105613103632
0.8258175675675677 0.8072367861083588
0.8278195495495496 0.8073613682024772
0.8298215315315317 0.8074792268080991
0.8318235135135136 0.8075902261969087
0.8338254954954957 0.8076942273777481
0.8358274774774775 0.807791087978782
0.8378294594594596 0.8078806621239126
0.8398314414414415 0.8079628003030935
0.8418334234234236 0.8080373492361568
0.8438354054054055 0.808104151729745
0.8458373873873876 0.8081630465269038
0.8478393693693694 0.8082138681488618
0.8498413513513515 0.8082564467284818
0.8518433333333334 0.808290607834829
0.8538453153153155 0.808316172288251
0.8558472972972974 0.8083329559653297
0.8578492792792795 0.8083407695929916
0.8598512612612613 0.8083394185310201
0.8618532432432434 0.8083287025421344
0.8638552252252253 0.8083084155487418
0.8658572072072074 0.8082783453753766
0.8678591891891893 0.8082382734757632
0.8698611711711713 0.8081879746433305
0.8718631531531532 0.8081272167039131
0.8738651351351353 0.8080557601892422
0.8758671171171172 0.8079733579897045
0.8778690990990993 0.8078797549846899
0.8798710810810811 0.8077746876487013
0.8818730630630632 0.8076578836311987
0.8838750450450451 0.8075290613079539
0.8858770270270272 0.8073879293014569
0.8878790090090091 0.8072341859676624
0.8898809909909912 0.8070675188460696
0.891882972972973 0.806887604069799
0.8938849549549551 0.8066941057319604
0.895886936936937 0.8064866752041933
0.8978889189189191 0.8062649504027751
0.899890900900901 0.8060285549971569
0.901892882882883 0.8057770975551646
0.9038948648648649 0.8055101706184069
0.905896846846847 0.805227349700614
0.9078988288288289 0.8049281922007063
0.909900810810811 0.8046122362213187
0.9119027927927928 0.8042789992822761
0.9139047747747749 0.8039279769170786
0.9159067567567568 0.8035586411387826
0.9179087387387389 0.8031704387597258
0.9199107207207208 0.8027627895472658
0.9219127027027029 0.8023350841950232
0.9239146846846847 0.8018866820859656
0.9259166666666668 0.8014169088199241
0.9279186486486487 0.8009250534736965
0.9299206306306308 0.8004103655565755
0.9319226126126127 0.7998720516177604
0.9339245945945948 0.7993092714544234
0.9359265765765766 0.7987211338598866
0.9379285585585587 0.7981066918399969
0.9399305405405406 0.7974649372118506
0.9419325225225227 0.7967947944818393
0.9439345045045046 0.7960951138786503
0.9459364864864866 0.795364663390167
0.9479384684684685 0.7946021196196087
0.9499404504504506 0.7938060572335732
0.9519424324324325 0.792974936720012
0.9539444144144146 0.792107090103556
0.9559463963963964 0.7912007041734728
0.9579483783783785 0.7902538006580093
0.9599503603603604 0.7892642126167717
0.9619523423423425 0.7882295561037606
0.9639543243243244 0.7871471958537553
0.9659563063063065 0.7860142033277785
0.9679582882882883 0.7848273048641319
0.9699602702702704 0.7835828168333779
0.9719622522522523 0.7822765634499768
0.9739642342342344 0.7809037710214973
0.9759662162162163 0.7794589295306704
0.9779681981981984 0.7779356078648141
0.9799701801801802 0.7763262014875923
0.9819721621621623 0.7746215785133443
0.9839741441441442 0.7728105672086026
0.9859761261261263 0.7708791846460687
0.9879781081081082 0.7688094188272098
0.9899800900900902 0.766577184686005
0.9919820720720721 0.7641486046397113
0.9939840540540542 0.7614724308174445
0.9959860360360361 0.7584617169527953
0.9979880180180182 0.7549336785703176
0.99999 0.7500510304257282
-0.99999 0.7500510304257275
-0.9979880180180181 0.7549336785703173
-0.9959860360360361 0.7584617169527956
-0.9939840540540541 0.7614724308174451
-0.9919820720720721 0.7641486046397111
-0.9899800900900901 0.7665771846860048
-0.9879781081081082 0.76880941882721
-0.9859761261261262 0.7708791846460691
-0.9839741441441442 0.7728105672086024
-0.9819721621621622 0.7746215785133441
-0.9799701801801802 0.7763262014875926
-0.9779681981981982 0.7779356078648145
-0.9759662162162163 0.7794589295306702
-0.9739642342342343 0.7809037710214971
-0.9719622522522523 0.782276563449977
-0.9699602702702703 0.7835828168333783
-0.9679582882882883 0.7848273048641317
-0.9659563063063064 0.7860142033277784
-0.9639543243243244 0.7871471958537554
-0.9619523423423424 0.7882295561037609
-0.9599503603603604 0.7892642126167715
-0.9579483783783784 0.7902538006580091
-0.9559463963963964 0.7912007041734729
-0.9539444144144145 0.7921070901035563
-0.9519424324324325 0.7929749367200118
-0.9499404504504505 0.7938060572335731
-0.9479384684684685 0.7946021196196089
-0.9459364864864865 0.7953646633901672
-0.9439345045045046 0.7960951138786503
-0.9419325225225226 0.7967947944818392
-0.9399305405405406 0.7974649372118507
-0.9379285585585586 0.798106691839997
-0.9359265765765766 0.7987211338598865
-0.9339245945945946 0.7993092714544232
-0.9319226126126127 0.7998720516177605
-0.9299206306306307 0.8004103655565757
-0.9279186486486487 0.8009250534736964
-0.9259166666666667 0.8014169088199241
-0.9239146846846847 0.8018866820859658
-0.9219127027027028 0.8023350841950234
-0.9199107207207208 0.8027627895472655
-0.9179087387387388 0.8031704387597256
-0.9159067567567568 0.8035586411387827
-0.9139047747747748 0.8039279769170787
-0.9119027927927928 0.8042789992822761
-0.9099008108108109 0.8046122362213185
-0.9078988288288289 0.8049281922007065
-0.9058968468468469 0.8052273497006142
-0.9038948648648649 0.8055101706184068
-0.9018928828828829 0.8057770975551646
-0.899890900900901 0.806028554997157
-0.897888918918919 0.8062649504027753
-0.895886936936937 0.8064866752041931
-0.893884954954955 0.8066941057319602
-0.891882972972973 0.8068876040697991
-0.889880990990991 0.8070675188460699
-0.8878790090090091 0.8072341859676623
-0.8858770270270271 0.8073879293014568
-0.8838750450450451 0.807529061307954
-0.8818730630630631 0.8076578836311988
-0.8798710810810811 0.8077746876487012
-0.8778690990990992 0.8078797549846898
-0.8758671171171172 0.8079733579897046
-0.8738651351351352 0.8080557601892424
-0.8718631531531532 0.808127216703913
-0.8698611711711712 0.8081879746433305
-0.8678591891891893 0.8082382734757634
-0.8658572072072073 0.8082783453753768
-0.8638552252252253 0.8083084155487417
-0.8618532432432433 0.8083287025421344
-0.8598512612612613 0.8083394185310202
-0.8578492792792793 0.8083407695929918
-0.8558472972972974 0.8083329559653296
-0.8538453153153154 0.8083161722882509
-0.8518433333333334 0.8082906078348291
-0.8498413513513514 0.8082564467284821
-0.8478393693693694 0.8082138681488616
-0.8458373873873875 0.8081630465269036
-0.8438354054054055 0.808104151729745
-0.8418334234234235 0.808037349236157
-0.8398314414414415 0.8079628003030934
-0.8378294594594595 0.8078806621239125
-0.8358274774774775 0.807791087978782
-0.8338254954954956 0.8076942273777481
-0.8318235135135136 0.8075902261969086
-0.8298215315315316 0.807479226808099
-0.8278195495495496 0.8073613682024773
-0.8258175675675676 0.8072367861083589
-0.8238155855855857 0.807105613103632
-0.8218136036036037 0.8069679787230644
-0.8198116216216217 0.8068240095607858
-0.8178096396396397 0.8066738293682145
-0.8158076576576577 0.8065175591476799
-0.8138056756756757 0.8063553172419722
-0.8118036936936938 0.8061872194200421
-0.8098017117117118 0.8060133789590521
-0.8077997297297297 0.8058339067229712
-0.8057977477477478 0.8056489112378961
-0.8037957657657657 0.8054584987642656
-0.8017937837837839 0.8052627733661262
-0.7997918018018018 0.8050618369775984
-0.7977898198198199 0.8048557894666852
-0.7957878378378378 0.8046447286965517
-0.7937858558558559 0.8044287505844022
-0.7917838738738738 0.8042079491580687
-0.789781891891892 0.8039824166104244
-0.7877799099099099 0.8037522433517227
-0.785777927927928 0.8035175180599612
-0.7837759459459459 0.8032783277293614
-0.781773963963964 0.8030347577170542
-0.7797719819819819 0.8027868917880508
-0.7777700000000001 0.8025348121585767
-0.775768018018018 0.8022785995378461
-0.7737660360360361 0.8020183331683421
-0.771764054054054 0.8017540908646714
-0.7697620720720721 0.8014859490510549
-0.76776009009009 0.8012139827975144
-0.7657581081081082 0.8009382658548103
-0.7637561261261261 0.8006588706881852
-0.7617541441441442 0.8003758685099628
-0.7597521621621621 0.8000893293110504
-0.7577501801801803 0.7997993218913924
-0.7557481981981982 0.799505913889414
-0.7537462162162163 0.7992091718105024
-0.7517442342342342 0.7989091610545584
-0.7497422522522523 0.7986059459426602
-0.7477402702702702 0.7982995897428748
-0.7457382882882884 0.797990154695247
-0.7437363063063063 0.7976777020360027
-0.7417343243243244 0.7973622920209953
-0.7397323423423423 0.7970439839484245
-0.7377303603603604 0.7967228361808552
-0.7357283783783783 0.7963989061665644
-0.7337263963963965 0.7960722504602408
-0.7317244144144144 0.7957429247430613
-0.7297224324324325 0.7954109838421674
-0.7277204504504504 0.7950764817495646
-0.7257184684684685 0.7947394716404661
-0.7237164864864865 0.7944000058910994
-0.7217145045045046 0.7940581360959971
-0.7197125225225225 0.79371391308479
-0.7177105405405406 0.7933673869385192
-0.7157085585585585 0.7930186070054854
-0.7137065765765767 0.7926676219166527
-0.7117045945945946 0.7923144796006182
-0.7097026126126127 0.7919592272981685
-0.7077006306306306 0.7916019115764328
-0.7056986486486487 0.7912425783426476
-0.7036966666666666 0.7908812728575472
-0.7016946846846848 0.790518039748392
-0.6996927027027027 0.7901529230216454
-0.6976907207207208 0.7897859660753147
-0.6956887387387387 0.7894172117109621
-0.6936867567567568 0.7890467021454007
-0.6916847747747747 0.7886744790220845
-0.6896827927927929 0.7883005834222017
-0.6876808108108108 0.7879250558754808
-0.6856788288288289 0.7875479363707211
-0.6836768468468468 0.7871692643660522
-0.681674864864865 0.7867890787989357
-0.6796728828828829 0.7864074180959129
-0.677670900900901 0.7860243201821098
-0.6756689189189189 0.785639822490505
-0.673666936936937 0.7852539619709693
-0.6716649549549549 0.7848667750990809
-0.6696629729729731 0.7844782978847282
-0.667660990990991 0.784088565880501
-0.6656590090090091 0.783697614189882
-0.663657027027027 0.7833054774752379
-0.6616550450450451 0.782912189965624
-0.659653063063063 0.7825177854644005
-0.6576510810810812 0.7821222973566719
-0.6556490990990991 0.7817257586165491
-0.6536471171171172 0.7813282018142444
-0.6516451351351351 0.7809296591230026
-0.6496431531531532 0.7805301623258696
-0.6476411711711711 0.7801297428223085
-0.6456391891891893 0.7797284316346644
-0.6436372072072072 0.7793262594144823
-0.6416352252252253 0.778923256448682
-0.6396332432432432 0.7785194526655967
-0.6376312612612614 0.7781148776408755
-0.6356292792792793 0.7777095606032549
-0.6336272972972974 0.7773035304402043
-0.6316253153153153 0.7768968157034466
-0.6296233333333334 0.7764894446143598
-0.6276213513513513 0.776081445069259
-0.6256193693693695 0.7756728446445682
-0.6236173873873874 0.7752636706018765
-0.6216154054054055 0.7748539498928907
-0.6196134234234234 0.77444370916428
-0.6176114414414415 0.7740329747624193
-0.6156094594594594 0.7736217727380328
-0.6136074774774775 0.7732101288507398
-0.6116054954954955 0.7727980685735076
-0.6096035135135135 0.77238561709701
-0.6076015315315315 0.7719727993338978
-0.6055995495495495 0.7715596399229813
-0.6035975675675676 0.7711461632333263
-0.6015955855855856 0.7707323933682694
-0.5995936036036036 0.7703183541693497
-0.5975916216216216 0.7699040692201642
-0.5955896396396396 0.7694895618501425
-0.5935876576576576 0.7690748551382502
-0.5915856756756757 0.7686599719166167
-0.5895836936936937 0.7682449347740914
-0.5875817117117117 0.7678297660597323
-0.5855797297297297 0.767414487886223
-0.5835777477477477 0.7669991221332271
-0.5815757657657658 0.7665836904506746
-0.5795737837837838 0.7661682142619872
-0.5775718018018018 0.7657527147672405
-0.5755698198198198 0.7653372129462663
-0.5735678378378378 0.7649217295616964
-0.5715658558558558 0.764506285161948
-0.5695638738738739 0.7640909000841534
-0.5675618918918919 0.7636755944570357
-0.5655599099099099 0.763260388203729
-0.5635579279279279 0.7628453010445475
-0.5615559459459459 0.7624303524997035
-0.559553963963964 0.762015561891975
-0.557551981981982 0.7616009483493238
-0.55555 0.7611865308074679
-0.553548018018018 0.7607723280124039
-0.551546036036036 0.7603583585228872
-0.549544054054054 0.7599446407128655
-0.5475420720720721 0.7595311927738693
-0.5455400900900901 0.7591180327173588
-0.5435381081081081 0.7587051783770307
-0.5415361261261261 0.758292647411083
-0.5395341441441441 0.7578804573044406
-0.5375321621621622 0.7574686253709401
-0.5355301801801802 0.7570571687554786
-0.5335281981981982 0.7566461044361241
-0.5315262162162162 0.7562354492261895
-0.5295242342342342 0.7558252197762692
-0.5275222522522522 0.7554154325762432
-0.5255202702702703 0.755006103957246
-0.5235182882882883 0.7545972500936001
-0.5215163063063063 0.7541888870047194
-0.5195143243243243 0.7537810305569776
-0.5175123423423423 0.7533736964655482
-0.5155103603603604 0.7529669002962103
-0.5135083783783784 0.7525606574671262
-0.5115063963963964 0.7521549832505888
-0.5095044144144144 0.7517498927747406
-0.5075024324324324 0.7513454010252626
-0.5055004504504504 0.750941522847037
-0.5034984684684685 0.7505382729457812
-0.5014964864864865 0.7501356658896575
-0.4994945045045045 0.7497337161108527
-0.4974925225225225 0.7493324379071356
-0.49549054054054054 0.7489318454433865
-0.49348855855855855 0.7485319527531056
-0.4914865765765766 0.7481327737398923
-0.4894845945945946 0.747734322178905
-0.4874826126126126 0.7473366117182954
-0.4854806306306306 0.746939655880621
-0.48347864864864865 0.7465434680642342
-0.48147666666666666 0.7461480615446502
-0.4794746846846847 0.7457534494758934
-0.4774727027027027 0.7453596448918225
-0.4754707207207207 0.7449666607074343
-0.47346873873873874 0.7445745097201486
-0.47146675675675676 0.7441832046110708
-0.4694647747747748 0.7437927579462383
-0.4674627927927928 0.7434031821778445
-0.4654608108108108 0.7430144896454454
-0.46345882882882883 0.7426266925771473
-0.46145684684684685 0.7422398030907781
-0.45945486486486486 0.7418538331950373
-0.4574528828828829 0.7414687947906314
-0.4554509009009009 0.7410846996713917
-0.4534489189189189 0.7407015595253732
-0.45144693693693694 0.7403193859359409
-0.44944495495495496 0.7399381903828346
-0.447442972972973 0.7395579842432229
-0.445440990990991 0.7391787787927384
-0.443439009009009 0.7388005852064976
-0.44143702702702703 0.7384234145601076
-0.43943504504504505 0.7380472778306556
-0.43743306306306307 0.737672185897686
-0.4354310810810811 0.7372981495441615
-0.4334290990990991 0.7369251794574105
-0.4314271171171171 0.7365532862300617
-0.42942513513513514 0.7361824803609632
-0.42742315315315316 0.7358127722560907
-0.4254211711711712 0.7354441722294394
-0.4234191891891892 0.7350766905039066
-0.4214172072072072 0.7347103372121586
-0.41941522522522523 0.7343451223974871
-0.41741324324324325 0.7339810560146516
-0.41541126126126127 0.7336181479307118
-0.4134092792792793 0.7332564079258463
-0.4114072972972973 0.7328958456941611
-0.4094053153153153 0.7325364708444853
-0.40740333333333334 0.7321782929011563
-0.40540135135135136 0.7318213213047948
-0.4033993693693694 0.7314655654130664
-0.4013973873873874 0.7311110345014353
-0.3993954054054054 0.7307577377639055
-0.39739342342342343 0.730405684313753
-0.39539144144144145 0.730054883184246
-0.39338945945945947 0.7297053433293577
-0.3913874774774775 0.729357073624466
-0.3893854954954955 0.7290100828670473
-0.3873835135135135 0.7286643797773569
-0.38538153153153154 0.7283199729991024
-0.38337954954954956 0.7279768711001074
-0.3813775675675676 0.7276350825729662
-0.3793755855855856 0.727294615835688
-0.3773736036036036 0.726955479232335
-0.37537162162162163 0.7266176810336495
-0.37336963963963965 0.7262812294376737
-0.37136765765765767 0.7259461325703603
-0.3693656756756757 0.725612398486176
-0.3673636936936937 0.7252800351686947
-0.3653617117117117 0.7249490505311855
-0.36335972972972974 0.7246194524171904
-0.36135774774774776 0.7242912486010957
-0.3593557657657658 0.7239644467886945
-0.3573537837837838 0.7236390546177429
-0.3553518018018018 0.7233150796585083
-0.35334981981981983 0.7229925294143091
-0.35134783783783785 0.7226714113220499
-0.34934585585585587 0.7223517327527473
-0.3473438738738739 0.7220335010120493
-0.3453418918918919 0.7217167233407478
-0.3433399099099099 0.7214014069152851
-0.34133792792792794 0.721087558848252
-0.33933594594594596 0.7207751861888819
-0.337333963963964 0.7204642959235352
-0.335331981981982 0.7201548949761797
-0.33333 0.7198469902088638
-0.33132801801801803 0.7195405884221835
-0.32932603603603605 0.7192356963557438
-0.32732405405405407 0.7189323206886127
-0.3253220720720721 0.7186304680397706
-0.3233200900900901 0.7183301449685535
-0.3213181081081081 0.71803135797509
-0.31931612612612614 0.717734113500733
-0.31731414414414416 0.7174384179284852
-0.3153121621621622 0.7171442775834198
-0.3133101801801802 0.7168516987330955
-0.3113081981981982 0.7165606875879651
-0.30930621621621623 0.716271250301781
-0.30730423423423425 0.7159833929719926
-0.30530225225225227 0.715697121640141
-0.3033002702702703 0.7154124422922468
-0.3012982882882883 0.7151293608591944
-0.2992963063063063 0.7148478832171099
-0.29729432432432434 0.7145680151877349
-0.29529234234234236 0.7142897625387954
-0.2932903603603604 0.7140131309843655
-0.2912883783783784 0.7137381261852271
-0.2892863963963964 0.7134647537492241
-0.28728441441441444 0.7131930192316123
-0.28528243243243245 0.7129229281354055
-0.28328045045045047 0.7126544859117161
-0.2812784684684685 0.7123876979600915
-0.2792764864864865 0.7121225696288468
-0.2772745045045045 0.7118591062153921
-0.27527252252252254 0.7115973129665568
-0.27327054054054056 0.7113371950789082
-0.2712685585585586 0.7110787576990681
-0.2692665765765766 0.7108220059240227
-0.2672645945945946 0.7105669448014307
-0.26526261261261264 0.7103135793299258
-0.26326063063063065 0.710061914459416
-0.2612586486486487 0.7098119550913802
-0.2592566666666667 0.7095637060791579
-0.2572546846846847 0.7093171722282376
-0.2552527027027027 0.7090723582965415
-0.25325072072072075 0.7088292689947043
-0.25124873873873876 0.7085879089863513
-0.24924675675675678 0.70834828288837
-0.2472447747747748 0.7081103952711806
-0.24524279279279282 0.7078742506590007
-0.24324081081081084 0.7076398535301088
-0.24123882882882886 0.7074072083171025
-0.23923684684684687 0.7071763194071539
-0.2372348648648649 0.7069471911422623
-0.2352328828828829 0.7067198278195025
-0.23323090090090093 0.7064942336912704
-0.23122891891891884 0.706270412965525
-0.22922693693693685 0.706048369806028
-0.22722495495495487 0.705828108332579
-0.2252229729729729 0.7056096326212484
-0.2232209909909909 0.7053929467046068
-0.22121900900900893 0.705178054571952
-0.21921702702702694 0.7049649601695317
-0.21721504504504496 0.7047536674007643
-0.21521306306306298 0.704544180126456
-0.213211081081081 0.7043365021650161
-0.21120909909909902 0.7041306372926673
-0.20920711711711704 0.7039265892436555
-0.20720513513513505 0.7037243617104549
-0.20520315315315307 0.7035239583439713
-0.2032011711711711 0.7033253827537423
-0.2011991891891891 0.7031286385081345
-0.19919720720720713 0.7029337291345382
-0.19719522522522515 0.70274065811956
-0.19519324324324316 0.702549428909211
-0.19319126126126118 0.7023600449090941
-0.1911892792792792 0.7021725094845881
-0.18918729729729722 0.7019868259610287
-0.18718531531531524 0.7018029976238876
-0.18518333333333326 0.7016210277189484
-0.18318135135135127 0.7014409194524808
-0.1811793693693693 0.7012626759914112
-0.1791773873873873 0.7010863004634929
-0.17717540540540533 0.7009117959574696
-0.17517342342342335 0.7007391655232421
-0.17317144144144136 0.7005684121720286
-0.17116945945945938 0.7003995388765233
-0.1691674774774774 0.7002325485710534
-0.16716549549549542 0.700067444151734
-0.16516351351351344 0.6999042284766195
-0.16316153153153146 0.6997429043658528
-0.16115954954954947 0.6995834746018144
-0.1591575675675675 0.6994259419292651
-0.1571555855855855 0.6992703090554919
-0.15515360360360353 0.6991165786504457
-0.15315162162162155 0.6989647533468819
-0.15114963963963957 0.6988148357404953
-0.14914765765765758 0.6986668283900556
-0.1471456756756756 0.6985207338175377
-0.14514369369369362 0.6983765545082528
-0.14314171171171164 0.6982342929109756
-0.14113972972972966 0.6980939514380702
-0.13913774774774768 0.697955532465613
-0.1371357657657657 0.697819038333515
-0.1351337837837837 0.6976844713456405
-0.13313180180180173 0.6975518337699242
-0.13112981981981975 0.6974211278384881
-0.12912783783783777 0.6972923557477527
-0.12712585585585578 0.6971655196585501
-0.1251238738738738 0.6970406216962325
-0.12312189189189182 0.6969176639507797
-0.12111990990990984 0.6967966484769041
-0.11911792792792786 0.6966775772941556
-0.11711594594594588 0.6965604523870217
-0.1151139639639639 0.6964452757050282
-0.11311198198198191 0.6963320491628359
-0.11110999999999993 0.6962207746403379
-0.10910801801801795 0.6961114539827525
-0.10710603603603597 0.6960040890007159
-0.10510405405405399 0.6958986814703717
-0.103102072072072 0.6957952331334614
-0.10110009009009002 0.6956937456974085
-0.09909810810810804 0.6955942208354051
-0.09709612612612606 0.6954966601864941
-0.09509414414414408 0.6954010653556508
-0.0930921621621621 0.6953074379138627
-0.09109018018018011 0.6952157793982061
-0.08908819819819813 0.6951260913119229
-0.08708621621621615 0.6950383751244947
-0.08508423423423417 0.6949526322717152
-0.08308225225225219 0.6948688641557603
-0.0810802702702702 0.6947870721452578
-0.07907828828828822 0.6947072575753542
-0.07707630630630624 0.6946294217477806
-0.07507432432432426 0.6945535659309162
-0.07307234234234228 0.6944796913598503
-0.0710703603603603 0.6944077992364434
-0.06906837837837831 0.6943378907293849
-0.06706639639639633 0.6942699669742518
-0.06506441441441435 0.6942040290735623
-0.06306243243243237 0.6941400780968308
-0.06106045045045039 0.6940781150806195
-0.059058468468468406 0.6940181410285893
-0.057056486486486424 0.693960156911548
-0.05505450450450444 0.693904163667498
-0.05305252252252246 0.693850162201682
-0.05105054054054048 0.6937981533866262
-0.0490485585585585 0.6937481380621835
-0.047046576576576515 0.6937001170355734
-0.045044594594594534 0.6936540910814223
-0.04304261261261255 0.6936100609417997
-0.04104063063063057 0.6935680273262543
-0.03903864864864859 0.69352799091185
-0.03703666666666661 0.6934899523431961
-0.035034684684684625 0.6934539122324802
-0.03303270270270264 0.6934198711594974
-0.03103072072072066 0.6933878296716779
-0.02902873873873868 0.693357788284114
-0.027026756756756698 0.6933297474795842
-0.025024774774774716 0.6933037077085775
-0.023022792792792734 0.6932796693893141
-0.021020810810810753 0.6932576329077662
-0.01901882882882877 0.6932375986176762
-0.01701684684684679 0.6932195668405742
-0.015014864864864808 0.6932035378657929
-0.013012882882882826 0.6931895119504825
-0.011010900900900844 0.6931774893196214
-0.009008918918918862 0.6931674701660289
-0.007006936936936881 0.6931594546503733
-0.005004954954954899 0.69315344290118
-0.003002972972972917 0.6931494350148376
-0.0010009909909909354 0.6931474310556026
0.0010009909909910464 0.6931474310556026
0.003002972972972917 0.6931494350148376
0.00500495495495501 0.69315344290118
0.007006936936936881 0.6931594546503733
0.009008918918918973 0.6931674701660289
0.011010900900900844 0.6931774893196214
0.013012882882882937 0.6931895119504824
0.015014864864864808 0.6932035378657929
0.0170168468468469 0.6932195668405743
0.01901882882882877 0.6932375986176762
0.021020810810810864 0.6932576329077662
0.023022792792792734 0.6932796693893141
0.025024774774774827 0.6933037077085775
0.02702675675675692 0.6933297474795842
0.02902873873873879 0.693357788284114
0.031030720720720883 0.6933878296716779
0.033032702702702754 0.6934198711594974
0.03503468468468485 0.6934539122324802
0.03703666666666672 0.6934899523431961
0.03903864864864881 0.69352799091185
0.04104063063063068 0.6935680273262543
0.043042612612612774 0.6936100609417997
0.045044594594594645 0.6936540910814223
0.04704657657657674 0.6937001170355735
0.04904855855855861 0.6937481380621835
0.0510505405405407 0.6937981533866262
0.05305252252252257 0.6938501622016819
0.055054504504504664 0.693904163667498
0.057056486486486535 0.693960156911548
0.05905846846846863 0.6940181410285892
0.0610604504504505 0.6940781150806195
0.06306243243243259 0.6941400780968308
0.06506441441441446 0.6942040290735623
0.06706639639639655 0.6942699669742519
0.06906837837837843 0.694337890729385
0.07107036036036052 0.6944077992364434
0.07307234234234239 0.6944796913598503
0.07507432432432448 0.694553565930916
0.07707630630630635 0.6946294217477806
0.07907828828828845 0.6947072575753542
0.08108027027027032 0.6947870721452578
0.08308225225225241 0.6948688641557602
0.08508423423423428 0.6949526322717152
0.08708621621621637 0.695038375124495
0.08908819819819824 0.6951260913119229
0.09109018018018034 0.695215779398206
0.0930921621621622 0.6953074379138626
0.0950941441441443 0.6954010653556508
0.09709612612612617 0.6954966601864941
0.09909810810810826 0.695594220835405
0.10110009009009013 0.6956937456974085
0.10310207207207223 0.6957952331334614
0.1051040540540541 0.6958986814703718
0.10710603603603619 0.6960040890007158
0.10910801801801806 0.6961114539827525
0.11111000000000015 0.696220774640338
0.11311198198198202 0.6963320491628359
0.11511396396396412 0.6964452757050282
0.11711594594594599 0.6965604523870217
0.11911792792792808 0.6966775772941556
0.12111990990990995 0.6967966484769041
0.12312189189189204 0.6969176639507797
0.12512387387387391 0.6970406216962326
0.127125855855856 0.6971655196585502
0.12912783783783788 0.6972923557477528
0.13112981981981997 0.6974211278384881
0.13313180180180184 0.6975518337699242
0.13513378378378393 0.6976844713456405
0.1371357657657658 0.697819038333515
0.1391377477477479 0.6979555324656131
0.14113972972972977 0.6980939514380702
0.14314171171171186 0.6982342929109757
0.14514369369369373 0.6983765545082528
0.14714567567567582 0.6985207338175375
0.1491476576576577 0.6986668283900556
0.1511496396396398 0.6988148357404954
0.15315162162162166 0.6989647533468819
0.15515360360360375 0.6991165786504459
0.15715558558558562 0.6992703090554919
0.15915756756756771 0.6994259419292651
0.16115954954954959 0.6995834746018144
0.16316153153153168 0.6997429043658528
0.16516351351351355 0.6999042284766195
0.16716549549549564 0.7000674441517342
0.1691674774774775 0.7002325485710535
0.1711694594594596 0.7003995388765232
0.17317144144144148 0.7005684121720286
0.17517342342342357 0.7007391655232421
0.17717540540540544 0.7009117959574696
0.17917738738738753 0.7010863004634926
0.1811793693693694 0.7012626759914113
0.1831813513513515 0.7014409194524809
0.18518333333333337 0.7016210277189484
0.18718531531531546 0.7018029976238874
0.18918729729729733 0.7019868259610287
0.19118927927927942 0.7021725094845882
0.1931912612612613 0.7023600449090942
0.1951932432432434 0.7025494289092109
0.19719522522522526 0.70274065811956
0.19919720720720735 0.7029337291345382
0.20119918918918922 0.7031286385081345
0.2032011711711713 0.7033253827537422
0.20520315315315318 0.7035239583439713
0.20720513513513528 0.703724361710455
0.20920711711711715 0.7039265892436555
0.21120909909909924 0.7041306372926672
0.2132110810810811 0.7043365021650161
0.2152130630630632 0.7045441801264561
0.21721504504504507 0.7047536674007644
0.21921702702702717 0.7049649601695317
0.22121900900900904 0.705178054571952
0.22322099099099113 0.705392946704607
0.225222972972973 0.7056096326212484
0.2272249549549551 0.705828108332579
0.22922693693693696 0.706048369806028
0.23122891891891906 0.7062704129655251
0.23323090090090093 0.7064942336912705
0.23523288288288302 0.7067198278195026
0.2372348648648649 0.7069471911422623
0.23923684684684698 0.707176319407154
0.24123882882882886 0.7074072083171026
0.24324081081081095 0.7076398535301088
0.24524279279279282 0.7078742506590007
0.2472447747747749 0.7081103952711806
0.24924675675675678 0.70834828288837
0.2512487387387389 0.7085879089863514
0.25325072072072075 0.7088292689947043
0.25525270270270284 0.7090723582965415
0.2572546846846847 0.7093171722282376
0.2592566666666668 0.7095637060791578
0.2612586486486487 0.7098119550913802
0.26326063063063077 0.7100619144594161
0.26526261261261264 0.7103135793299257
0.26726459459459473 0.7105669448014307
0.2692665765765766 0.7108220059240228
0.2712685585585587 0.7110787576990681
0.27327054054054056 0.7113371950789082
0.27527252252252266 0.7115973129665566
0.2772745045045045 0.7118591062153921
0.2792764864864866 0.7121225696288469
0.2812784684684685 0.7123876979600915
0.2832804504504506 0.7126544859117161
0.28528243243243245 0.7129229281354056
0.28728441441441455 0.7131930192316123
0.2892863963963964 0.7134647537492241
0.2912883783783785 0.7137381261852271
0.2932903603603604 0.7140131309843655
0.2952923423423425 0.7142897625387955
0.29729432432432434 0.7145680151877349
0.29929630630630644 0.7148478832171099
0.3012982882882883 0.7151293608591943
0.3033002702702704 0.7154124422922468
0.30530225225225227 0.715697121640141
0.30730423423423436 0.7159833929719926
0.30930621621621623 0.716271250301781
0.3113081981981983 0.7165606875879651
0.3133101801801802 0.7168516987330955
0.3153121621621623 0.7171442775834198
0.31731414414414416 0.7174384179284852
0.31931612612612625 0.7177341135007331
0.3213181081081081 0.71803135797509
0.3233200900900902 0.7183301449685535
0.3253220720720721 0.7186304680397706
0.3273240540540542 0.7189323206886127
0.32932603603603605 0.7192356963557438
0.33132801801801814 0.7195405884221836
0.33333 0.7198469902088637
0.3353319819819821 0.7201548949761798
0.337333963963964 0.7204642959235352
0.33933594594594607 0.7207751861888819
0.34133792792792794 0.721087558848252
0.34333990990991003 0.7214014069152851
0.3453418918918919 0.7217167233407478
0.347343873873874 0.7220335010120493
0.34934585585585587 0.7223517327527473
0.35134783783783796 0.72267141132205
0.35334981981981983 0.7229925294143091
0.3553518018018019 0.7233150796585082
0.3573537837837838 0.7236390546177429
0.3593557657657659 0.7239644467886945
0.36135774774774776 0.7242912486010956
0.36335972972972985 0.7246194524171904
0.3653617117117117 0.7249490505311855
0.3673636936936938 0.7252800351686948
0.3693656756756757 0.725612398486176
0.3713676576576578 0.7259461325703603
0.37336963963963965 0.7262812294376736
0.37537162162162174 0.7266176810336495
0.3773736036036036 0.726955479232335
0.3793755855855857 0.727294615835688
0.3813775675675676 0.7276350825729662
0.38337954954954967 0.7279768711001076
0.38538153153153154 0.7283199729991024
0.38738351351351363 0.7286643797773569
0.3893854954954955 0.7290100828670473
0.3913874774774776 0.7293570736244661
0.39338945945945947 0.7297053433293577
0.39539144144144156 0.7300548831842459
0.39739342342342343 0.730405684313753
0.3993954054054055 0.7307577377639055
0.4013973873873874 0.7311110345014353
0.4033993693693695 0.7314655654130664
0.40540135135135136 0.7318213213047946
0.40740333333333345 0.7321782929011564
0.4094053153153153 0.7325364708444854
0.4114072972972974 0.7328958456941611
0.4134092792792793 0.7332564079258463
0.4154112612612614 0.7336181479307118
0.41741324324324325 0.7339810560146516
0.41941522522522534 0.7343451223974871
0.4214172072072072 0.7347103372121586
0.4234191891891893 0.7350766905039067
0.4254211711711712 0.7354441722294394
0.42742315315315327 0.7358127722560905
0.42942513513513514 0.7361824803609632
0.43142711711711723 0.7365532862300618
0.4334290990990991 0.7369251794574105
0.4354310810810812 0.7372981495441614
0.43743306306306307 0.737672185897686
0.43943504504504516 0.7380472778306557
0.44143702702702703 0.7384234145601076
0.4434390090090091 0.7388005852064976
0.445440990990991 0.7391787787927384
0.4474429729729731 0.739557984243223
0.44944495495495496 0.7399381903828346
0.45144693693693705 0.7403193859359408
0.4534489189189189 0.7407015595253732
0.455450900900901 0.7410846996713918
0.4574528828828829 0.7414687947906314
0.459454864864865 0.7418538331950373
0.46145684684684685 0.7422398030907781
0.46345882882882894 0.7426266925771474
0.4654608108108108 0.7430144896454454
0.4674627927927929 0.7434031821778444
0.4694647747747748 0.7437927579462383
0.47146675675675687 0.7441832046110708
0.47346873873873874 0.7445745097201486
0.47547072072072083 0.7449666607074343
0.4774727027027027 0.7453596448918224
0.4794746846846848 0.7457534494758935
0.48147666666666666 0.7461480615446503
0.48347864864864876 0.7465434680642341
0.4854806306306306 0.746939655880621
0.4874826126126127 0.7473366117182955
0.4894845945945946 0.747734322178905
0.4914865765765767 0.7481327737398922
0.49348855855855855 0.7485319527531055
0.49549054054054065 0.7489318454433866
0.4974925225225225 0.7493324379071356
0.4994945045045046 0.7497337161108527
0.5014964864864865 0.7501356658896575
0.5034984684684686 0.7505382729457813
0.5055004504504504 0.750941522847037
0.5075024324324325 0.7513454010252626
0.5095044144144144 0.7517498927747406
0.5115063963963965 0.7521549832505889
0.5135083783783784 0.7525606574671262
0.5155103603603605 0.7529669002962102
0.5175123423423423 0.7533736964655482
0.5195143243243244 0.7537810305569778
0.5215163063063063 0.7541888870047194
0.5235182882882884 0.7545972500936001
0.5255202702702703 0.755006103957246
0.5275222522522524 0.7554154325762433
0.5295242342342342 0.7558252197762692
0.5315262162162163 0.7562354492261895
0.5335281981981982 0.7566461044361241
0.5355301801801803 0.7570571687554786
0.5375321621621624 0.7574686253709401
0.5395341441441442 0.7578804573044405
0.5415361261261263 0.7582926474110832
0.5435381081081082 0.7587051783770307
0.5455400900900903 0.7591180327173586
0.5475420720720722 0.7595311927738693
0.5495440540540543 0.7599446407128657
0.5515460360360361 0.7603583585228874
0.5535480180180182 0.7607723280124038
0.5555500000000001 0.7611865308074679
0.5575519819819822 0.761600948349324
0.5595539639639641 0.7620155618919751
0.5615559459459462 0.7624303524997035
0.563557927927928 0.7628453010445474
0.5655599099099101 0.763260388203729
0.567561891891892 0.7636755944570358
0.5695638738738741 0.7640909000841534
0.571565855855856 0.7645062851619479
0.573567837837838 0.7649217295616966
0.5755698198198199 0.7653372129462666
0.577571801801802 0.7657527147672405
0.5795737837837839 0.7661682142619873
0.581575765765766 0.7665836904506748
0.5835777477477478 0.7669991221332272
0.5855797297297299 0.767414487886223
0.5875817117117118 0.7678297660597322
0.5895836936936939 0.7682449347740916
0.5915856756756758 0.7686599719166167
0.5935876576576579 0.7690748551382501
0.5955896396396397 0.7694895618501424
0.5975916216216218 0.7699040692201642
0.5995936036036037 0.7703183541693498
0.6015955855855858 0.7707323933682693
0.6035975675675677 0.7711461632333263
0.6055995495495498 0.7715596399229814
0.6076015315315316 0.7719727993338981
0.6096035135135137 0.77238561709701
0.6116054954954956 0.7727980685735075
0.6136074774774777 0.77321012885074
0.6156094594594596 0.7736217727380328
0.6176114414414416 0.7740329747624193
0.6196134234234235 0.77444370916428
0.6216154054054056 0.7748539498928908
0.6236173873873875 0.7752636706018765
0.6256193693693696 0.7756728446445682
0.6276213513513514 0.776081445069259
0.6296233333333335 0.7764894446143598
0.6316253153153154 0.7768968157034467
0.6336272972972975 0.7773035304402042
0.6356292792792794 0.7777095606032547
0.6376312612612615 0.7781148776408756
0.6396332432432433 0.7785194526655969
0.6416352252252254 0.7789232564486819
0.6436372072072073 0.7793262594144823
0.6456391891891894 0.7797284316346647
0.6476411711711713 0.7801297428223086
0.6496431531531534 0.7805301623258694
0.6516451351351352 0.7809296591230025
0.6536471171171173 0.7813282018142447
0.6556490990990992 0.7817257586165491
0.6576510810810813 0.7821222973566719
0.6596530630630631 0.7825177854644005
0.6616550450450452 0.7829121899656241
0.6636570270270271 0.783305477475238
0.6656590090090092 0.7836976141898819
0.6676609909909911 0.784088565880501
0.6696629729729732 0.7844782978847282
0.671664954954955 0.784866775099081
0.6736669369369371 0.7852539619709693
0.675668918918919 0.785639822490505
0.6776709009009011 0.7860243201821098
0.679672882882883 0.786407418095913
0.6816748648648651 0.7867890787989356
0.6836768468468469 0.7871692643660522
0.685678828828829 0.7875479363707212
0.6876808108108109 0.7879250558754809
0.689682792792793 0.7883005834222016
0.6916847747747749 0.7886744790220845
0.693686756756757 0.7890467021454008
0.6956887387387388 0.7894172117109622
0.6976907207207209 0.7897859660753148
0.6996927027027028 0.7901529230216453
0.7016946846846849 0.790518039748392
0.7036966666666667 0.7908812728575473
0.7056986486486488 0.7912425783426476
0.7077006306306307 0.7916019115764327
0.7097026126126128 0.7919592272981687
0.7117045945945947 0.7923144796006183
0.7137065765765768 0.7926676219166525
0.7157085585585586 0.7930186070054854
0.7177105405405407 0.7933673869385194
0.7197125225225226 0.7937139130847901
0.7217145045045047 0.7940581360959971
0.7237164864864866 0.7944000058910994
0.7257184684684687 0.7947394716404662
0.7277204504504505 0.7950764817495647
0.7297224324324326 0.7954109838421674
0.7317244144144145 0.7957429247430612
0.7337263963963966 0.7960722504602409
0.7357283783783785 0.7963989061665644
0.7377303603603605 0.7967228361808549
0.7397323423423424 0.7970439839484245
0.7417343243243245 0.7973622920209955
0.7437363063063064 0.7976777020360029
0.7457382882882885 0.7979901546952469
0.7477402702702703 0.7982995897428748
0.7497422522522524 0.7986059459426604
0.7517442342342343 0.7989091610545584
0.7537462162162164 0.7992091718105024
0.7557481981981983 0.799505913889414
0.7577501801801804 0.7997993218913924
0.7597521621621622 0.8000893293110505
0.7617541441441443 0.8003758685099626
0.7637561261261262 0.8006588706881852
0.7657581081081083 0.8009382658548105
0.7677600900900902 0.8012139827975145
0.7697620720720723 0.8014859490510549
0.7717640540540541 0.8017540908646713
0.7737660360360362 0.8020183331683421
0.7757680180180181 0.8022785995378463
0.7777700000000002 0.8025348121585766
0.779771981981982 0.8027868917880507
0.7817739639639641 0.8030347577170545
0.783775945945946 0.8032783277293615
0.7857779279279281 0.8035175180599611
0.78777990990991 0.8037522433517227
0.7897818918918921 0.8039824166104245
0.791783873873874 0.8042079491580687
0.793785855855856 0.8044287505844021
0.7957878378378379 0.8046447286965517
0.79778981981982 0.8048557894666852
0.7997918018018019 0.8050618369775984
0.801793783783784 0.805262773366126
0.8037957657657658 0.8054584987642655
0.8057977477477479 0.8056489112378962
0.8077997297297298 0.8058339067229712
0.8098017117117119 0.806013378959052
0.8118036936936938 0.8061872194200421
0.8138056756756759 0.8063553172419722
0.8158076576576577 0.8065175591476799
0.8178096396396398 0.8066738293682145
0.8198116216216217 0.8068240095607857
0.8218136036036038 0.8069679787230646
0.8238155855855857 0.807105613103632
0.8258175675675677 0.8072367861083588
0.8278195495495496 0.8073613682024772
0.8298215315315317 0.8074792268080991
0.8318235135135136 0.8075902261969087
0.8338254954954957 0.8076942273777481
0.8358274774774775 0.807791087978782
0.8378294594594596 0.8078806621239126
0.8398314414414415 0.8079628003030935
0.8418334234234236 0.8080373492361568
0.8438354054054055 0.808104151729745
0.8458373873873876 0.8081630465269038
0.8478393693693694 0.8082138681488618
0.8498413513513515 0.8082564467284818
0.8518433333333334 0.808290607834829
0.8538453153153155 0.808316172288251
0.8558472972972974 0.8083329559653297
0.8578492792792795 0.8083407695929916
0.8598512612612613 0.8083394185310201
0.8618532432432434 0.8083287025421344
0.8638552252252253 0.8083084155487418
0.8658572072072074 0.8082783453753766
0.8678591891891893 0.8082382734757632
0.8698611711711713 0.8081879746433305
0.8718631531531532 0.8081272167039131
0.8738651351351353 0.8080557601892422
0.8758671171171172 0.8079733579897045
0.8778690990990993 0.8078797549846899
0.8798710810810811 0.8077746876487013
0.8818730630630632 0.8076578836311987
0.8838750450450451 0.8075290613079539
0.8858770270270272 0.8073879293014569
0.8878790090090091 0.8072341859676624
0.8898809909909912 0.8070675188460696
0.891882972972973 0.806887604069799
0.8938849549549551 0.8066941057319604
0.895886936936937 0.8064866752041933
0.8978889189189191 0.8062649504027751
0.899890900900901 0.8060285549971569
0.901892882882883 0.8057770975551646
0.9038948648648649 0.8055101706184069
0.905896846846847 0.805227349700614
0.9078988288288289 0.8049281922007063
0.909900810810811 0.8046122362213187
0.9119027927927928 0.8042789992822761
0.9139047747747749 0.8039279769170786
0.9159067567567568 0.8035586411387826
0.9179087387387389 0.8031704387597258
0.9199107207207208 0.8027627895472658
0.9219127027027029 0.8023350841950232
0.9239146846846847 0.8018866820859656
0.9259166666666668 0.8014169088199241
0.9279186486486487 0.8009250534736965
0.9299206306306308 0.8004103655565755
0.9319226126126127 0.7998720516177604
0.9339245945945948 0.7993092714544234
0.9359265765765766 0.7987211338598866
0.9379285585585587 0.7981066918399969
0.9399305405405406 0.7974649372118506
0.9419325225225227 0.7967947944818393
0.9439345045045046 0.7960951138786503
0.9459364864864866 0.795364663390167
0.9479384684684685 0.7946021196196087
0.9499404504504506 0.7938060572335732
0.9519424324324325 0.792974936720012
0.9539444144144146 0.792107090103556
0.9559463963963964 0.7912007041734728
0.9579483783783785 0.7902538006580093
0.9599503603603604 0.7892642126167717
0.9619523423423425 0.7882295561037606
0.9639543243243244 0.7871471958537553
0.9659563063063065 0.7860142033277785
0.9679582882882883 0.7848273048641319
0.9699602702702704 0.7835828168333779
0.9719622522522523 0.7822765634499768
0.9739642342342344 0.7809037710214973
0.9759662162162163 0.7794589295306704
0.9779681981981984 0.7779356078648141
0.9799701801801802 0.7763262014875923
0.9819721621621623 0.7746215785133443
0.9839741441441442 0.7728105672086026
0.9859761261261263 0.7708791846460687
0.9879781081081082 0.7688094188272098
0.9899800900900902 0.766577184686005
0.9919820720720721 0.7641486046397113
0.9939840540540542 0.7614724308174445
0.9959860360360361 0.7584617169527953
0.9979880180180182 0.7549336785703176
0.99999 0.7500510304257282


==> Plots/Ising_1.75.txt <==
-0.99999 0.8750485304382275
-0.9979880180180181 0.8794311890837588
-0.9959860360360361 0.8824602399501427
-0.9939840540540541 0.8849729682816616
-0.9919820720720721 0.8871521585537614
-0.9899800900900901 0.8890847570328527
-0.9879781081081082 0.8908220115898196
-0.9859761261261262 0.8923977998074044
-0.9839741441441442 0.8938362067516276
-0.9819721621621622 0.8951552444210231
-0.9799701801801802 0.8963688957428894
-0.9779681981981982 0.8974883324506933
-0.9759662162162163 0.898522686430095
-0.9739642342342343 0.899479562217432
-0.9719622522522523 0.9003653909253859
-0.9699602702702703 0.9011856825712252
-0.9679582882882883 0.9019452108473808
-0.9659563063063064 0.9026481515393937
-0.9639543243243244 0.9032981882767009
-0.9619523423423424 0.9038985947210008
-0.9599503603603604 0.9044522994112697
-0.9579483783783784 0.9049619376127298
-0.9559463963963964 0.9054298932713799
-0.9539444144144145 0.9058583333276138
-0.9519424324324325 0.9062492360531839
-0.9499404504504505 0.9066044146588237
-0.9479384684684685 0.9069255371199021
-0.9459364864864865 0.9072141429484671
-0.9439345045045046 0.9074716574779207
-0.9419325225225226 0.9076994041050445
-0.9399305405405406 0.9078986148419548
-0.9379285585585586 0.9080704394599641
-0.9359265765765766 0.9082159534526804
-0.9339245945945946 0.908336165003008
-0.9319226126126127 0.9084320211051002
-0.9299206306306307 0.9085044129656344
-0.9279186486486487 0.9085541807874382
-0.9259166666666667 0.908582118021313
-0.9239146846846847 0.9085889751579659
-0.9219127027027028 0.9085754631205987
-0.9199107207207208 0.9085422563093801
-0.9179087387387388 0.9084899953413434
-0.9159067567567568 0.9084192895228678
-0.9139047747747748 0.9083307190865952
-0.9119027927927928 0.908224837220188
-0.9099008108108109 0.90810217191059
-0.9078988288288289 0.9079632276243013
-0.9058968468468469 0.9078084868414966
-0.9038948648648649 0.9076384114595408
-0.9018928828828829 0.9074534440795141
-0.899890900900901 0.9072540091876864
-0.897888918918919 0.9070405142424485
-0.895886936936937 0.9068133506759741
-0.893884954954955 0.906572894818813
-0.891882972972973 0.9063195087546877
-0.889880990990991 0.9060535411119585
-0.8878790090090091 0.9057753277975148
-0.8858770270270271 0.9054851926782372
-0.8838750450450451 0.9051834482146265
-0.8818730630630631 0.9048703960507275
-0.8798710810810811 0.9045463275640501
-0.8778690990990992 0.9042115243788228
-0.8758671171171172 0.9038662588455858
-0.8738651351351352 0.903510794489836
-0.8718631531531532 0.9031453864321828
-0.8698611711711712 0.9027702817822405
-0.8678591891891893 0.9023857200082779
-0.8658572072072073 0.9019919332844599
-0.8638552252252253 0.9015891468173574
-0.8618532432432433 0.9011775791532465
-0.8598512612612613 0.9007574424675928
-0.8578492792792793 0.900328942837989
-0.8558472972972974 0.8998922805017157
-0.8538453153153154 0.8994476500989897
-0.8518433333333334 0.8989952409028845
-0.8498413513513514 0.8985352370368185
-0.8478393693693694 0.898067817680443
-0.8458373873873875 0.8975931572646938
-0.8438354054054055 0.8971114256567081
-0.8418334234234235 0.8966227883352571
-0.8398314414414415 0.8961274065572946
-0.8378294594594595 0.8956254375161788
-0.8358274774774775 0.8951170344920774
-0.8338254954954956 0.8946023469950368
-0.8318235135135136 0.8940815209011546
-0.8298215315315316 0.8935546985822661
-0.8278195495495496 0.8930220190295297
-0.8258175675675676 0.8924836179712606
-0.8238155855855857 0.8919396279853471
-0.8218136036036037 0.891390178606557
-0.8198116216216217 0.8908353964290199
-0.8178096396396397 0.8902754052041544
-0.8158076576576577 0.8897103259342891
-0.8138056756756757 0.889140276962215
-0.8118036936936938 0.8885653740568826
-0.8098017117117118 0.8879857304954545
-0.8077997297297297 0.8874014571418991
-0.8057977477477478 0.8868126625223139
-0.8037957657657657 0.8862194528971372
-0.8017937837837839 0.8856219323304158
-0.7997918018018018 0.8850202027562699
-0.7977898198198199 0.8844143640427028
-0.7957878378378378 0.8838045140528794
-0.7937858558558559 0.8831907487040039
-0.7917838738738738 0.8825731620239085
-0.789781891891892 0.8819518462054664
-0.7877799099099099 0.881326891658931
-0.785777927927928 0.8806983870622995
-0.7837759459459459 0.8800664194097942
-0.781773963963964 0.8794310740585455
-0.7797719819819819 0.8787924347735644
-0.7777700000000001 0.8781505837710768
-0.775768018018018 0.8775056017602967
-0.7737660360360361 0.8768575679837072
-0.771764054054054 0.876206560255915
-0.7697620720720721 0.8755526550011412
-0.76776009009009 0.8748959272894073
-0.7657581081081082 0.874236450871474
-0.7637561261261261 0.8735742982125836
-0.7617541441441442 0.87290954052506
-0.7597521621621621 0.8722422477998104
-0.7577501801801803 0.8715724888367793
-0.7557481981981982 0.8709003312743919
-0.7537462162162163 0.8702258416180353
-0.7517442342342342 0.8695490852676103
-0.7497422522522523 0.8688701265441953
-0.7477402702702702 0.8681890287158569
-0.7457382882882884 0.8675058540226404
-0.7437363063063063 0.8668206637007712
-0.7417343243243244 0.8661335180061032
-0.7397323423423423 0.8654444762368355
-0.7377303603603604 0.8647535967555335
-0.7357283783783783 0.8640609370104742
-0.7337263963963965 0.863366553556346
-0.7317244144144144 0.8626705020743259
-0.7297224324324325 0.8619728373915556
-0.7277204504504504 0.8612736135000404
-0.7257184684684685 0.8605728835749935
-0.7237164864864865 0.8598706999926424
-0.7217145045045046 0.8591671143475199
-0.7197125225225225 0.8584621774692566
-0.7177105405405406 0.8577559394388936
-0.7157085585585585 0.8570484496047317
-0.7137065765765767 0.8563397565977349
-0.7117045945945946 0.8556299083465002
-0.7097026126126127 0.8549189520918146
-0.7077006306306306 0.8542069344008069
-0.7056986486486487 0.8534939011807137
-0.7036966666666666 0.8527798976922694
-0.7016946846846848 0.8520649685627343
-0.6996927027027027 0.851349157798572
-0.6976907207207208 0.8506325087977895
-0.6956887387387387 0.8499150643619493
-0.6936867567567568 0.8491968667078642
-0.6916847747747747 0.8484779574789885
-0.6896827927927929 0.84775837775651
-0.6876808108108108 0.8470381680701575
-0.6856788288288289 0.8463173684087304
-0.6836768468468468 0.8455960182303581
-0.681674864864865 0.8448741564725022
-0.6796728828828829 0.844151821561704
-0.677670900900901 0.8434290514230895
-0.6756689189189189 0.8427058834896377
-0.673666936936937 0.8419823547112187
-0.6716649549549549 0.8412585015634111
-0.6696629729729731 0.8405343600561033
-0.667660990990991 0.8398099657418852
-0.6656590090090091 0.8390853537242391
-0.663657027027027 0.8383605586655319
-0.6616550450450451 0.8376356147948191
-0.659653063063063 0.8369105559154608
-0.6576510810810812 0.8361854154125613
-0.6556490990990991 0.8354602262602316
-0.6536471171171172 0.8347350210286844
-0.6516451351351351 0.8340098318911636
-0.6496431531531532 0.833284690630716
-0.6476411711711711 0.8325596286468042
-0.6456391891891893 0.8318346769617737
-0.6436372072072072 0.831109866227169
-0.6416352252252253 0.8303852267299101
-0.6396332432432432 0.8296607883983306
-0.6376312612612614 0.8289365808080789
-0.6356292792792793 0.8282126331878918
-0.6336272972972974 0.8274889744252389
-0.6316253153153153 0.826765633071843
-0.6296233333333334 0.8260426373490819
-0.6276213513513513 0.8253200151532711
-0.6256193693693695 0.8245977940608341
-0.6236173873873874 0.8238760013333604
-0.6216154054054055 0.8231546639225564
-0.6196134234234234 0.8224338084750918
-0.6176114414414415 0.8217134613373411
-0.6156094594594594 0.8209936485600287
-0.6136074774774775 0.8202743959027738
-0.6116054954954955 0.819555728838544
-0.6096035135135135 0.8188376725580127
-0.6076015315315315 0.8181202519738308
-0.6055995495495495 0.8174034917248084
-0.6035975675675676 0.8166874161800117
-0.6015955855855856 0.8159720494427773
-0.5995936036036036 0.8152574153546441
-0.5975916216216216 0.814543537499209
-0.5955896396396396 0.8138304392059019
-0.5935876576576576 0.8131181435536883
-0.5915856756756757 0.8124066733746974
-0.5895836936936937 0.8116960512577789
-0.5875817117117117 0.8109862995519904
-0.5855797297297297 0.8102774403700159
-0.5835777477477477 0.8095694955915188
-0.5815757657657658 0.8088624868664293
-0.5795737837837838 0.8081564356181687
-0.5775718018018018 0.807451363046813
-0.5755698198198198 0.8067472901321939
-0.5735678378378378 0.806044237636943
-0.5715658558558558 0.8053422261094776
-0.5695638738738739 0.8046412758869301
-0.5675618918918919 0.8039414070980238
-0.5655599099099099 0.803242639665892
-0.5635579279279279 0.8025449933108499
-0.5615559459459459 0.8018484875531093
-0.559553963963964 0.801153141715448
-0.557551981981982 0.8004589749258284
-0.55555 0.7997660061199678
-0.553548018018018 0.7990742540438633
-0.551546036036036 0.7983837372562703
-0.549544054054054 0.7976944741311361
-0.5475420720720721 0.7970064828599915
-0.5455400900900901 0.7963197814542967
-0.5435381081081081 0.7956343877477483
-0.5415361261261261 0.7949503193985445
-0.5395341441441441 0.79426759389161
-0.5375321621621622 0.7935862285407812
-0.5355301801801802 0.7929062404909555
-0.5335281981981982 0.7922276467202012
-0.5315262162162162 0.7915504640418305
-0.5295242342342342 0.7908747091064381
-0.5275222522522522 0.7902003984039043
-0.5255202702702703 0.7895275482653632
-0.5235182882882883 0.7888561748651375
-0.5215163063063063 0.7881862942226411
-0.5195143243243243 0.7875179222042477
-0.5175123423423423 0.7868510745251305
-0.5155103603603604 0.7861857667510689
-0.5135083783783784 0.7855220143002252
-0.5115063963963964 0.7848598324448922
-0.5095044144144144 0.7841992363132125
-0.5075024324324324 0.783540240890867
-0.5055004504504504 0.7828828610227381
-0.5034984684684685 0.7822271114145429
-0.5014964864864865 0.7815730066344438
-0.4994945045045045 0.7809205611146278
-0.4974925225225225 0.7802697891528634
-0.49549054054054054 0.7796207049140311
-0.49348855855855855 0.7789733224316311
-0.4914865765765766 0.7783276556092626
-0.4894845945945946 0.7776837182220844
-0.4874826126126126 0.7770415239182478
-0.4854806306306306 0.7764010862203103
-0.48347864864864865 0.7757624185266245
-0.48147666666666666 0.7751255341127058
-0.4794746846846847 0.7744904461325781
-0.4774727027027027 0.7738571676201005
-0.4754707207207207 0.7732257114902696
-0.47346873873873874 0.772596090540505
-0.47146675675675676 0.7719683174519126
-0.4694647747747748 0.7713424047905296
-0.4674627927927928 0.7707183650085492
-0.4654608108108108 0.7700962104455276
-0.46345882882882883 0.769475953329571
-0.46145684684684685 0.7688576057785074
-0.45945486486486486 0.7682411798010361
-0.4574528828828829 0.767626687297864
-0.4554509009009009 0.767014140062822
-0.4534489189189189 0.7664035497839653
-0.45144693693693694 0.7657949280446588
-0.44944495495495496 0.7651882863246423
-0.447442972972973 0.7645836360010846
-0.445440990990991 0.763980988349618
-0.443439009009009 0.7633803545453591
-0.44143702702702703 0.7627817456639151
-0.43943504504504505 0.7621851726823732
-0.43743306306306307 0.7615906464802777
-0.4354310810810811 0.7609981778405913
-0.4334290990990991 0.7604077774506426
-0.4314271171171171 0.7598194559030601
-0.42942513513513514 0.7592332236966919
-0.42742315315315316 0.7586490912375137
-0.4254211711711712 0.7580670688395208
-0.4234191891891892 0.7574871667256103
-0.4214172072072072 0.7569093950284489
-0.41941522522522523 0.7563337637913279
-0.41741324324324325 0.7557602829690069
-0.41541126126126127 0.7551889624285457
-0.4134092792792793 0.754619811950123
-0.4114072972972973 0.7540528412278444
-0.4094053153153153 0.7534880598705394
-0.40740333333333334 0.7529254774025452
-0.40540135135135136 0.7523651032644826
-0.4033993693693694 0.7518069468140169
-0.4013973873873874 0.7512510173266129
-0.3993954054054054 0.750697323996274
-0.39739342342342343 0.7501458759362765
-0.39539144144144145 0.7495966821798886
-0.39338945945945947 0.7490497516810833
-0.3913874774774775 0.7485050933152388
-0.3893854954954955 0.7479627158798313
-0.3873835135135135 0.7474226280951162
-0.38538153153153154 0.746884838604801
-0.38337954954954956 0.7463493559767094
-0.3813775675675676 0.7458161887034355
-0.3793755855855856 0.7452853452029887
-0.3773736036036036 0.7447568338194311
-0.37537162162162163 0.7442306628235053
-0.37336963963963965 0.743706840413253
-0.37136765765765767 0.7431853747146272
-0.3693656756756757 0.7426662737820945
-0.3673636936936937 0.7421495455992289
-0.3653617117117117 0.7416351980792995
-0.36335972972972974 0.7411232390658482
-0.36135774774774776 0.7406136763332614
-0.3593557657657658 0.740106517587332
-0.3573537837837838 0.7396017704658164
-0.3553518018018018 0.7390994425389816
-0.35334981981981983 0.7385995413101465
-0.35134783783783785 0.7381020742162154
-0.34934585585585587 0.7376070486282049
-0.3473438738738739 0.737114471851763
-0.3453418918918919 0.7366243511276818
-0.3433399099099099 0.7361366936324032
-0.34133792792792794 0.7356515064785185
-0.33933594594594596 0.7351687967152607
-0.337333963963964 0.7346885713289903
-0.335331981981982 0.7342108372436753
-0.33333 0.7337356013213637
-0.33132801801801803 0.733262870362652
-0.32932603603603605 0.7327926511071449
-0.32732405405405407 0.7323249502339103
-0.3253220720720721 0.7318597743619288
-0.3233200900900901 0.7313971300505364
-0.3213181081081081 0.7309370237998618
-0.31931612612612614 0.7304794620512576
-0.31731414414414416 0.7300244511877264
-0.3153121621621622 0.729571997534342
-0.3133101801801802 0.7291221073586626
-0.3113081981981982 0.7286747868711412
-0.30930621621621623 0.7282300422255301
-0.30730423423423425 0.7277878795192787
-0.30530225225225227 0.7273483047939282
-0.3033002702702703 0.7269113240354991
-0.3012982882882883 0.726476943174876
-0.2992963063063063 0.7260451680881846
-0.29729432432432434 0.725616004597167
-0.29529234234234236 0.7251894584695489
-0.2932903603603604 0.7247655354194042
-0.2912883783783784 0.7243442411075153
-0.2892863963963964 0.7239255811417258
-0.28728441441441444 0.7235095610772914
-0.28528243243243245 0.7230961864172262
-0.28328045045045047 0.7226854626126423
-0.2812784684684685 0.7222773950630874
-0.2792764864864865 0.7218719891168764
-0.2772745045045045 0.7214692500714193
-0.27527252252252254 0.7210691831735458
-0.27327054054054056 0.7206717936198233
-0.2712685585585586 0.7202770865568728
-0.2692665765765766 0.7198850670816814
-0.2672645945945946 0.7194957402419073
-0.26526261261261264 0.7191091110361844
-0.26326063063063065 0.7187251844144208
-0.2612586486486487 0.718343965278095
-0.2592566666666667 0.7179654584805468
-0.2572546846846847 0.7175896688272647
-0.2552527027027027 0.7172166010761708
-0.25325072072072075 0.7168462599378999
-0.25124873873873876 0.7164786500760771
-0.24924675675675678 0.7161137761075903
-0.2472447747747748 0.7157516426028592
-0.24524279279279282 0.7153922540861017
-0.24324081081081084 0.7150356150355964
-0.24123882882882886 0.7146817298839405
-0.23923684684684687 0.7143306030183066
-0.2372348648648649 0.7139822387806937
-0.2352328828828829 0.7136366414681765
-0.23323090090090093 0.7132938153331512
-0.23122891891891884 0.7129537645835765
-0.22922693693693685 0.7126164933832144
-0.22722495495495487 0.7122820058518642
-0.2252229729729729 0.7119503060655965
-0.2232209909909909 0.7116213980569819
-0.22121900900900893 0.7112952858153181
-0.21921702702702694 0.7109719732868528
-0.21721504504504496 0.7106514643750045
-0.21521306306306298 0.7103337629405793
-0.213211081081081 0.7100188728019865
-0.21120909909909902 0.709706797735449
-0.20920711711711704 0.7093975414752123
-0.20720513513513505 0.7090911077137512
-0.20520315315315307 0.7087875001019708
-0.2032011711711711 0.7084867222494093
-0.2011991891891891 0.7081887777244329
-0.19919720720720713 0.707893670054432
-0.19719522522522515 0.7076014027260134
-0.19519324324324316 0.707311979185188
-0.19319126126126118 0.7070254028375588
-0.1911892792792792 0.7067416770485044
-0.18918729729729722 0.7064608051433607
-0.18718531531531524 0.7061827904075993
-0.18518333333333326 0.7059076360870039
-0.18318135135135127 0.7056353453878442
-0.1811793693693693 0.7053659214770466
-0.1791773873873873 0.705099367482364
-0.17717540540540533 0.7048356864925408
-0.17517342342342335 0.7045748815574773
-0.17317144144144136 0.7043169556883919
-0.17116945945945938 0.7040619118579787
-0.1691674774774774 0.7038097530005651
-0.16716549549549542 0.7035604820122658
-0.16516351351351344 0.7033141017511355
-0.16316153153153146 0.7030706150373172
-0.16115954954954947 0.7028300246531911
-0.1591575675675675 0.7025923333435182
-0.1571555855855855 0.7023575438155855
-0.15515360360360353 0.7021256587393437
-0.15315162162162155 0.7018966807475485
-0.15114963963963957 0.7016706124358945
-0.14914765765765758 0.7014474563631513
-0.1471456756756756 0.701227215051294
-0.14514369369369362 0.7010098909856338
-0.14314171171171164 0.7007954866149455
-0.14113972972972966 0.7005840043515927
-0.13913774774774768 0.7003754465716525
-0.1371357657657657 0.7001698156150353
-0.1351337837837837 0.6999671137856057
-0.13313180180180173 0.6997673433512984
-0.13112981981981975 0.6995705065442355
-0.12912783783783777 0.6993766055608371
-0.12712585585585578 0.6991856425619356
-0.1251238738738738 0.6989976196728832
-0.12312189189189182 0.6988125389836595
-0.12111990990990984 0.6986304025489772
-0.11911792792792786 0.6984512123883859
-0.11711594594594588 0.6982749704863734
-0.1151139639639639 0.6981016787924653
-0.11311198198198191 0.6979313392213224
-0.11110999999999993 0.6977639536528378
-0.10910801801801795 0.69759952393223
-0.10710603603603597 0.697438051870135
-0.10510405405405399 0.6972795392426965
-0.103102072072072 0.6971239877916557
-0.10110009009009002 0.6969713992244365
-0.09909810810810804 0.6968217752142308
-0.09709612612612606 0.6966751174000817
-0.09509414414414408 0.6965314273869642
-0.0930921621621621 0.696390706745866
-0.09109018018018011 0.6962529570138634
-0.08908819819819813 0.6961181796941981
-0.08708621621621615 0.695986376256352
-0.08508423423423417 0.6958575481361184
-0.08308225225225219 0.6957316967356737
-0.0810802702702702 0.6956088234236453
-0.07907828828828822 0.6954889295351799
-0.07707630630630624 0.6953720163720085
-0.07507432432432426 0.6952580852025104
-0.07307234234234228 0.6951471372617749
-0.0710703603603603 0.6950391737516622
-0.06906837837837831 0.6949341958408624
-0.06706639639639633 0.6948322046649517
-0.06506441441441435 0.6947332013264487
-0.06306243243243237 0.6946371868948676
-0.06106045045045039 0.694544162406771
-0.059058468468468406 0.6944541288658195
-0.057056486486486424 0.6943670872428208
-0.05505450450450444 0.6942830384757775
-0.05305252252252246 0.6942019834699324
-0.05105054054054048 0.6941239230978113
-0.0490485585585585 0.6940488581992675
-0.047046576576576515 0.6939767895815204
-0.045044594594594534 0.6939077180191963
-0.04304261261261255 0.6938416442543646
-0.04104063063063057 0.6937785689965743
-0.03903864864864859 0.6937184929228891
-0.03703666666666661 0.6936614166779184
-0.035034684684684625 0.6936073408738496
-0.03303270270270264 0.693556266090478
-0.03103072072072066 0.6935081928752338
-0.02902873873873868 0.6934631217432092
-0.027026756756756698 0.6934210531771828
-0.025024774774774716 0.6933819876276436
-0.023022792792792734 0.6933459255128116
-0.021020810810810753 0.6933128672186591
-0.01901882882882877 0.6932828130989287
-0.01701684684684679 0.6932557634751504
-0.015014864864864808 0.6932317186366567
-0.013012882882882826 0.693210678840598
-0.011010900900900844 0.6931926443119526
-0.009008918918918862 0.6931776152435398
-0.007006936936936881 0.6931655917960281
-0.005004954954954899 0.6931565740979426
-0.003002972972972917 0.6931505622456722
-0.0010009909909909354 0.6931475563034731
0.0010009909909910464 0.6931475563034731
0.003002972972972917 0.6931505622456722
0.00500495495495501 0.6931565740979426
0.007006936936936881 0.6931655917960281
0.009008918918918973 0.6931776152435398
0.011010900900900844 0.6931926443119526
0.013012882882882937 0.6932106788405978
0.015014864864864808 0.6932317186366567
0.0170168468468469 0.6932557634751504
0.01901882882882877 0.6932828130989287
0.021020810810810864 0.6933128672186591
0.023022792792792734 0.6933459255128116
0.025024774774774827 0.6933819876276436
0.02702675675675692 0.6934210531771828
0.02902873873873879 0.6934631217432092
0.031030720720720883 0.6935081928752338
0.033032702702702754 0.693556266090478
0.03503468468468485 0.6936073408738496
0.03703666666666672 0.6936614166779184
0.03903864864864881 0.6937184929228891
0.04104063063063068 0.6937785689965743
0.043042612612612774 0.6938416442543646
0.045044594594594645 0.6939077180191963
0.04704657657657674 0.6939767895815204
0.04904855855855861 0.6940488581992675
0.0510505405405407 0.6941239230978113
0.05305252252252257 0.6942019834699323
0.055054504504504664 0.6942830384757775
0.057056486486486535 0.6943670872428208
0.05905846846846863 0.6944541288658193
0.0610604504504505 0.694544162406771
0.06306243243243259 0.6946371868948678
0.06506441441441446 0.6947332013264487
0.06706639639639655 0.6948322046649517
0.06906837837837843 0.6949341958408624
0.07107036036036052 0.6950391737516622
0.07307234234234239 0.6951471372617749
0.07507432432432448 0.6952580852025103
0.07707630630630635 0.6953720163720085
0.07907828828828845 0.6954889295351799
0.08108027027027032 0.6956088234236453
0.08308225225225241 0.6957316967356736
0.08508423423423428 0.6958575481361184
0.08708621621621637 0.6959863762563521
0.08908819819819824 0.6961181796941981
0.09109018018018034 0.6962529570138632
0.0930921621621622 0.6963907067458659
0.0950941441441443 0.6965314273869643
0.09709612612612617 0.6966751174000817
0.09909810810810826 0.6968217752142308
0.10110009009009013 0.6969713992244365
0.10310207207207223 0.6971239877916557
0.1051040540540541 0.6972795392426965
0.10710603603603619 0.6974380518701349
0.10910801801801806 0.6975995239322301
0.11111000000000015 0.697763953652838
0.11311198198198202 0.6979313392213224
0.11511396396396412 0.6981016787924653
0.11711594594594599 0.6982749704863734
0.11911792792792808 0.698451212388386
0.12111990990990995 0.6986304025489772
0.12312189189189204 0.6988125389836595
0.12512387387387391 0.6989976196728832
0.127125855855856 0.6991856425619357
0.12912783783783788 0.6993766055608371
0.13112981981981997 0.6995705065442354
0.13313180180180184 0.6997673433512985
0.13513378378378393 0.6999671137856058
0.1371357657657658 0.7001698156150353
0.1391377477477479 0.7003754465716526
0.14113972972972977 0.7005840043515928
0.14314171171171186 0.7007954866149455
0.14514369369369373 0.7010098909856338
0.14714567567567582 0.7012272150512939
0.1491476576576577 0.7014474563631513
0.1511496396396398 0.7016706124358946
0.15315162162162166 0.7018966807475485
0.15515360360360375 0.7021256587393438
0.15715558558558562 0.7023575438155855
0.15915756756756771 0.7025923333435182
0.16115954954954959 0.7028300246531911
0.16316153153153168 0.7030706150373173
0.16516351351351355 0.7033141017511356
0.16716549549549564 0.703560482012266
0.1691674774774775 0.7038097530005651
0.1711694594594596 0.7040619118579786
0.17317144144144148 0.7043169556883919
0.17517342342342357 0.7045748815574774
0.17717540540540544 0.7048356864925408
0.17917738738738753 0.7050993674823639
0.1811793693693694 0.7053659214770466
0.1831813513513515 0.7056353453878442
0.18518333333333337 0.705907636087004
0.18718531531531546 0.7061827904075992
0.18918729729729733 0.7064608051433606
0.19118927927927942 0.7067416770485044
0.1931912612612613 0.7070254028375588
0.1951932432432434 0.707311979185188
0.19719522522522526 0.7076014027260134
0.19919720720720735 0.7078936700544322
0.20119918918918922 0.7081887777244329
0.2032011711711713 0.7084867222494092
0.20520315315315318 0.7087875001019709
0.20720513513513528 0.7090911077137513
0.20920711711711715 0.7093975414752124
0.21120909909909924 0.7097067977354489
0.2132110810810811 0.7100188728019865
0.2152130630630632 0.7103337629405795
0.21721504504504507 0.7106514643750045
0.21921702702702717 0.7109719732868527
0.22121900900900904 0.7112952858153181
0.22322099099099113 0.7116213980569819
0.225222972972973 0.7119503060655965
0.2272249549549551 0.7122820058518642
0.22922693693693696 0.7126164933832143
0.23122891891891906 0.7129537645835766
0.23323090090090093 0.7132938153331513
0.23523288288288302 0.7136366414681766
0.2372348648648649 0.7139822387806937
0.23923684684684698 0.7143306030183066
0.24123882882882886 0.7146817298839406
0.24324081081081095 0.7150356150355964
0.24524279279279282 0.7153922540861017
0.2472447747747749 0.7157516426028592
0.24924675675675678 0.7161137761075903
0.2512487387387389 0.7164786500760773
0.25325072072072075 0.7168462599378999
0.25525270270270284 0.7172166010761708
0.2572546846846847 0.7175896688272647
0.2592566666666668 0.7179654584805467
0.2612586486486487 0.718343965278095
0.26326063063063077 0.7187251844144208
0.26526261261261264 0.7191091110361842
0.26726459459459473 0.7194957402419073
0.2692665765765766 0.7198850670816815
0.2712685585585587 0.720277086556873
0.27327054054054056 0.7206717936198233
0.27527252252252266 0.7210691831735457
0.2772745045045045 0.7214692500714193
0.2792764864864866 0.7218719891168764
0.2812784684684685 0.7222773950630874
0.2832804504504506 0.7226854626126424
0.28528243243243245 0.7230961864172263
0.28728441441441455 0.7235095610772915
0.2892863963963964 0.7239255811417258
0.2912883783783785 0.7243442411075154
0.2932903603603604 0.7247655354194042
0.2952923423423425 0.7251894584695489
0.29729432432432434 0.7256160045971669
0.29929630630630644 0.7260451680881848
0.3012982882882883 0.7264769431748759
0.3033002702702704 0.7269113240354992
0.30530225225225227 0.7273483047939282
0.30730423423423436 0.7277878795192788
0.30930621621621623 0.7282300422255301
0.3113081981981983 0.7286747868711412
0.3133101801801802 0.7291221073586626
0.3153121621621623 0.729571997534342
0.31731414414414416 0.7300244511877264
0.31931612612612625 0.7304794620512577
0.3213181081081081 0.7309370237998618
0.3233200900900902 0.7313971300505365
0.3253220720720721 0.7318597743619288
0.3273240540540542 0.7323249502339104
0.32932603603603605 0.7327926511071449
0.33132801801801814 0.7332628703626521
0.33333 0.7337356013213636
0.3353319819819821 0.7342108372436753
0.337333963963964 0.7346885713289903
0.33933594594594607 0.7351687967152607
0.34133792792792794 0.7356515064785185
0.34333990990991003 0.7361366936324033
0.3453418918918919 0.7366243511276818
0.347343873873874 0.737114471851763
0.34934585585585587 0.7376070486282049
0.35134783783783796 0.7381020742162154
0.35334981981981983 0.7385995413101465
0.3553518018018019 0.7390994425389815
0.3573537837837838 0.7396017704658164
0.3593557657657659 0.740106517587332
0.36135774774774776 0.7406136763332613
0.36335972972972985 0.7411232390658482
0.3653617117117117 0.7416351980792995
0.3673636936936938 0.742149545599229
0.3693656756756757 0.7426662737820945
0.3713676576576578 0.7431853747146272
0.37336963963963965 0.7437068404132529
0.37537162162162174 0.7442306628235053
0.3773736036036036 0.7447568338194311
0.3793755855855857 0.7452853452029887
0.3813775675675676 0.7458161887034355
0.38337954954954967 0.7463493559767095
0.38538153153153154 0.746884838604801
0.38738351351351363 0.7474226280951162
0.3893854954954955 0.7479627158798313
0.3913874774774776 0.748505093315239
0.39338945945945947 0.7490497516810833
0.39539144144144156 0.7495966821798886
0.39739342342342343 0.7501458759362765
0.3993954054054055 0.7506973239962741
0.4013973873873874 0.7512510173266129
0.4033993693693695 0.751806946814017
0.40540135135135136 0.7523651032644824
0.40740333333333345 0.7529254774025453
0.4094053153153153 0.7534880598705395
0.4114072972972974 0.7540528412278444
0.4134092792792793 0.754619811950123
0.4154112612612614 0.7551889624285458
0.41741324324324325 0.7557602829690069
0.41941522522522534 0.7563337637913279
0.4214172072072072 0.7569093950284489
0.4234191891891893 0.7574871667256105
0.4254211711711712 0.7580670688395208
0.42742315315315327 0.7586490912375136
0.42942513513513514 0.7592332236966919
0.43142711711711723 0.7598194559030601
0.4334290990990991 0.7604077774506426
0.4354310810810812 0.7609981778405913
0.43743306306306307 0.7615906464802777
0.43943504504504516 0.7621851726823733
0.44143702702702703 0.7627817456639151
0.4434390090090091 0.7633803545453591
0.445440990990991 0.763980988349618
0.4474429729729731 0.7645836360010847
0.44944495495495496 0.7651882863246423
0.45144693693693705 0.7657949280446587
0.4534489189189189 0.7664035497839653
0.455450900900901 0.7670141400628221
0.4574528828828829 0.767626687297864
0.459454864864865 0.7682411798010362
0.46145684684684685 0.7688576057785074
0.46345882882882894 0.7694759533295712
0.4654608108108108 0.7700962104455276
0.4674627927927929 0.7707183650085492
0.4694647747747748 0.7713424047905296
0.47146675675675687 0.7719683174519127
0.47346873873873874 0.772596090540505
0.47547072072072083 0.7732257114902695
0.4774727027027027 0.7738571676201004
0.4794746846846848 0.7744904461325782
0.48147666666666666 0.7751255341127059
0.48347864864864876 0.7757624185266245
0.4854806306306306 0.7764010862203103
0.4874826126126127 0.7770415239182478
0.4894845945945946 0.7776837182220844
0.4914865765765767 0.7783276556092626
0.49348855855855855 0.7789733224316309
0.49549054054054065 0.7796207049140312
0.4974925225225225 0.7802697891528634
0.4994945045045046 0.7809205611146277
0.5014964864864865 0.7815730066344438
0.5034984684684686 0.782227111414543
0.5055004504504504 0.7828828610227381
0.5075024324324325 0.783540240890867
0.5095044144144144 0.7841992363132125
0.5115063963963965 0.7848598324448923
0.5135083783783784 0.7855220143002252
0.5155103603603605 0.7861857667510688
0.5175123423423423 0.7868510745251305
0.5195143243243244 0.7875179222042477
0.5215163063063063 0.7881862942226411
0.5235182882882884 0.7888561748651375
0.5255202702702703 0.7895275482653632
0.5275222522522524 0.7902003984039044
0.5295242342342342 0.7908747091064382
0.5315262162162163 0.7915504640418305
0.5335281981981982 0.7922276467202012
0.5355301801801803 0.7929062404909557
0.5375321621621624 0.7935862285407812
0.5395341441441442 0.7942675938916097
0.5415361261261263 0.7949503193985447
0.5435381081081082 0.7956343877477484
0.5455400900900903 0.7963197814542966
0.5475420720720722 0.7970064828599915
0.5495440540540543 0.7976944741311364
0.5515460360360361 0.7983837372562704
0.5535480180180182 0.7990742540438633
0.5555500000000001 0.7997660061199678
0.5575519819819822 0.8004589749258286
0.5595539639639641 0.8011531417154482
0.5615559459459462 0.8018484875531093
0.563557927927928 0.8025449933108498
0.5655599099099101 0.8032426396658923
0.567561891891892 0.8039414070980238
0.5695638738738741 0.8046412758869301
0.571565855855856 0.8053422261094775
0.573567837837838 0.8060442376369431
0.5755698198198199 0.8067472901321939
0.577571801801802 0.8074513630468131
0.5795737837837839 0.8081564356181689
0.581575765765766 0.8088624868664294
0.5835777477477478 0.8095694955915189
0.5855797297297299 0.8102774403700159
0.5875817117117118 0.8109862995519903
0.5895836936936939 0.8116960512577791
0.5915856756756758 0.8124066733746975
0.5935876576576579 0.8131181435536883
0.5955896396396397 0.8138304392059019
0.5975916216216218 0.8145435374992092
0.5995936036036037 0.8152574153546441
0.6015955855855858 0.8159720494427772
0.6035975675675677 0.8166874161800117
0.6055995495495498 0.8174034917248085
0.6076015315315316 0.8181202519738309
0.6096035135135137 0.8188376725580125
0.6116054954954956 0.8195557288385438
0.6136074774774777 0.8202743959027741
0.6156094594594596 0.8209936485600289
0.6176114414414416 0.8217134613373411
0.6196134234234235 0.8224338084750917
0.6216154054054056 0.8231546639225567
0.6236173873873875 0.8238760013333604
0.6256193693693696 0.8245977940608341
0.6276213513513514 0.8253200151532711
0.6296233333333335 0.8260426373490821
0.6316253153153154 0.8267656330718431
0.6336272972972975 0.8274889744252389
0.6356292792792794 0.8282126331878917
0.6376312612612615 0.8289365808080791
0.6396332432432433 0.8296607883983307
0.6416352252252254 0.8303852267299101
0.6436372072072073 0.831109866227169
0.6456391891891894 0.8318346769617739
0.6476411711711713 0.8325596286468044
0.6496431531531534 0.8332846906307159
0.6516451351351352 0.8340098318911635
0.6536471171171173 0.8347350210286844
0.6556490990990992 0.8354602262602318
0.6576510810810813 0.8361854154125613
0.6596530630630631 0.8369105559154608
0.6616550450450452 0.8376356147948192
0.6636570270270271 0.838360558665532
0.6656590090090092 0.8390853537242389
0.6676609909909911 0.8398099657418852
0.6696629729729732 0.8405343600561034
0.671664954954955 0.8412585015634113
0.6736669369369371 0.8419823547112186
0.675668918918919 0.8427058834896377
0.6776709009009011 0.8434290514230897
0.679672882882883 0.8441518215617041
0.6816748648648651 0.8448741564725021
0.6836768468468469 0.845596018230358
0.685678828828829 0.8463173684087305
0.6876808108108109 0.8470381680701577
0.689682792792793 0.8477583777565099
0.6916847747747749 0.8484779574789884
0.693686756756757 0.8491968667078644
0.6956887387387388 0.8499150643619493
0.6976907207207209 0.8506325087977896
0.6996927027027028 0.8513491577985719
0.7016946846846849 0.8520649685627344
0.7036966666666667 0.8527798976922696
0.7056986486486488 0.8534939011807137
0.7077006306306307 0.8542069344008067
0.7097026126126128 0.8549189520918148
0.7117045945945947 0.8556299083465003
0.7137065765765768 0.8563397565977346
0.7157085585585586 0.8570484496047317
0.7177105405405407 0.8577559394388937
0.7197125225225226 0.8584621774692567
0.7217145045045047 0.8591671143475199
0.7237164864864866 0.8598706999926424
0.7257184684684687 0.8605728835749937
0.7277204504504505 0.8612736135000405
0.7297224324324326 0.8619728373915556
0.7317244144144145 0.8626705020743259
0.7337263963963966 0.8633665535563462
0.7357283783783785 0.8640609370104742
0.7377303603603605 0.8647535967555334
0.7397323423423424 0.8654444762368354
0.7417343243243245 0.8661335180061034
0.7437363063063064 0.8668206637007713
0.7457382882882885 0.8675058540226402
0.7477402702702703 0.8681890287158569
0.7497422522522524 0.8688701265441954
0.7517442342342343 0.8695490852676104
0.7537462162162164 0.8702258416180353
0.7557481981981983 0.8709003312743919
0.7577501801801804 0.8715724888367795
0.7597521621621622 0.8722422477998105
0.7617541441441443 0.8729095405250598
0.7637561261261262 0.8735742982125836
0.7657581081081083 0.8742364508714742
0.7677600900900902 0.8748959272894075
0.7697620720720723 0.8755526550011412
0.7717640540540541 0.8762065602559149
0.7737660360360362 0.8768575679837073
0.7757680180180181 0.8775056017602967
0.7777700000000002 0.8781505837710767
0.779771981981982 0.8787924347735643
0.7817739639639641 0.8794310740585457
0.783775945945946 0.8800664194097944
0.7857779279279281 0.8806983870622995
0.78777990990991 0.8813268916589309
0.7897818918918921 0.8819518462054665
0.791783873873874 0.8825731620239086
0.793785855855856 0.8831907487040038
0.7957878378378379 0.8838045140528794
0.79778981981982 0.8844143640427029
0.7997918018018019 0.8850202027562701
0.801793783783784 0.8856219323304155
0.8037957657657658 0.8862194528971372
0.8057977477477479 0.886812662522314
0.8077997297297298 0.8874014571418993
0.8098017117117119 0.8879857304954542
0.8118036936936938 0.8885653740568826
0.8138056756756759 0.8891402769622152
0.8158076576576577 0.8897103259342891
0.8178096396396398 0.8902754052041542
0.8198116216216217 0.8908353964290199
0.8218136036036038 0.8913901786065572
0.8238155855855857 0.8919396279853473
0.8258175675675677 0.8924836179712605
0.8278195495495496 0.8930220190295296
0.8298215315315317 0.8935546985822662
0.8318235135135136 0.8940815209011546
0.8338254954954957 0.8946023469950367
0.8358274774774775 0.8951170344920774
0.8378294594594596 0.8956254375161788
0.8398314414414415 0.8961274065572947
0.8418334234234236 0.896622788335257
0.8438354054054055 0.8971114256567081
0.8458373873873876 0.897593157264694
0.8478393693693694 0.8980678176804431
0.8498413513513515 0.8985352370368183
0.8518433333333334 0.8989952409028845
0.8538453153153155 0.8994476500989899
0.8558472972972974 0.8998922805017158
0.8578492792792795 0.900328942837989
0.8598512612612613 0.9007574424675928
0.8618532432432434 0.9011775791532466
0.8638552252252253 0.9015891468173574
0.8658572072072074 0.9019919332844597
0.8678591891891893 0.9023857200082779
0.8698611711711713 0.9027702817822407
0.8718631531531532 0.9031453864321828
0.8738651351351353 0.9035107944898357
0.8758671171171172 0.9038662588455857
0.8778690990990993 0.9042115243788229
0.8798710810810811 0.9045463275640502
0.8818730630630632 0.9048703960507274
0.8838750450450451 0.9051834482146264
0.8858770270270272 0.9054851926782375
0.8878790090090091 0.9057753277975149
0.8898809909909912 0.9060535411119582
0.891882972972973 0.9063195087546876
0.8938849549549551 0.9065728948188132
0.895886936936937 0.9068133506759742
0.8978889189189191 0.9070405142424484
0.899890900900901 0.9072540091876863
0.901892882882883 0.9074534440795143
0.9038948648648649 0.9076384114595409
0.905896846846847 0.9078084868414965
0.9078988288288289 0.9079632276243013
0.909900810810811 0.9081021719105901
0.9119027927927928 0.908224837220188
0.9139047747747749 0.9083307190865951
0.9159067567567568 0.9084192895228677
0.9179087387387389 0.9084899953413437
0.9199107207207208 0.9085422563093802
0.9219127027027029 0.9085754631205984
0.9239146846846847 0.9085889751579657
0.9259166666666668 0.9085821180213132
0.9279186486486487 0.9085541807874384
0.9299206306306308 0.9085044129656341
0.9319226126126127 0.9084320211051001
0.9339245945945948 0.9083361650030082
0.9359265765765766 0.9082159534526805
0.9379285585585587 0.9080704394599639
0.9399305405405406 0.9078986148419547
0.9419325225225227 0.9076994041050447
0.9439345045045046 0.9074716574779209
0.9459364864864866 0.9072141429484668
0.9479384684684685 0.9069255371199019
0.9499404504504506 0.9066044146588238
0.9519424324324325 0.906249236053184
0.9539444144144146 0.9058583333276136
0.9559463963963964 0.9054298932713798
0.9579483783783785 0.90496193761273
0.9599503603603604 0.9044522994112699
0.9619523423423425 0.9038985947210005
0.9639543243243244 0.9032981882767008
0.9659563063063065 0.9026481515393939
0.9679582882882883 0.9019452108473809
0.9699602702702704 0.901185682571225
0.9719622522522523 0.9003653909253857
0.9739642342342344 0.8994795622174321
0.9759662162162163 0.8985226864300951
0.9779681981981984 0.8974883324506929
0.9799701801801802 0.8963688957428891
0.9819721621621623 0.8951552444210233
0.9839741441441442 0.8938362067516278
0.9859761261261263 0.8923977998074041
0.9879781081081082 0.8908220115898193
0.9899800900900902 0.8890847570328528
0.9919820720720721 0.8871521585537616
0.9939840540540542 0.8849729682816612
0.9959860360360361 0.8824602399501423
0.9979880180180182 0.8794311890837591
0.99999 0.8750485304382282
-0.99999 0.8750485304382275
-0.9979880180180181 0.8794311890837588
-0.9959860360360361 0.8824602399501427
-0.9939840540540541 0.8849729682816616
-0.9919820720720721 0.8871521585537614
-0.9899800900900901 0.8890847570328527
-0.9879781081081082 0.8908220115898196
-0.9859761261261262 0.8923977998074044
-0.9839741441441442 0.8938362067516276
-0.9819721621621622 0.8951552444210231
-0.9799701801801802 0.8963688957428894
-0.9779681981981982 0.8974883324506933
-0.9759662162162163 0.898522686430095
-0.9739642342342343 0.899479562217432
-0.9719622522522523 0.9003653909253859
-0.9699602702702703 0.9011856825712252
-0.9679582882882883 0.9019452108473808
-0.9659563063063064 0.9026481515393937
-0.9639543243243244 0.9032981882767009
-0.9619523423423424 0.9038985947210008
-0.9599503603603604 0.9044522994112697
-0.9579483783783784 0.9049619376127298
-0.9559463963963964 0.9054298932713799
-0.9539444144144145 0.9058583333276138
-0.9519424324324325 0.9062492360531839
-0.9499404504504505 0.9066044146588237
-0.9479384684684685 0.9069255371199021
-0.9459364864864865 0.9072141429484671
-0.9439345045045046 0.9074716574779207
-0.9419325225225226 0.9076994041050445
-0.9399305405405406 0.9078986148419548
-0.9379285585585586 0.9080704394599641
-0.9359265765765766 0.9082159534526804
-0.9339245945945946 0.908336165003008
-0.9319226126126127 0.9084320211051002
-0.9299206306306307 0.9085044129656344
-0.9279186486486487 0.9085541807874382
-0.9259166666666667 0.908582118021313
-0.9239146846846847 0.9085889751579659
-0.9219127027027028 0.9085754631205987
-0.9199107207207208 0.9085422563093801
-0.9179087387387388 0.9084899953413434
-0.9159067567567568 0.9084192895228678
-0.9139047747747748 0.9083307190865952
-0.9119027927927928 0.908224837220188
-0.9099008108108109 0.90810217191059
-0.9078988288288289 0.9079632276243013
-0.9058968468468469 0.9078084868414966
-0.9038948648648649 0.9076384114595408
-0.9018928828828829 0.9074534440795141
-0.899890900900901 0.9072540091876864
-0.897888918918919 0.9070405142424485
-0.895886936936937 0.9068133506759741
-0.893884954954955 0.906572894818813
-0.891882972972973 0.9063195087546877
-0.889880990990991 0.9060535411119585
-0.8878790090090091 0.9057753277975148
-0.8858770270270271 0.9054851926782372
-0.8838750450450451 0.9051834482146265
-0.8818730630630631 0.9048703960507275
-0.8798710810810811 0.9045463275640501
-0.8778690990990992 0.9042115243788228
-0.8758671171171172 0.9038662588455858
-0.8738651351351352 0.903510794489836
-0.8718631531531532 0.9031453864321828
-0.8698611711711712 0.9027702817822405
-0.8678591891891893 0.9023857200082779
-0.8658572072072073 0.9019919332844599
-0.8638552252252253 0.9015891468173574
-0.8618532432432433 0.9011775791532465
-0.8598512612612613 0.9007574424675928
-0.8578492792792793 0.900328942837989
-0.8558472972972974 0.8998922805017157
-0.8538453153153154 0.8994476500989897
-0.8518433333333334 0.8989952409028845
-0.8498413513513514 0.8985352370368185
-0.8478393693693694 0.898067817680443
-0.8458373873873875 0.8975931572646938
-0.8438354054054055 0.8971114256567081
-0.8418334234234235 0.8966227883352571
-0.8398314414414415 0.8961274065572946
-0.8378294594594595 0.8956254375161788
-0.8358274774774775 0.8951170344920774
-0.8338254954954956 0.8946023469950368
-0.8318235135135136 0.8940815209011546
-0.8298215315315316 0.8935546985822661
-0.8278195495495496 0.8930220190295297
-0.8258175675675676 0.8924836179712606
-0.8238155855855857 0.8919396279853471
-0.8218136036036037 0.891390178606557
-0.8198116216216217 0.8908353964290199
-0.8178096396396397 0.8902754052041544
-0.8158076576576577 0.8897103259342891
-0.8138056756756757 0.889140276962215
-0.8118036936936938 0.8885653740568826
-0.8098017117117118 0.8879857304954545
-0.8077997297297297 0.8874014571418991
-0.8057977477477478 0.8868126625223139
-0.8037957657657657 0.8862194528971372
-0.8017937837837839 0.8856219323304158
-0.7997918018018018 0.8850202027562699
-0.7977898198198199 0.8844143640427028
-0.7957878378378378 0.8838045140528794
-0.7937858558558559 0.8831907487040039
-0.7917838738738738 0.8825731620239085
-0.789781891891892 0.8819518462054664
-0.7877799099099099 0.881326891658931
-0.785777927927928 0.8806983870622995
-0.7837759459459459 0.8800664194097942
-0.781773963963964 0.8794310740585455
-0.7797719819819819 0.8787924347735644
-0.7777700000000001 0.8781505837710768
-0.775768018018018 0.8775056017602967
-0.7737660360360361 0.8768575679837072
-0.771764054054054 0.876206560255915
-0.7697620720720721 0.8755526550011412
-0.76776009009009 0.8748959272894073
-0.7657581081081082 0.874236450871474
-0.7637561261261261 0.8735742982125836
-0.7617541441441442 0.87290954052506
-0.7597521621621621 0.8722422477998104
-0.7577501801801803 0.8715724888367793
-0.7557481981981982 0.8709003312743919
-0.7537462162162163 0.8702258416180353
-0.7517442342342342 0.8695490852676103
-0.7497422522522523 0.8688701265441953
-0.7477402702702702 0.8681890287158569
-0.7457382882882884 0.8675058540226404
-0.7437363063063063 0.8668206637007712
-0.7417343243243244 0.8661335180061032
-0.7397323423423423 0.8654444762368355
-0.7377303603603604 0.8647535967555335
-0.7357283783783783 0.8640609370104742
-0.7337263963963965 0.863366553556346
-0.7317244144144144 0.8626705020743259
-0.7297224324324325 0.8619728373915556
-0.7277204504504504 0.8612736135000404
-0.7257184684684685 0.8605728835749935
-0.7237164864864865 0.8598706999926424
-0.7217145045045046 0.8591671143475199
-0.7197125225225225 0.8584621774692566
-0.7177105405405406 0.8577559394388936
-0.7157085585585585 0.8570484496047317
-0.7137065765765767 0.8563397565977349
-0.7117045945945946 0.8556299083465002
-0.7097026126126127 0.8549189520918146
-0.7077006306306306 0.8542069344008069
-0.7056986486486487 0.8534939011807137
-0.7036966666666666 0.8527798976922694
-0.7016946846846848 0.8520649685627343
-0.6996927027027027 0.851349157798572
-0.6976907207207208 0.8506325087977895
-0.6956887387387387 0.8499150643619493
-0.6936867567567568 0.8491968667078642
-0.6916847747747747 0.8484779574789885
-0.6896827927927929 0.84775837775651
-0.6876808108108108 0.8470381680701575
-0.6856788288288289 0.8463173684087304
-0.6836768468468468 0.8455960182303581
-0.681674864864865 0.8448741564725022
-0.6796728828828829 0.844151821561704
-0.677670900900901 0.8434290514230895
-0.6756689189189189 0.8427058834896377
-0.673666936936937 0.8419823547112187
-0.6716649549549549 0.8412585015634111
-0.6696629729729731 0.8405343600561033
-0.667660990990991 0.8398099657418852
-0.6656590090090091 0.8390853537242391
-0.663657027027027 0.8383605586655319
-0.6616550450450451 0.8376356147948191
-0.659653063063063 0.8369105559154608
-0.6576510810810812 0.8361854154125613
-0.6556490990990991 0.8354602262602316
-0.6536471171171172 0.8347350210286844
-0.6516451351351351 0.8340098318911636
-0.6496431531531532 0.833284690630716
-0.6476411711711711 0.8325596286468042
-0.6456391891891893 0.8318346769617737
-0.6436372072072072 0.831109866227169
-0.6416352252252253 0.8303852267299101
-0.6396332432432432 0.8296607883983306
-0.6376312612612614 0.8289365808080789
-0.6356292792792793 0.8282126331878918
-0.6336272972972974 0.8274889744252389
-0.6316253153153153 0.826765633071843
-0.6296233333333334 0.8260426373490819
-0.6276213513513513 0.8253200151532711
-0.6256193693693695 0.8245977940608341
-0.6236173873873874 0.8238760013333604
-0.6216154054054055 0.8231546639225564
-0.6196134234234234 0.8224338084750918
-0.6176114414414415 0.8217134613373411
-0.6156094594594594 0.8209936485600287
-0.6136074774774775 0.8202743959027738
-0.6116054954954955 0.819555728838544
-0.6096035135135135 0.8188376725580127
-0.6076015315315315 0.8181202519738308
-0.6055995495495495 0.8174034917248084
-0.6035975675675676 0.8166874161800117
-0.6015955855855856 0.8159720494427773
-0.5995936036036036 0.8152574153546441
-0.5975916216216216 0.814543537499209
-0.5955896396396396 0.8138304392059019
-0.5935876576576576 0.8131181435536883
-0.5915856756756757 0.8124066733746974
-0.5895836936936937 0.8116960512577789
-0.5875817117117117 0.8109862995519904
-0.5855797297297297 0.8102774403700159
-0.5835777477477477 0.8095694955915188
-0.5815757657657658 0.8088624868664293
-0.5795737837837838 0.8081564356181687
-0.5775718018018018 0.807451363046813
-0.5755698198198198 0.8067472901321939
-0.5735678378378378 0.806044237636943
-0.5715658558558558 0.8053422261094776
-0.5695638738738739 0.8046412758869301
-0.5675618918918919 0.8039414070980238
-0.5655599099099099 0.803242639665892
-0.5635579279279279 0.8025449933108499
-0.5615559459459459 0.8018484875531093
-0.559553963963964 0.801153141715448
-0.557551981981982 0.8004589749258284
-0.55555 0.7997660061199678
-0.553548018018018 0.7990742540438633
-0.551546036036036 0.7983837372562703
-0.549544054054054 0.7976944741311361
-0.5475420720720721 0.7970064828599915
-0.5455400900900901 0.7963197814542967
-0.5435381081081081 0.7956343877477483
-0.5415361261261261 0.7949503193985445
-0.5395341441441441 0.79426759389161
-0.5375321621621622 0.7935862285407812
-0.5355301801801802 0.7929062404909555
-0.5335281981981982 0.7922276467202012
-0.5315262162162162 0.7915504640418305
-0.5295242342342342 0.7908747091064381
-0.5275222522522522 0.7902003984039043
-0.5255202702702703 0.7895275482653632
-0.5235182882882883 0.7888561748651375
-0.5215163063063063 0.7881862942226411
-0.5195143243243243 0.7875179222042477
-0.5175123423423423 0.7868510745251305
-0.5155103603603604 0.7861857667510689
-0.5135083783783784 0.7855220143002252
-0.5115063963963964 0.7848598324448922
-0.5095044144144144 0.7841992363132125
-0.5075024324324324 0.783540240890867
-0.5055004504504504 0.7828828610227381
-0.5034984684684685 0.7822271114145429
-0.5014964864864865 0.7815730066344438
-0.4994945045045045 0.7809205611146278
-0.4974925225225225 0.7802697891528634
-0.49549054054054054 0.7796207049140311
-0.49348855855855855 0.7789733224316311
-0.4914865765765766 0.7783276556092626
-0.4894845945945946 0.7776837182220844
-0.4874826126126126 0.7770415239182478
-0.4854806306306306 0.7764010862203103
-0.48347864864864865 0.7757624185266245
-0.48147666666666666 0.7751255341127058
-0.4794746846846847 0.7744904461325781
-0.4774727027027027 0.7738571676201005
-0.4754707207207207 0.7732257114902696
-0.47346873873873874 0.772596090540505
-0.47146675675675676 0.7719683174519126
-0.4694647747747748 0.7713424047905296
-0.4674627927927928 0.7707183650085492
-0.4654608108108108 0.7700962104455276
-0.46345882882882883 0.769475953329571
-0.46145684684684685 0.7688576057785074
-0.45945486486486486 0.7682411798010361
-0.4574528828828829 0.767626687297864
-0.4554509009009009 0.767014140062822
-0.4534489189189189 0.7664035497839653
-0.45144693693693694 0.7657949280446588
-0.44944495495495496 0.7651882863246423
-0.447442972972973 0.7645836360010846
-0.445440990990991 0.763980988349618
-0.443439009009009 0.7633803545453591
-0.44143702702702703 0.7627817456639151
-0.43943504504504505 0.7621851726823732
-0.43743306306306307 0.7615906464802777
-0.4354310810810811 0.7609981778405913
-0.4334290990990991 0.7604077774506426
-0.4314271171171171 0.7598194559030601
-0.42942513513513514 0.7592332236966919
-0.42742315315315316 0.7586490912375137
-0.4254211711711712 0.7580670688395208
-0.4234191891891892 0.7574871667256103
-0.4214172072072072 0.7569093950284489
-0.41941522522522523 0.7563337637913279
-0.41741324324324325 0.7557602829690069
-0.41541126126126127 0.7551889624285457
-0.4134092792792793 0.754619811950123
-0.4114072972972973 0.7540528412278444
-0.4094053153153153 0.7534880598705394
-0.40740333333333334 0.7529254774025452
-0.40540135135135136 0.7523651032644826
-0.4033993693693694 0.7518069468140169
-0.4013973873873874 0.7512510173266129
-0.3993954054054054 0.750697323996274
-0.39739342342342343 0.7501458759362765
-0.39539144144144145 0.7495966821798886
-0.39338945945945947 0.7490497516810833
-0.3913874774774775 0.7485050933152388
-0.3893854954954955 0.7479627158798313
-0.3873835135135135 0.7474226280951162
-0.38538153153153154 0.746884838604801
-0.38337954954954956 0.7463493559767094
-0.3813775675675676 0.7458161887034355
-0.3793755855855856 0.7452853452029887
-0.3773736036036036 0.7447568338194311
-0.37537162162162163 0.7442306628235053
-0.37336963963963965 0.743706840413253
-0.37136765765765767 0.7431853747146272
-0.3693656756756757 0.7426662737820945
-0.3673636936936937 0.7421495455992289
-0.3653617117117117 0.7416351980792995
-0.36335972972972974 0.7411232390658482
-0.36135774774774776 0.7406136763332614
-0.3593557657657658 0.740106517587332
-0.3573537837837838 0.7396017704658164
-0.3553518018018018 0.7390994425389816
-0.35334981981981983 0.7385995413101465
-0.35134783783783785 0.7381020742162154
-0.34934585585585587 0.7376070486282049
-0.3473438738738739 0.737114471851763
-0.3453418918918919 0.7366243511276818
-0.3433399099099099 0.7361366936324032
-0.34133792792792794 0.7356515064785185
-0.33933594594594596 0.7351687967152607
-0.337333963963964 0.7346885713289903
-0.335331981981982 0.7342108372436753
-0.33333 0.7337356013213637
-0.33132801801801803 0.733262870362652
-0.32932603603603605 0.7327926511071449
-0.32732405405405407 0.7323249502339103
-0.3253220720720721 0.7318597743619288
-0.3233200900900901 0.7313971300505364
-0.3213181081081081 0.7309370237998618
-0.31931612612612614 0.7304794620512576
-0.31731414414414416 0.7300244511877264
-0.3153121621621622 0.729571997534342
-0.3133101801801802 0.7291221073586626
-0.3113081981981982 0.7286747868711412
-0.30930621621621623 0.7282300422255301
-0.30730423423423425 0.7277878795192787
-0.30530225225225227 0.7273483047939282
-0.3033002702702703 0.7269113240354991
-0.3012982882882883 0.726476943174876
-0.2992963063063063 0.7260451680881846
-0.29729432432432434 0.725616004597167
-0.29529234234234236 0.7251894584695489
-0.2932903603603604 0.7247655354194042
-0.2912883783783784 0.7243442411075153
-0.2892863963963964 0.7239255811417258
-0.28728441441441444 0.7235095610772914
-0.28528243243243245 0.7230961864172262
-0.28328045045045047 0.7226854626126423
-0.2812784684684685 0.7222773950630874
-0.2792764864864865 0.7218719891168764
-0.2772745045045045 0.7214692500714193
-0.27527252252252254 0.7210691831735458
-0.27327054054054056 0.7206717936198233
-0.2712685585585586 0.7202770865568728
-0.2692665765765766 0.7198850670816814
-0.2672645945945946 0.7194957402419073
-0.26526261261261264 0.7191091110361844
-0.26326063063063065 0.7187251844144208
-0.2612586486486487 0.718343965278095
-0.2592566666666667 0.7179654584805468
-0.2572546846846847 0.7175896688272647
-0.2552527027027027 0.7172166010761708
-0.25325072072072075 0.7168462599378999
-0.25124873873873876 0.7164786500760771
-0.24924675675675678 0.7161137761075903
-0.2472447747747748 0.7157516426028592
-0.24524279279279282 0.7153922540861017
-0.24324081081081084 0.7150356150355964
-0.24123882882882886 0.7146817298839405
-0.23923684684684687 0.7143306030183066
-0.2372348648648649 0.7139822387806937
-0.2352328828828829 0.7136366414681765
-0.23323090090090093 0.7132938153331512
-0.23122891891891884 0.7129537645835765
-0.22922693693693685 0.7126164933832144
-0.22722495495495487 0.7122820058518642
-0.2252229729729729 0.7119503060655965
-0.2232209909909909 0.7116213980569819
-0.22121900900900893 0.7112952858153181
-0.21921702702702694 0.7109719732868528
-0.21721504504504496 0.7106514643750045
-0.21521306306306298 0.7103337629405793
-0.213211081081081 0.7100188728019865
-0.21120909909909902 0.709706797735449
-0.20920711711711704 0.7093975414752123
-0.20720513513513505 0.7090911077137512
-0.20520315315315307 0.7087875001019708
-0.2032011711711711 0.7084867222494093
-0.2011991891891891 0.7081887777244329
-0.19919720720720713 0.707893670054432
-0.19719522522522515 0.7076014027260134
-0.19519324324324316 0.707311979185188
-0.19319126126126118 0.7070254028375588
-0.1911892792792792 0.7067416770485044
-0.18918729729729722 0.7064608051433607
-0.18718531531531524 0.7061827904075993
-0.18518333333333326 0.7059076360870039
-0.18318135135135127 0.7056353453878442
-0.1811793693693693 0.7053659214770466
-0.1791773873873873 0.705099367482364
-0.17717540540540533 0.7048356864925408
-0.17517342342342335 0.7045748815574773
-0.17317144144144136 0.7043169556883919
-0.17116945945945938 0.7040619118579787
-0.1691674774774774 0.7038097530005651
-0.16716549549549542 0.7035604820122658
-0.16516351351351344 0.7033141017511355
-0.16316153153153146 0.7030706150373172
-0.16115954954954947 0.7028300246531911
-0.1591575675675675 0.7025923333435182
-0.1571555855855855 0.7023575438155855
-0.15515360360360353 0.7021256587393437
-0.15315162162162155 0.7018966807475485
-0.15114963963963957 0.7016706124358945
-0.14914765765765758 0.7014474563631513
-0.1471456756756756 0.701227215051294
-0.14514369369369362 0.7010098909856338
-0.14314171171171164 0.7007954866149455
-0.14113972972972966 0.7005840043515927
-0.13913774774774768 0.7003754465716525
-0.1371357657657657 0.7001698156150353
-0.1351337837837837 0.6999671137856057
-0.13313180180180173 0.6997673433512984
-0.13112981981981975 0.6995705065442355
-0.12912783783783777 0.6993766055608371
-0.12712585585585578 0.6991856425619356
-0.1251238738738738 0.6989976196728832
-0.12312189189189182 0.6988125389836595
-0.12111990990990984 0.6986304025489772
-0.11911792792792786 0.6984512123883859
-0.11711594594594588 0.6982749704863734
-0.1151139639639639 0.6981016787924653
-0.11311198198198191 0.6979313392213224
-0.11110999999999993 0.6977639536528378
-0.10910801801801795 0.69759952393223
-0.10710603603603597 0.697438051870135
-0.10510405405405399 0.6972795392426965
-0.103102072072072 0.6971239877916557
-0.10110009009009002 0.6969713992244365
-0.09909810810810804 0.6968217752142308
-0.09709612612612606 0.6966751174000817
-0.09509414414414408 0.6965314273869642
-0.0930921621621621 0.696390706745866
-0.09109018018018011 0.6962529570138634
-0.08908819819819813 0.6961181796941981
-0.08708621621621615 0.695986376256352
-0.08508423423423417 0.6958575481361184
-0.08308225225225219 0.6957316967356737
-0.0810802702702702 0.6956088234236453
-0.07907828828828822 0.6954889295351799
-0.07707630630630624 0.6953720163720085
-0.07507432432432426 0.6952580852025104
-0.07307234234234228 0.6951471372617749
-0.0710703603603603 0.6950391737516622
-0.06906837837837831 0.6949341958408624
-0.06706639639639633 0.6948322046649517
-0.06506441441441435 0.6947332013264487
-0.06306243243243237 0.6946371868948676
-0.06106045045045039 0.694544162406771
-0.059058468468468406 0.6944541288658195
-0.057056486486486424 0.6943670872428208
-0.05505450450450444 0.6942830384757775
-0.05305252252252246 0.6942019834699324
-0.05105054054054048 0.6941239230978113
-0.0490485585585585 0.6940488581992675
-0.047046576576576515 0.6939767895815204
-0.045044594594594534 0.6939077180191963
-0.04304261261261255 0.6938416442543646
-0.04104063063063057 0.6937785689965743
-0.03903864864864859 0.6937184929228891
-0.03703666666666661 0.6936614166779184
-0.035034684684684625 0.6936073408738496
-0.03303270270270264 0.693556266090478
-0.03103072072072066 0.6935081928752338
-0.02902873873873868 0.6934631217432092
-0.027026756756756698 0.6934210531771828
-0.025024774774774716 0.6933819876276436
-0.023022792792792734 0.6933459255128116
-0.021020810810810753 0.6933128672186591
-0.01901882882882877 0.6932828130989287
-0.01701684684684679 0.6932557634751504
-0.015014864864864808 0.6932317186366567
-0.013012882882882826 0.693210678840598
-0.011010900900900844 0.6931926443119526
-0.009008918918918862 0.6931776152435398
-0.007006936936936881 0.6931655917960281
-0.005004954954954899 0.6931565740979426
-0.003002972972972917 0.6931505622456722
-0.0010009909909909354 0.6931475563034731
0.0010009909909910464 0.6931475563034731
0.003002972972972917 0.6931505622456722
0.00500495495495501 0.6931565740979426
0.007006936936936881 0.6931655917960281
0.009008918918918973 0.6931776152435398
0.011010900900900844 0.6931926443119526
0.013012882882882937 0.6932106788405978
0.015014864864864808 0.6932317186366567
0.0170168468468469 0.6932557634751504
0.01901882882882877 0.6932828130989287
0.021020810810810864 0.6933128672186591
0.023022792792792734 0.6933459255128116
0.025024774774774827 0.6933819876276436
0.02702675675675692 0.6934210531771828
0.02902873873873879 0.6934631217432092
0.031030720720720883 0.6935081928752338
0.033032702702702754 0.693556266090478
0.03503468468468485 0.6936073408738496
0.03703666666666672 0.6936614166779184
0.03903864864864881 0.6937184929228891
0.04104063063063068 0.6937785689965743
0.043042612612612774 0.6938416442543646
0.045044594594594645 0.6939077180191963
0.04704657657657674 0.6939767895815204
0.04904855855855861 0.6940488581992675
0.0510505405405407 0.6941239230978113
0.05305252252252257 0.6942019834699323
0.055054504504504664 0.6942830384757775
0.057056486486486535 0.6943670872428208
0.05905846846846863 0.6944541288658193
0.0610604504504505 0.694544162406771
0.06306243243243259 0.6946371868948678
0.06506441441441446 0.6947332013264487
0.06706639639639655 0.6948322046649517
0.06906837837837843 0.6949341958408624
0.07107036036036052 0.6950391737516622
0.07307234234234239 0.6951471372617749
0.07507432432432448 0.6952580852025103
0.07707630630630635 0.6953720163720085
0.07907828828828845 0.6954889295351799
0.08108027027027032 0.6956088234236453
0.08308225225225241 0.6957316967356736
0.08508423423423428 0.6958575481361184
0.08708621621621637 0.6959863762563521
0.08908819819819824 0.6961181796941981
0.09109018018018034 0.6962529570138632
0.0930921621621622 0.6963907067458659
0.0950941441441443 0.6965314273869643
0.09709612612612617 0.6966751174000817
0.09909810810810826 0.6968217752142308
0.10110009009009013 0.6969713992244365
0.10310207207207223 0.6971239877916557
0.1051040540540541 0.6972795392426965
0.10710603603603619 0.6974380518701349
0.10910801801801806 0.6975995239322301
0.11111000000000015 0.697763953652838
0.11311198198198202 0.6979313392213224
0.11511396396396412 0.6981016787924653
0.11711594594594599 0.6982749704863734
0.11911792792792808 0.698451212388386
0.12111990990990995 0.6986304025489772
0.12312189189189204 0.6988125389836595
0.12512387387387391 0.6989976196728832
0.127125855855856 0.6991856425619357
0.12912783783783788 0.6993766055608371
0.13112981981981997 0.6995705065442354
0.13313180180180184 0.6997673433512985
0.13513378378378393 0.6999671137856058
0.1371357657657658 0.7001698156150353
0.1391377477477479 0.7003754465716526
0.14113972972972977 0.7005840043515928
0.14314171171171186 0.7007954866149455
0.14514369369369373 0.7010098909856338
0.14714567567567582 0.7012272150512939
0.1491476576576577 0.7014474563631513
0.1511496396396398 0.7016706124358946
0.15315162162162166 0.7018966807475485
0.15515360360360375 0.7021256587393438
0.15715558558558562 0.7023575438155855
0.15915756756756771 0.7025923333435182
0.16115954954954959 0.7028300246531911
0.16316153153153168 0.7030706150373173
0.16516351351351355 0.7033141017511356
0.16716549549549564 0.703560482012266
0.1691674774774775 0.7038097530005651
0.1711694594594596 0.7040619118579786
0.17317144144144148 0.7043169556883919
0.17517342342342357 0.7045748815574774
0.17717540540540544 0.7048356864925408
0.17917738738738753 0.7050993674823639
0.1811793693693694 0.7053659214770466
0.1831813513513515 0.7056353453878442
0.18518333333333337 0.705907636087004
0.18718531531531546 0.7061827904075992
0.18918729729729733 0.7064608051433606
0.19118927927927942 0.7067416770485044
0.1931912612612613 0.7070254028375588
0.1951932432432434 0.707311979185188
0.19719522522522526 0.7076014027260134
0.19919720720720735 0.7078936700544322
0.20119918918918922 0.7081887777244329
0.2032011711711713 0.7084867222494092
0.20520315315315318 0.7087875001019709
0.20720513513513528 0.7090911077137513
0.20920711711711715 0.7093975414752124
0.21120909909909924 0.7097067977354489
0.2132110810810811 0.7100188728019865
0.2152130630630632 0.7103337629405795
0.21721504504504507 0.7106514643750045
0.21921702702702717 0.7109719732868527
0.22121900900900904 0.7112952858153181
0.22322099099099113 0.7116213980569819
0.225222972972973 0.7119503060655965
0.2272249549549551 0.7122820058518642
0.22922693693693696 0.7126164933832143
0.23122891891891906 0.7129537645835766
0.23323090090090093 0.7132938153331513
0.23523288288288302 0.7136366414681766
0.2372348648648649 0.7139822387806937
0.23923684684684698 0.7143306030183066
0.24123882882882886 0.7146817298839406
0.24324081081081095 0.7150356150355964
0.24524279279279282 0.7153922540861017
0.2472447747747749 0.7157516426028592
0.24924675675675678 0.7161137761075903
0.2512487387387389 0.7164786500760773
0.25325072072072075 0.7168462599378999
0.25525270270270284 0.7172166010761708
0.2572546846846847 0.7175896688272647
0.2592566666666668 0.7179654584805467
0.2612586486486487 0.718343965278095
0.26326063063063077 0.7187251844144208
0.26526261261261264 0.7191091110361842
0.26726459459459473 0.7194957402419073
0.2692665765765766 0.7198850670816815
0.2712685585585587 0.720277086556873
0.27327054054054056 0.7206717936198233
0.27527252252252266 0.7210691831735457
0.2772745045045045 0.7214692500714193
0.2792764864864866 0.7218719891168764
0.2812784684684685 0.7222773950630874
0.2832804504504506 0.7226854626126424
0.28528243243243245 0.7230961864172263
0.28728441441441455 0.7235095610772915
0.2892863963963964 0.7239255811417258
0.2912883783783785 0.7243442411075154
0.2932903603603604 0.7247655354194042
0.2952923423423425 0.7251894584695489
0.29729432432432434 0.7256160045971669
0.29929630630630644 0.7260451680881848
0.3012982882882883 0.7264769431748759
0.3033002702702704 0.7269113240354992
0.30530225225225227 0.7273483047939282
0.30730423423423436 0.7277878795192788
0.30930621621621623 0.7282300422255301
0.3113081981981983 0.7286747868711412
0.3133101801801802 0.7291221073586626
0.3153121621621623 0.729571997534342
0.31731414414414416 0.7300244511877264
0.31931612612612625 0.7304794620512577
0.3213181081081081 0.7309370237998618
0.3233200900900902 0.7313971300505365
0.3253220720720721 0.7318597743619288
0.3273240540540542 0.7323249502339104
0.32932603603603605 0.7327926511071449
0.33132801801801814 0.7332628703626521
0.33333 0.7337356013213636
0.3353319819819821 0.7342108372436753
0.337333963963964 0.7346885713289903
0.33933594594594607 0.7351687967152607
0.34133792792792794 0.7356515064785185
0.34333990990991003 0.7361366936324033
0.3453418918918919 0.7366243511276818
0.347343873873874 0.737114471851763
0.34934585585585587 0.7376070486282049
0.35134783783783796 0.7381020742162154
0.35334981981981983 0.7385995413101465
0.3553518018018019 0.7390994425389815
0.3573537837837838 0.7396017704658164
0.3593557657657659 0.740106517587332
0.36135774774774776 0.7406136763332613
0.36335972972972985 0.7411232390658482
0.3653617117117117 0.7416351980792995
0.3673636936936938 0.742149545599229
0.3693656756756757 0.7426662737820945
0.3713676576576578 0.7431853747146272
0.37336963963963965 0.7437068404132529
0.37537162162162174 0.7442306628235053
0.3773736036036036 0.7447568338194311
0.3793755855855857 0.7452853452029887
0.3813775675675676 0.7458161887034355
0.38337954954954967 0.7463493559767095
0.38538153153153154 0.746884838604801
0.38738351351351363 0.7474226280951162
0.3893854954954955 0.7479627158798313
0.3913874774774776 0.748505093315239
0.39338945945945947 0.7490497516810833
0.39539144144144156 0.7495966821798886
0.39739342342342343 0.7501458759362765
0.3993954054054055 0.7506973239962741
0.4013973873873874 0.7512510173266129
0.4033993693693695 0.751806946814017
0.40540135135135136 0.7523651032644824
0.40740333333333345 0.7529254774025453
0.4094053153153153 0.7534880598705395
0.4114072972972974 0.7540528412278444
0.4134092792792793 0.754619811950123
0.4154112612612614 0.7551889624285458
0.41741324324324325 0.7557602829690069
0.41941522522522534 0.7563337637913279
0.4214172072072072 0.7569093950284489
0.4234191891891893 0.7574871667256105
0.4254211711711712 0.7580670688395208
0.42742315315315327 0.7586490912375136
0.42942513513513514 0.7592332236966919
0.43142711711711723 0.7598194559030601
0.4334290990990991 0.7604077774506426
0.4354310810810812 0.7609981778405913
0.43743306306306307 0.7615906464802777
0.43943504504504516 0.7621851726823733
0.44143702702702703 0.7627817456639151
0.4434390090090091 0.7633803545453591
0.445440990990991 0.763980988349618
0.4474429729729731 0.7645836360010847
0.44944495495495496 0.7651882863246423
0.45144693693693705 0.7657949280446587
0.4534489189189189 0.7664035497839653
0.455450900900901 0.7670141400628221
0.4574528828828829 0.767626687297864
0.459454864864865 0.7682411798010362
0.46145684684684685 0.7688576057785074
0.46345882882882894 0.7694759533295712
0.4654608108108108 0.7700962104455276
0.4674627927927929 0.7707183650085492
0.4694647747747748 0.7713424047905296
0.47146675675675687 0.7719683174519127
0.47346873873873874 0.772596090540505
0.47547072072072083 0.7732257114902695
0.4774727027027027 0.7738571676201004
0.4794746846846848 0.7744904461325782
0.48147666666666666 0.7751255341127059
0.48347864864864876 0.7757624185266245
0.4854806306306306 0.7764010862203103
0.4874826126126127 0.7770415239182478
0.4894845945945946 0.7776837182220844
0.4914865765765767 0.7783276556092626
0.49348855855855855 0.7789733224316309
0.49549054054054065 0.7796207049140312
0.4974925225225225 0.7802697891528634
0.4994945045045046 0.7809205611146277
0.5014964864864865 0.7815730066344438
0.5034984684684686 0.782227111414543
0.5055004504504504 0.7828828610227381
0.5075024324324325 0.783540240890867
0.5095044144144144 0.7841992363132125
0.5115063963963965 0.7848598324448923
0.5135083783783784 0.7855220143002252
0.5155103603603605 0.7861857667510688
0.5175123423423423 0.7868510745251305
0.5195143243243244 0.7875179222042477
0.5215163063063063 0.7881862942226411
0.5235182882882884 0.7888561748651375
0.5255202702702703 0.7895275482653632
0.5275222522522524 0.7902003984039044
0.5295242342342342 0.7908747091064382
0.5315262162162163 0.7915504640418305
0.5335281981981982 0.7922276467202012
0.5355301801801803 0.7929062404909557
0.5375321621621624 0.7935862285407812
0.5395341441441442 0.7942675938916097
0.5415361261261263 0.7949503193985447
0.5435381081081082 0.7956343877477484
0.5455400900900903 0.7963197814542966
0.5475420720720722 0.7970064828599915
0.5495440540540543 0.7976944741311364
0.5515460360360361 0.7983837372562704
0.5535480180180182 0.7990742540438633
0.5555500000000001 0.7997660061199678
0.5575519819819822 0.8004589749258286
0.5595539639639641 0.8011531417154482
0.5615559459459462 0.8018484875531093
0.563557927927928 0.8025449933108498
0.5655599099099101 0.8032426396658923
0.567561891891892 0.8039414070980238
0.5695638738738741 0.8046412758869301
0.571565855855856 0.8053422261094775
0.573567837837838 0.8060442376369431
0.5755698198198199 0.8067472901321939
0.577571801801802 0.8074513630468131
0.5795737837837839 0.8081564356181689
0.581575765765766 0.8088624868664294
0.5835777477477478 0.8095694955915189
0.5855797297297299 0.8102774403700159
0.5875817117117118 0.8109862995519903
0.5895836936936939 0.8116960512577791
0.5915856756756758 0.8124066733746975
0.5935876576576579 0.8131181435536883
0.5955896396396397 0.8138304392059019
0.5975916216216218 0.8145435374992092
0.5995936036036037 0.8152574153546441
0.6015955855855858 0.8159720494427772
0.6035975675675677 0.8166874161800117
0.6055995495495498 0.8174034917248085
0.6076015315315316 0.8181202519738309
0.6096035135135137 0.8188376725580125
0.6116054954954956 0.8195557288385438
0.6136074774774777 0.8202743959027741
0.6156094594594596 0.8209936485600289
0.6176114414414416 0.8217134613373411
0.6196134234234235 0.8224338084750917
0.6216154054054056 0.8231546639225567
0.6236173873873875 0.8238760013333604
0.6256193693693696 0.8245977940608341
0.6276213513513514 0.8253200151532711
0.6296233333333335 0.8260426373490821
0.6316253153153154 0.8267656330718431
0.6336272972972975 0.8274889744252389
0.6356292792792794 0.8282126331878917
0.6376312612612615 0.8289365808080791
0.6396332432432433 0.8296607883983307
0.6416352252252254 0.8303852267299101
0.6436372072072073 0.831109866227169
0.6456391891891894 0.8318346769617739
0.6476411711711713 0.8325596286468044
0.6496431531531534 0.8332846906307159
0.6516451351351352 0.8340098318911635
0.6536471171171173 0.8347350210286844
0.6556490990990992 0.8354602262602318
0.6576510810810813 0.8361854154125613
0.6596530630630631 0.8369105559154608
0.6616550450450452 0.8376356147948192
0.6636570270270271 0.838360558665532
0.6656590090090092 0.8390853537242389
0.6676609909909911 0.8398099657418852
0.6696629729729732 0.8405343600561034
0.671664954954955 0.8412585015634113
0.6736669369369371 0.8419823547112186
0.675668918918919 0.8427058834896377
0.6776709009009011 0.8434290514230897
0.679672882882883 0.8441518215617041
0.6816748648648651 0.8448741564725021
0.6836768468468469 0.845596018230358
0.685678828828829 0.8463173684087305
0.6876808108108109 0.8470381680701577
0.689682792792793 0.8477583777565099
0.6916847747747749 0.8484779574789884
0.693686756756757 0.8491968667078644
0.6956887387387388 0.8499150643619493
0.6976907207207209 0.8506325087977896
0.6996927027027028 0.8513491577985719
0.7016946846846849 0.8520649685627344
0.7036966666666667 0.8527798976922696
0.7056986486486488 0.8534939011807137
0.7077006306306307 0.8542069344008067
0.7097026126126128 0.8549189520918148
0.7117045945945947 0.8556299083465003
0.7137065765765768 0.8563397565977346
0.7157085585585586 0.8570484496047317
0.7177105405405407 0.8577559394388937
0.7197125225225226 0.8584621774692567
0.7217145045045047 0.8591671143475199
0.7237164864864866 0.8598706999926424
0.7257184684684687 0.8605728835749937
0.7277204504504505 0.8612736135000405
0.7297224324324326 0.8619728373915556
0.7317244144144145 0.8626705020743259
0.7337263963963966 0.8633665535563462
0.7357283783783785 0.8640609370104742
0.7377303603603605 0.8647535967555334
0.7397323423423424 0.8654444762368354
0.7417343243243245 0.8661335180061034
0.7437363063063064 0.8668206637007713
0.7457382882882885 0.8675058540226402
0.7477402702702703 0.8681890287158569
0.7497422522522524 0.8688701265441954
0.7517442342342343 0.8695490852676104
0.7537462162162164 0.8702258416180353
0.7557481981981983 0.8709003312743919
0.7577501801801804 0.8715724888367795
0.7597521621621622 0.8722422477998105
0.7617541441441443 0.8729095405250598
0.7637561261261262 0.8735742982125836
0.7657581081081083 0.8742364508714742
0.7677600900900902 0.8748959272894075
0.7697620720720723 0.8755526550011412
0.7717640540540541 0.8762065602559149
0.7737660360360362 0.8768575679837073
0.7757680180180181 0.8775056017602967
0.7777700000000002 0.8781505837710767
0.779771981981982 0.8787924347735643
0.7817739639639641 0.8794310740585457
0.783775945945946 0.8800664194097944
0.7857779279279281 0.8806983870622995
0.78777990990991 0.8813268916589309
0.7897818918918921 0.8819518462054665
0.791783873873874 0.8825731620239086
0.793785855855856 0.8831907487040038
0.7957878378378379 0.8838045140528794
0.79778981981982 0.8844143640427029
0.7997918018018019 0.8850202027562701
0.801793783783784 0.8856219323304155
0.8037957657657658 0.8862194528971372
0.8057977477477479 0.886812662522314
0.8077997297297298 0.8874014571418993
0.8098017117117119 0.8879857304954542
0.8118036936936938 0.8885653740568826
0.8138056756756759 0.8891402769622152
0.8158076576576577 0.8897103259342891
0.8178096396396398 0.8902754052041542
0.8198116216216217 0.8908353964290199
0.8218136036036038 0.8913901786065572
0.8238155855855857 0.8919396279853473
0.8258175675675677 0.8924836179712605
0.8278195495495496 0.8930220190295296
0.8298215315315317 0.8935546985822662
0.8318235135135136 0.8940815209011546
0.8338254954954957 0.8946023469950367
0.8358274774774775 0.8951170344920774
0.8378294594594596 0.8956254375161788
0.8398314414414415 0.8961274065572947
0.8418334234234236 0.896622788335257
0.8438354054054055 0.8971114256567081
0.8458373873873876 0.897593157264694
0.8478393693693694 0.8980678176804431
0.8498413513513515 0.8985352370368183
0.8518433333333334 0.8989952409028845
0.8538453153153155 0.8994476500989899
0.8558472972972974 0.8998922805017158
0.8578492792792795 0.900328942837989
0.8598512612612613 0.9007574424675928
0.8618532432432434 0.9011775791532466
0.8638552252252253 0.9015891468173574
0.8658572072072074 0.9019919332844597
0.8678591891891893 0.9023857200082779
0.8698611711711713 0.9027702817822407
0.8718631531531532 0.9031453864321828
0.8738651351351353 0.9035107944898357
0.8758671171171172 0.9038662588455857
0.8778690990990993 0.9042115243788229
0.8798710810810811 0.9045463275640502
0.8818730630630632 0.9048703960507274
0.8838750450450451 0.9051834482146264
0.8858770270270272 0.9054851926782375
0.8878790090090091 0.9057753277975149
0.8898809909909912 0.9060535411119582
0.891882972972973 0.9063195087546876
0.8938849549549551 0.9065728948188132
0.895886936936937 0.9068133506759742
0.8978889189189191 0.9070405142424484
0.899890900900901 0.9072540091876863
0.901892882882883 0.9074534440795143
0.9038948648648649 0.9076384114595409
0.905896846846847 0.9078084868414965
0.9078988288288289 0.9079632276243013
0.909900810810811 0.9081021719105901
0.9119027927927928 0.908224837220188
0.9139047747747749 0.9083307190865951
0.9159067567567568 0.9084192895228677
0.9179087387387389 0.9084899953413437
0.9199107207207208 0.9085422563093802
0.9219127027027029 0.9085754631205984
0.9239146846846847 0.9085889751579657
0.9259166666666668 0.9085821180213132
0.9279186486486487 0.9085541807874384
0.9299206306306308 0.9085044129656341
0.9319226126126127 0.9084320211051001
0.9339245945945948 0.9083361650030082
0.9359265765765766 0.9082159534526805
0.9379285585585587 0.9080704394599639
0.9399305405405406 0.9078986148419547
0.9419325225225227 0.9076994041050447
0.9439345045045046 0.9074716574779209
0.9459364864864866 0.9072141429484668
0.9479384684684685 0.9069255371199019
0.9499404504504506 0.9066044146588238
0.9519424324324325 0.906249236053184
0.9539444144144146 0.9058583333276136
0.9559463963963964 0.9054298932713798
0.9579483783783785 0.90496193761273
0.9599503603603604 0.9044522994112699
0.9619523423423425 0.9038985947210005
0.9639543243243244 0.9032981882767008
0.9659563063063065 0.9026481515393939
0.9679582882882883 0.9019452108473809
0.9699602702702704 0.901185682571225
0.9719622522522523 0.9003653909253857
0.9739642342342344 0.8994795622174321
0.9759662162162163 0.8985226864300951
0.9779681981981984 0.8974883324506929
0.9799701801801802 0.8963688957428891
0.9819721621621623 0.8951552444210233
0.9839741441441442 0.8938362067516278
0.9859761261261263 0.8923977998074041
0.9879781081081082 0.8908220115898193
0.9899800900900902 0.8890847570328528
0.9919820720720721 0.8871521585537616
0.9939840540540542 0.8849729682816612
0.9959860360360361 0.8824602399501423
0.9979880180180182 0.8794311890837591
0.99999 0.8750485304382282


==> Plots/Ising_1.txt <==
-0.99999 0.5000560304007274
-0.9979880180180181 0.5059386575434344
-0.9959860360360361 0.5104646709581016
-0.9939840540540541 0.5144713558890118
-0.9919820720720721 0.5181414968116107
-0.9899800900900901 0.521562039992309
-0.9879781081081082 0.5247842333019909
-0.9859761261261262 0.5278419543233984
-0.9839741441441442 0.5307592881225521
-0.9819721621621622 0.5335542466979862
-0.9799701801801802 0.5362408129769988
-0.9779681981981982 0.538830158693057
-0.9759662162162163 0.5413314157318208
-0.9739642342342343 0.5437521886296276
-0.9719622522522523 0.5460989084991592
-0.9699602702702703 0.5483770853576843
-0.9679582882882883 0.5505914928976333
-0.9659563063063064 0.5527463069045477
-0.9639543243243244 0.5548452110078641
-0.9619523423423424 0.556891478869281
-0.9599503603603604 0.5588880390277751
-0.9579483783783784 0.5608375267485679
-0.9559463963963964 0.5627423259776587
-0.9539444144144145 0.5646046036554412
-0.9519424324324325 0.5664263380536677
-0.9499404504504505 0.5682093423830719
-0.9479384684684685 0.5699552846190225
-0.9459364864864865 0.5716657042735674
-0.9439345045045046 0.573342026680109
-0.9419325225225226 0.5749855752354286
-0.9399305405405406 0.5765975819516425
-0.9379285585585586 0.5781791966000633
-0.9359265765765766 0.5797314946742989
-0.9339245945945946 0.5812554843572537
-0.9319226126126127 0.582752112643081
-0.9299206306306307 0.5842222707384582
-0.9279186486486487 0.5856667988462128
-0.9259166666666667 0.5870864904171462
-0.9239146846846847 0.5884820959419658
-0.9219127027027028 0.5898543263438729
-0.9199107207207208 0.5912038560230366
-0.9179087387387388 0.5925313255964901
-0.9159067567567568 0.5938373443706124
-0.9139047747747748 0.5951224925780458
-0.9119027927927928 0.5963873234064522
-0.9099008108108109 0.5976323648427757
-0.9078988288288289 0.5988581213535167
-0.9058968468468469 0.6000650754188493
-0.9038948648648649 0.6012536889361386
-0.9018928828828829 0.6024244045064651
-0.899890900900901 0.6035776466160983
-0.897888918918919 0.6047138227234291
-0.895886936936937 0.6058333242606313
-0.893884954954955 0.6069365275582548
-0.891882972972973 0.6080237947000218
-0.889880990990991 0.6090954743142928
-0.8878790090090091 0.6101519023079572
-0.8858770270270271 0.6111934025478957
-0.8838750450450451 0.6122202874946088
-0.8818730630630631 0.6132328587921415
-0.8798710810810811 0.6142314078180036
-0.8778690990990992 0.6152162161964239
-0.8758671171171172 0.6161875562779421
-0.8738651351351352 0.6171456915880554
-0.8718631531531532 0.6180908772473732
-0.8698611711711712 0.61902336036551
-0.8678591891891893 0.619943380410734
-0.8658572072072073 0.6208511695572106
-0.8638552252252253 0.6217469530115105
-0.8618532432432433 0.62263094931991
-0.8598512612612613 0.6235033706578746
-0.8578492792792793 0.624364423102997
-0.8558472972972974 0.6252143068925575
-0.8538453153153154 0.6260532166667734
-0.8518433333333334 0.6268813416987178
-0.8498413513513514 0.6276988661118093
-0.8478393693693694 0.6285059690856991
-0.8458373873873875 0.6293028250513233
-0.8438354054054055 0.6300896038758188
-0.8418334234234235 0.6308664710379567
-0.8398314414414415 0.6316335877946911
-0.8378294594594595 0.63239111133938
-0.8358274774774775 0.6331391949521912
-0.8338254954954956 0.6338779881431711
-0.8318235135135136 0.634607636788417
-0.8298215315315316 0.6353282832597649
-0.8278195495495496 0.6360400665483725
-0.8258175675675676 0.6367431223825554
-0.8238155855855857 0.6374375833402016
-0.8218136036036037 0.6381235789560792
-0.8198116216216217 0.6388012358243176
-0.8178096396396397 0.6394706776963353
-0.8158076576576577 0.6401320255744614
-0.8138056756756757 0.6407853978014864
-0.8118036936936938 0.641430910146361
-0.8098017117117118 0.6420686758862475
-0.8077997297297297 0.6426988058851151
-0.8057977477477478 0.6433214086690603
-0.8037957657657657 0.6439365904985221
-0.8017937837837839 0.6445444554375468
-0.7997918018018018 0.6451451054202553
-0.7977898198198199 0.64573864031465
-0.7957878378378378 0.6463251579838966
-0.7937858558558559 0.6469047543451988
-0.7917838738738738 0.647477523426389
-0.789781891891892 0.6480435574203404
-0.7877799099099099 0.6486029467373062
-0.785777927927928 0.6491557800552841
-0.7837759459459459 0.6497021443684958
-0.781773963963964 0.650242125034072
-0.7797719819819819 0.6507758058170238
-0.7777700000000001 0.6513032689335767
-0.775768018018018 0.6518245950929451
-0.7737660360360361 0.6523398635376121
-0.771764054054054 0.6528491520821842
-0.7697620720720721 0.6533525371508824
-0.76776009009009 0.6538500938137286
-0.7657581081081082 0.654341895821483
-0.7637561261261261 0.6548280156393884
-0.7617541441441442 0.6553085244797683
-0.7597521621621621 0.6557834923335303
-0.7577501801801803 0.6562529880006184
-0.7557481981981982 0.6567170791194583
-0.7537462162162163 0.6571758321954366
-0.7517442342342342 0.6576293126284546
-0.7497422522522523 0.6580775847395903
-0.7477402702702702 0.6585207117969107
-0.7457382882882884 0.6589587560404604
-0.7437363063063063 0.6593917787064658
-0.7417343243243244 0.6598198400507799
-0.7397323423423423 0.6602429993716024
-0.7377303603603604 0.6606613150314983
-0.7357283783783783 0.6610748444787448
-0.7337263963963965 0.6614836442680303
-0.7317244144144144 0.6618877700805319
-0.7297224324324325 0.6622872767433909
-0.7277204504504504 0.662682218248613
-0.7257184684684685 0.6630726477714113
-0.7237164864864865 0.6634586176880132
-0.7217145045045046 0.6638401795929515
-0.7197125225225225 0.664217384315857
-0.7177105405405406 0.6645902819377705
-0.7157085585585585 0.6649589218069931
-0.7137065765765767 0.6653233525544886
-0.7117045945945946 0.6656836221088541
-0.7097026126126127 0.6660397777108764
-0.7077006306306306 0.6663918659276847
-0.7056986486486487 0.6667399326665153
-0.7036966666666666 0.6670840231881028
-0.7016946846846848 0.6674241821197071
-0.6996927027027027 0.6677604534677923
-0.6976907207207208 0.668092880630365
-0.6956887387387387 0.6684215064089878
-0.6936867567567568 0.6687463730204738
-0.6916847747747747 0.6690675221082769
-0.6896827927927929 0.669384994753585
-0.6876808108108108 0.6696988314861273
-0.6856788288288289 0.6700090722947024
-0.6836768468468468 0.6703157566374405
-0.681674864864865 0.6706189234518027
-0.6796728828828829 0.6709186111643306
-0.677670900900901 0.67121485770015
-0.6756689189189189 0.67150770049224
-0.673666936936937 0.6717971764904705
-0.6716649549549549 0.6720833221704205
-0.6696629729729731 0.6723661735419779
-0.667660990990991 0.6726457661577331
-0.6656590090090091 0.672922135121168
-0.663657027027027 0.6731953150946499
-0.6616550450450451 0.6734653403072338
-0.659653063063063 0.6737322445622802
-0.6576510810810812 0.6739960612448933
-0.6556490990990991 0.674256823329184
-0.6536471171171172 0.6745145633853649
-0.6516451351351351 0.6747693135866805
-0.6496431531531532 0.6750211057161767
-0.6476411711711711 0.675269971173317
-0.6456391891891893 0.6755159409804461
-0.6436372072072072 0.675759045789109
-0.6416352252252253 0.6759993158862256
-0.6396332432432432 0.6762367812001293
-0.6376312612612614 0.6764714713064688
-0.6356292792792793 0.6767034154339808
-0.6336272972972974 0.6769326424701348
-0.6316253153153153 0.6771591809666537
-0.6296233333333334 0.6773830591449153
-0.6276213513513513 0.677604304901235
-0.6256193693693695 0.6778229458120363
-0.6236173873873874 0.6780390091389088
-0.6216154054054055 0.678252521833559
-0.6196134234234234 0.6784635105426564
-0.6176114414414415 0.6786720016125756
-0.6156094594594594 0.6788780210940408
-0.6136074774774775 0.6790815947466715
-0.6116054954954955 0.6792827480434349
-0.6096035135135135 0.679481506175005
-0.6076015315315315 0.6796778940540322
-0.6055995495495495 0.6798719363193269
-0.6035975675675676 0.6800636573399552
-0.6015955855855856 0.6802530812192534
-0.5995936036036036 0.6804402317987609
-0.5975916216216216 0.6806251326620743
-0.5955896396396396 0.6808078071386235
-0.5935876576576576 0.6809882783073742
-0.5915856756756757 0.6811665690004552
-0.5895836936936937 0.6813427018067166
-0.5875817117117117 0.681516699075216
-0.5855797297297297 0.6816885829186372
-0.5835777477477477 0.6818583752166436
-0.5815757657657658 0.6820260976191654
-0.5795737837837838 0.6821917715496242
-0.5775718018018018 0.6823554182080956
-0.5755698198198198 0.6825170585744115
-0.5735678378378378 0.6826767134112034
-0.5715658558558558 0.6828344032668887
-0.5695638738738739 0.6829901484785998
-0.5675618918918919 0.6831439691750598
-0.5655599099099099 0.6832958852794025
-0.5635579279279279 0.6834459165119426
-0.5615559459459459 0.683594082392892
-0.559553963963964 0.6837404022450286
-0.557551981981982 0.6838848951963148
-0.55555 0.6840275801824679
-0.553548018018018 0.6841684759494848
-0.551546036036036 0.6843076010561212
-0.549544054054054 0.6844449738763243
-0.5475420720720721 0.6845806126016247
-0.5455400900900901 0.6847145352434829
-0.5435381081081081 0.6848467596355953
-0.5415361261261261 0.6849773034361601
-0.5395341441441441 0.6851061841301022
-0.5375321621621622 0.6852334190312579
-0.5355301801801802 0.6853590252845244
-0.5335281981981982 0.6854830198679702
-0.5315262162162162 0.6856054195949075
-0.5295242342342342 0.6857262411159311
-0.5275222522522522 0.685845500920921
-0.5255202702702703 0.6859632153410115
-0.5235182882882883 0.6860794005505253
-0.5215163063063063 0.6861940725688761
-0.5195143243243243 0.6863072472624379
-0.5175123423423423 0.6864189403463838
-0.5155103603603604 0.6865291673864932
-0.5135083783783784 0.6866379438009282
-0.5115063963963964 0.6867452848619819
-0.5095044144144144 0.6868512056977968
-0.5075024324324324 0.6869557212940537
-0.5055004504504504 0.6870588464956349
-0.5034984684684685 0.687160596008258
-0.5014964864864865 0.6872609844000848
-0.4994945045045045 0.6873600261033026
-0.4974925225225225 0.6874577354156799
-0.49549054054054054 0.6875541265020972
-0.49348855855855855 0.6876492133960546
-0.4914865765765766 0.6877430100011516
-0.4894845945945946 0.6878355300925464
-0.4874826126126126 0.6879267873183907
-0.4854806306306306 0.6880167952012423
-0.48347864864864865 0.6881055671394533
-0.48147666666666666 0.6881931164085391
-0.4794746846846847 0.688279456162524
-0.4774727027027027 0.6883645994352666
-0.4754707207207207 0.688448559141764
-0.47346873873873874 0.6885313480794355
-0.47146675675675676 0.6886129789293871
-0.4694647747747748 0.6886934642576559
-0.4674627927927928 0.6887728165164352
-0.4654608108108108 0.688851048045281
-0.46345882882882883 0.6889281710722999
-0.46145684684684685 0.6890041977153195
-0.45945486486486486 0.6890791399830394
-0.4574528828828829 0.6891530097761663
-0.4554509009009009 0.6892258188885311
-0.4534489189189189 0.6892975790081892
-0.45144693693693694 0.6893683017185052
-0.44944495495495496 0.6894379984992193
-0.447442972972973 0.6895066807274999
-0.445440990990991 0.6895743596789794
-0.443439009009009 0.6896410465287747
-0.44143702702702703 0.6897067523524926
-0.43943504504504505 0.6897714881272204
-0.43743306306306307 0.6898352647325026
-0.4354310810810811 0.6898980929513017
-0.4334290990990991 0.6899599834709463
-0.4314271171171171 0.690020946884065
-0.42942513513513514 0.6900809936895059
-0.42742315315315316 0.6901401342932447
-0.4254211711711712 0.6901983790092767
-0.4234191891891892 0.690255738060499
-0.4214172072072072 0.6903122215795781
-0.41941522522522523 0.6903678396098054
-0.41741324324324325 0.6904226021059408
-0.41541126126126127 0.6904765189350438
-0.4134092792792793 0.690529599877293
-0.4114072972972973 0.6905818546267943
-0.4094053153153153 0.6906332927923771
-0.40740333333333334 0.6906839238983786
-0.40540135135135136 0.6907337573854194
-0.4033993693693694 0.6907828026111652
-0.4013973873873874 0.6908310688510803
-0.3993954054054054 0.6908785652991685
-0.39739342342342343 0.690925301068706
-0.39539144144144145 0.6909712851929608
-0.39338945945945947 0.6910165266259062
-0.3913874774774775 0.6910610342429203
-0.3893854954954955 0.6911048168414792
-0.3873835135135135 0.6911478831418383
-0.38538153153153154 0.6911902417877053
-0.38337954954954956 0.6912319013469036
-0.3813775675675676 0.6912728703120276
-0.3793755855855856 0.6913131571010865
-0.3773736036036036 0.6913527700581426
-0.37537162162162163 0.691391717453938
-0.37336963963963965 0.6914300074865151
-0.37136765765765767 0.6914676482818265
-0.3693656756756757 0.6915046478943389
-0.3673636936936937 0.6915410143076262
-0.3653617117117117 0.6915767554349574
-0.36335972972972974 0.6916118791198749
-0.36135774774774776 0.6916463931367645
-0.3593557657657658 0.6916803051914195
-0.3573537837837838 0.6917136229215961
-0.3553518018018018 0.6917463538975616
-0.35334981981981983 0.6917785056226343
-0.35134783783783785 0.691810085533719
-0.34934585585585587 0.6918411010018323
-0.3473438738738739 0.691871559332622
-0.3453418918918919 0.69190146776688
-0.3433399099099099 0.6919308334810488
-0.34133792792792794 0.6919596635877192
-0.33933594594594596 0.6919879651361245
-0.337333963963964 0.692015745112625
-0.335331981981982 0.6920430104411887
-0.33333 0.6920697679838638
-0.33132801801801803 0.6920960245412465
-0.32932603603603605 0.6921217868529417
-0.32732405405405407 0.6921470615980173
-0.3253220720720721 0.6921718553954539
-0.3233200900900901 0.6921961748045875
-0.3213181081081081 0.6922200263255466
-0.31931612612612614 0.692243416399684
-0.31731414414414416 0.6922663514100025
-0.3153121621621622 0.6922888376815753
-0.3133101801801802 0.6923108814819612
-0.3113081981981982 0.6923324890216129
-0.30930621621621623 0.6923536664542829
-0.30730423423423425 0.6923744198774203
-0.30530225225225227 0.6923947553325666
-0.3033002702702703 0.6924146788057419
-0.3012982882882883 0.6924341962278313
-0.2992963063063063 0.6924533134749603
-0.29729432432432434 0.6924720363688709
-0.29529234234234236 0.6924903706772886
-0.2932903603603604 0.6925083221142879
-0.2912883783783784 0.6925258963406508
-0.2892863963963964 0.6925430989642208
-0.28728441441441444 0.692559935540254
-0.28528243243243245 0.6925764115717641
-0.28328045045045047 0.6925925325098635
-0.2812784684684685 0.6926083037540997
-0.2792764864864865 0.6926237306527877
-0.2772745045045045 0.6926388185033374
-0.27527252252252254 0.6926535725525786
-0.27327054054054056 0.6926679979970785
-0.2712685585585586 0.6926820999834586
-0.2692665765765766 0.6926958836087054
-0.2672645945945946 0.6927093539204774
-0.26526261261261264 0.6927225159174085
-0.26326063063063065 0.6927353745494067
-0.2612586486486487 0.6927479347179507
-0.2592566666666667 0.69276020127638
-0.2572546846846847 0.6927721790301835
-0.2552527027027027 0.6927838727372829
-0.25325072072072075 0.6927952871083132
-0.25124873873873876 0.6928064268068995
-0.24924675675675678 0.6928172964499296
-0.2472447747747748 0.6928279006078233
-0.24524279279279282 0.6928382438047985
-0.24324081081081084 0.6928483305191337
-0.24123882882882886 0.6928581651834261
-0.23923684684684687 0.6928677521848484
-0.2372348648648649 0.6928770958653996
-0.2352328828828829 0.6928862005221545
-0.23323090090090093 0.692895070407509
-0.23122891891891884 0.6929037097294221
-0.22922693693693685 0.6929121226516555
-0.22722495495495487 0.6929203132940087
-0.2252229729729729 0.6929282857325523
-0.2232209909909909 0.6929360439998569
-0.22121900900900893 0.69294359208522
-0.21921702702702694 0.6929509339348896
-0.21721504504504496 0.6929580734522841
-0.21521306306306298 0.6929650144982095
-0.213211081081081 0.6929717608910753
-0.21120909909909902 0.6929783164071042
-0.20920711711711704 0.6929846847805416
-0.20720513513513505 0.6929908697038626
-0.20520315315315307 0.6929968748279722
-0.2032011711711711 0.6930027037624085
-0.2011991891891891 0.6930083600755377
-0.19919720720720713 0.6930138472947505
-0.19719522522522515 0.6930191689066532
-0.19519324324324316 0.693024328357257
-0.19319126126126118 0.693029329052165
-0.1911892792792792 0.6930341743567556
-0.18918729729729722 0.6930388675963648
-0.18718531531531524 0.6930434120564641
-0.18518333333333326 0.6930478109828373
-0.18318135135135127 0.693052067581754
-0.1811793693693693 0.6930561850201407
-0.1791773873873873 0.6930601664257503
-0.17717540540540533 0.6930640148873272
-0.17517342342342335 0.6930677334547716
-0.17317144144144136 0.6930713251393019
-0.17116945945945938 0.6930747929136124
-0.1691674774774774 0.6930781397120303
-0.16716549549549542 0.6930813684306705
-0.16516351351351344 0.6930844819275873
-0.16316153153153146 0.6930874830229241
-0.16115954954954947 0.693090374499061
-0.1591575675675675 0.6930931591007589
-0.1571555855855855 0.6930958395353048
-0.15515360360360353 0.6930984184726497
-0.15315162162162155 0.6931008985455488
-0.15114963963963957 0.6931032823496971
-0.14914765765765758 0.6931055724438641
-0.1471456756756756 0.6931077713500249
-0.14514369369369362 0.6931098815534905
-0.14314171171171164 0.6931119055030359
-0.14113972972972966 0.6931138456110248
-0.13913774774774768 0.6931157042535341
-0.1371357657657657 0.6931174837704742
-0.1351337837837837 0.6931191864657098
-0.13313180180180173 0.6931208146071757
-0.13112981981981975 0.6931223704269935
-0.12912783783783777 0.693123856121584
-0.12712585585585578 0.6931252738517792
-0.1251238738738738 0.6931266257429313
-0.12312189189189182 0.6931279138850199
-0.12111990990990984 0.693129140332758
-0.11911792792792786 0.6931303071056948
-0.11711594594594588 0.6931314161883183
-0.1151139639639639 0.693132469530154
-0.11311198198198191 0.6931334690458628
-0.11110999999999993 0.6931344166153379
-0.10910801801801795 0.6931353140837975
-0.10710603603603597 0.6931361632618777
-0.10510405405405399 0.6931369659257224
-0.103102072072072 0.6931377238170727
-0.10110009009009002 0.6931384386433525
-0.09909810810810804 0.6931391120777536
-0.09709612612612606 0.693139745759319
-0.09509414414414408 0.693140341293024
-0.0930921621621621 0.6931409002498562
-0.09109018018018011 0.6931414241668917
-0.08908819819819813 0.6931419145473726
-0.08708621621621615 0.6931423728607804
-0.08508423423423417 0.6931428005429087
-0.08308225225225219 0.6931431989959336
-0.0810802702702702 0.6931435695884828
-0.07907828828828822 0.6931439136557028
-0.07707630630630624 0.6931442324993247
-0.07507432432432426 0.6931445273877278
-0.07307234234234228 0.6931447995560012
-0.0710703603603603 0.6931450502060055
-0.06906837837837831 0.6931452805064302
-0.06706639639639633 0.6931454915928522
-0.06506441441441435 0.6931456845677897
-0.06306243243243237 0.693145860500757
-0.06106045045045039 0.6931460204283165
-0.059058468468468406 0.6931461653541291
-0.057056486486486424 0.6931462962490023
-0.05505450450450444 0.6931464140509388
-0.05305252252252246 0.6931465196651814
-0.05105054054054048 0.6931466139642558
-0.0490485585585585 0.6931466977880154
-0.047046576576576515 0.6931467719436796
-0.045044594594594534 0.6931468372058744
-0.04304261261261255 0.6931468943166698
-0.04104063063063057 0.6931469439856144
-0.03903864864864859 0.6931469868897718
-0.03703666666666661 0.6931470236737517
-0.035034684684684625 0.6931470549497414
-0.03303270270270264 0.6931470812975361
-0.03103072072072066 0.693147103264566
-0.02902873873873868 0.6931471213659235
-0.027026756756756698 0.6931471360843869
-0.025024774774774716 0.6931471478704455
-0.023022792792792734 0.6931471571423191
-0.021020810810810753 0.6931471642859802
-0.01901882882882877 0.6931471696551711
-0.01701684684684679 0.693147173571422
-0.015014864864864808 0.6931471763240654
-0.013012882882882826 0.6931471781702515
-0.011010900900900844 0.6931471793349591
-0.009008918918918862 0.693147180011007
-0.007006936936936881 0.6931471803590638
-0.005004954954954899 0.6931471805076548
-0.003002972972972917 0.6931471805531686
-0.0010009909909909354 0.6931471805598617
0.0010009909909910464 0.6931471805598617
0.003002972972972917 0.6931471805531686
0.00500495495495501 0.6931471805076548
0.007006936936936881 0.6931471803590638
0.009008918918918973 0.693147180011007
0.011010900900900844 0.6931471793349591
0.013012882882882937 0.6931471781702514
0.015014864864864808 0.6931471763240654
0.0170168468468469 0.693147173571422
0.01901882882882877 0.6931471696551711
0.021020810810810864 0.6931471642859802
0.023022792792792734 0.6931471571423191
0.025024774774774827 0.6931471478704455
0.02702675675675692 0.6931471360843869
0.02902873873873879 0.6931471213659235
0.031030720720720883 0.6931471032645661
0.033032702702702754 0.6931470812975361
0.03503468468468485 0.6931470549497414
0.03703666666666672 0.6931470236737517
0.03903864864864881 0.6931469868897718
0.04104063063063068 0.6931469439856144
0.043042612612612774 0.6931468943166698
0.045044594594594645 0.6931468372058744
0.04704657657657674 0.6931467719436796
0.04904855855855861 0.6931466977880154
0.0510505405405407 0.6931466139642558
0.05305252252252257 0.6931465196651813
0.055054504504504664 0.6931464140509388
0.057056486486486535 0.6931462962490023
0.05905846846846863 0.6931461653541289
0.0610604504504505 0.6931460204283165
0.06306243243243259 0.693145860500757
0.06506441441441446 0.6931456845677897
0.06706639639639655 0.6931454915928522
0.06906837837837843 0.6931452805064302
0.07107036036036052 0.6931450502060055
0.07307234234234239 0.6931447995560012
0.07507432432432448 0.6931445273877276
0.07707630630630635 0.6931442324993247
0.07907828828828845 0.6931439136557028
0.08108027027027032 0.6931435695884828
0.08308225225225241 0.6931431989959336
0.08508423423423428 0.6931428005429087
0.08708621621621637 0.6931423728607805
0.08908819819819824 0.6931419145473726
0.09109018018018034 0.6931414241668916
0.0930921621621622 0.6931409002498561
0.0950941441441443 0.693140341293024
0.09709612612612617 0.693139745759319
0.09909810810810826 0.6931391120777535
0.10110009009009013 0.6931384386433525
0.10310207207207223 0.6931377238170727
0.1051040540540541 0.6931369659257224
0.10710603603603619 0.6931361632618775
0.10910801801801806 0.6931353140837976
0.11111000000000015 0.693134416615338
0.11311198198198202 0.6931334690458628
0.11511396396396412 0.6931324695301541
0.11711594594594599 0.6931314161883183
0.11911792792792808 0.6931303071056949
0.12111990990990995 0.693129140332758
0.12312189189189204 0.69312791388502
0.12512387387387391 0.6931266257429313
0.127125855855856 0.6931252738517792
0.12912783783783788 0.693123856121584
0.13112981981981997 0.6931223704269934
0.13313180180180184 0.6931208146071757
0.13513378378378393 0.6931191864657099
0.1371357657657658 0.6931174837704742
0.1391377477477479 0.6931157042535341
0.14113972972972977 0.6931138456110248
0.14314171171171186 0.6931119055030359
0.14514369369369373 0.6931098815534905
0.14714567567567582 0.6931077713500247
0.1491476576576577 0.6931055724438641
0.1511496396396398 0.6931032823496972
0.15315162162162166 0.6931008985455489
0.15515360360360375 0.6930984184726497
0.15715558558558562 0.6930958395353048
0.15915756756756771 0.693093159100759
0.16115954954954959 0.693090374499061
0.16316153153153168 0.6930874830229241
0.16516351351351355 0.6930844819275874
0.16716549549549564 0.6930813684306705
0.1691674774774775 0.6930781397120304
0.1711694594594596 0.6930747929136123
0.17317144144144148 0.693071325139302
0.17517342342342357 0.6930677334547716
0.17717540540540544 0.6930640148873272
0.17917738738738753 0.6930601664257502
0.1811793693693694 0.6930561850201407
0.1831813513513515 0.693052067581754
0.18518333333333337 0.6930478109828373
0.18718531531531546 0.6930434120564639
0.18918729729729733 0.6930388675963647
0.19118927927927942 0.6930341743567556
0.1931912612612613 0.693029329052165
0.1951932432432434 0.6930243283572569
0.19719522522522526 0.6930191689066532
0.19919720720720735 0.6930138472947505
0.20119918918918922 0.6930083600755377
0.2032011711711713 0.6930027037624084
0.20520315315315318 0.6929968748279722
0.20720513513513528 0.6929908697038626
0.20920711711711715 0.6929846847805416
0.21120909909909924 0.692978316407104
0.2132110810810811 0.6929717608910753
0.2152130630630632 0.6929650144982097
0.21721504504504507 0.6929580734522841
0.21921702702702717 0.6929509339348896
0.22121900900900904 0.69294359208522
0.22322099099099113 0.6929360439998569
0.225222972972973 0.6929282857325524
0.2272249549549551 0.6929203132940087
0.22922693693693696 0.6929121226516554
0.23122891891891906 0.6929037097294221
0.23323090090090093 0.6928950704075091
0.23523288288288302 0.6928862005221545
0.2372348648648649 0.6928770958653996
0.23923684684684698 0.6928677521848485
0.24123882882882886 0.6928581651834262
0.24324081081081095 0.6928483305191336
0.24524279279279282 0.6928382438047985
0.2472447747747749 0.6928279006078233
0.24924675675675678 0.6928172964499296
0.2512487387387389 0.6928064268068995
0.25325072072072075 0.6927952871083132
0.25525270270270284 0.6927838727372829
0.2572546846846847 0.6927721790301835
0.2592566666666668 0.69276020127638
0.2612586486486487 0.6927479347179507
0.26326063063063077 0.6927353745494068
0.26526261261261264 0.6927225159174084
0.26726459459459473 0.6927093539204775
0.2692665765765766 0.6926958836087055
0.2712685585585587 0.6926820999834586
0.27327054054054056 0.6926679979970785
0.27527252252252266 0.6926535725525784
0.2772745045045045 0.6926388185033374
0.2792764864864866 0.6926237306527877
0.2812784684684685 0.6926083037540997
0.2832804504504506 0.6925925325098636
0.28528243243243245 0.6925764115717642
0.28728441441441455 0.692559935540254
0.2892863963963964 0.6925430989642208
0.2912883783783785 0.6925258963406509
0.2932903603603604 0.6925083221142879
0.2952923423423425 0.6924903706772887
0.29729432432432434 0.6924720363688708
0.29929630630630644 0.6924533134749603
0.3012982882882883 0.6924341962278312
0.3033002702702704 0.692414678805742
0.30530225225225227 0.6923947553325666
0.30730423423423436 0.6923744198774203
0.30930621621621623 0.6923536664542829
0.3113081981981983 0.6923324890216129
0.3133101801801802 0.6923108814819612
0.3153121621621623 0.6922888376815753
0.31731414414414416 0.6922663514100025
0.31931612612612625 0.6922434163996841
0.3213181081081081 0.6922200263255466
0.3233200900900902 0.6921961748045875
0.3253220720720721 0.6921718553954539
0.3273240540540542 0.6921470615980174
0.32932603603603605 0.6921217868529417
0.33132801801801814 0.6920960245412465
0.33333 0.6920697679838637
0.3353319819819821 0.6920430104411887
0.337333963963964 0.692015745112625
0.33933594594594607 0.6919879651361244
0.34133792792792794 0.6919596635877192
0.34333990990991003 0.6919308334810488
0.3453418918918919 0.69190146776688
0.347343873873874 0.6918715593326219
0.34934585585585587 0.6918411010018323
0.35134783783783796 0.691810085533719
0.35334981981981983 0.6917785056226343
0.3553518018018019 0.6917463538975613
0.3573537837837838 0.6917136229215961
0.3593557657657659 0.6916803051914195
0.36135774774774776 0.6916463931367643
0.36335972972972985 0.6916118791198748
0.3653617117117117 0.6915767554349574
0.3673636936936938 0.6915410143076262
0.3693656756756757 0.6915046478943389
0.3713676576576578 0.6914676482818265
0.37336963963963965 0.691430007486515
0.37537162162162174 0.691391717453938
0.3773736036036036 0.6913527700581426
0.3793755855855857 0.6913131571010864
0.3813775675675676 0.6912728703120276
0.38337954954954967 0.6912319013469036
0.38538153153153154 0.6911902417877053
0.38738351351351363 0.6911478831418382
0.3893854954954955 0.6911048168414792
0.3913874774774776 0.6910610342429203
0.39338945945945947 0.6910165266259062
0.39539144144144156 0.6909712851929608
0.39739342342342343 0.690925301068706
0.3993954054054055 0.6908785652991685
0.4013973873873874 0.6908310688510803
0.4033993693693695 0.6907828026111652
0.40540135135135136 0.6907337573854192
0.40740333333333345 0.6906839238983786
0.4094053153153153 0.6906332927923772
0.4114072972972974 0.6905818546267944
0.4134092792792793 0.690529599877293
0.4154112612612614 0.6904765189350438
0.41741324324324325 0.6904226021059408
0.41941522522522534 0.6903678396098055
0.4214172072072072 0.6903122215795781
0.4234191891891893 0.690255738060499
0.4254211711711712 0.6901983790092767
0.42742315315315327 0.6901401342932446
0.42942513513513514 0.6900809936895059
0.43142711711711723 0.6900209468840651
0.4334290990990991 0.6899599834709463
0.4354310810810812 0.6898980929513017
0.43743306306306307 0.6898352647325026
0.43943504504504516 0.6897714881272204
0.44143702702702703 0.6897067523524926
0.4434390090090091 0.6896410465287746
0.445440990990991 0.6895743596789794
0.4474429729729731 0.6895066807274999
0.44944495495495496 0.6894379984992193
0.45144693693693705 0.6893683017185052
0.4534489189189189 0.6892975790081892
0.455450900900901 0.6892258188885312
0.4574528828828829 0.6891530097761663
0.459454864864865 0.6890791399830395
0.46145684684684685 0.6890041977153195
0.46345882882882894 0.6889281710723
0.4654608108108108 0.688851048045281
0.4674627927927929 0.688772816516435
0.4694647747747748 0.6886934642576559
0.47146675675675687 0.6886129789293871
0.47346873873873874 0.6885313480794355
0.47547072072072083 0.688448559141764
0.4774727027027027 0.6883645994352665
0.4794746846846848 0.6882794561625241
0.48147666666666666 0.6881931164085392
0.48347864864864876 0.6881055671394533
0.4854806306306306 0.6880167952012423
0.4874826126126127 0.6879267873183909
0.4894845945945946 0.6878355300925464
0.4914865765765767 0.6877430100011513
0.49348855855855855 0.6876492133960544
0.49549054054054065 0.6875541265020974
0.4974925225225225 0.6874577354156799
0.4994945045045046 0.6873600261033026
0.5014964864864865 0.6872609844000848
0.5034984684684686 0.6871605960082581
0.5055004504504504 0.6870588464956349
0.5075024324324325 0.6869557212940536
0.5095044144144144 0.6868512056977968
0.5115063963963965 0.686745284861982
0.5135083783783784 0.6866379438009282
0.5155103603603605 0.6865291673864929
0.5175123423423423 0.6864189403463838
0.5195143243243244 0.686307247262438
0.5215163063063063 0.6861940725688761
0.5235182882882884 0.6860794005505253
0.5255202702702703 0.6859632153410115
0.5275222522522524 0.685845500920921
0.5295242342342342 0.6857262411159312
0.5315262162162163 0.6856054195949075
0.5335281981981982 0.6854830198679702
0.5355301801801803 0.6853590252845245
0.5375321621621624 0.6852334190312577
0.5395341441441442 0.6851061841301019
0.5415361261261263 0.6849773034361603
0.5435381081081082 0.6848467596355954
0.5455400900900903 0.6847145352434827
0.5475420720720722 0.6845806126016247
0.5495440540540543 0.6844449738763243
0.5515460360360361 0.6843076010561213
0.5535480180180182 0.6841684759494848
0.5555500000000001 0.6840275801824678
0.5575519819819822 0.6838848951963149
0.5595539639639641 0.6837404022450287
0.5615559459459462 0.6835940823928919
0.563557927927928 0.6834459165119424
0.5655599099099101 0.6832958852794027
0.567561891891892 0.6831439691750599
0.5695638738738741 0.6829901484785997
0.571565855855856 0.6828344032668885
0.573567837837838 0.6826767134112034
0.5755698198198199 0.6825170585744115
0.577571801801802 0.6823554182080955
0.5795737837837839 0.6821917715496242
0.581575765765766 0.6820260976191654
0.5835777477477478 0.6818583752166437
0.5855797297297299 0.6816885829186372
0.5875817117117118 0.6815166990752158
0.5895836936936939 0.6813427018067167
0.5915856756756758 0.6811665690004554
0.5935876576576579 0.680988278307374
0.5955896396396397 0.6808078071386234
0.5975916216216218 0.6806251326620743
0.5995936036036037 0.6804402317987609
0.6015955855855858 0.6802530812192533
0.6035975675675677 0.6800636573399551
0.6055995495495498 0.679871936319327
0.6076015315315316 0.6796778940540323
0.6096035135135137 0.6794815061750048
0.6116054954954956 0.6792827480434349
0.6136074774774777 0.6790815947466716
0.6156094594594596 0.6788780210940408
0.6176114414414416 0.6786720016125753
0.6196134234234235 0.6784635105426562
0.6216154054054056 0.6782525218335591
0.6236173873873875 0.6780390091389088
0.6256193693693696 0.6778229458120362
0.6276213513513514 0.6776043049012349
0.6296233333333335 0.6773830591449153
0.6316253153153154 0.6771591809666537
0.6336272972972975 0.6769326424701347
0.6356292792792794 0.6767034154339807
0.6376312612612615 0.6764714713064688
0.6396332432432433 0.6762367812001293
0.6416352252252254 0.6759993158862254
0.6436372072072073 0.6757590457891088
0.6456391891891894 0.6755159409804461
0.6476411711711713 0.675269971173317
0.6496431531531534 0.6750211057161766
0.6516451351351352 0.6747693135866804
0.6536471171171173 0.674514563385365
0.6556490990990992 0.6742568233291841
0.6576510810810813 0.6739960612448932
0.6596530630630631 0.6737322445622802
0.6616550450450452 0.6734653403072339
0.6636570270270271 0.6731953150946499
0.6656590090090092 0.6729221351211678
0.6676609909909911 0.672645766157733
0.6696629729729732 0.672366173541978
0.671664954954955 0.6720833221704205
0.6736669369369371 0.6717971764904704
0.675668918918919 0.6715077004922398
0.6776709009009011 0.6712148577001501
0.679672882882883 0.6709186111643306
0.6816748648648651 0.6706189234518025
0.6836768468468469 0.6703157566374404
0.685678828828829 0.6700090722947025
0.6876808108108109 0.6696988314861274
0.689682792792793 0.6693849947535848
0.6916847747747749 0.6690675221082767
0.693686756756757 0.6687463730204739
0.6956887387387388 0.6684215064089879
0.6976907207207209 0.668092880630365
0.6996927027027028 0.6677604534677921
0.7016946846846849 0.6674241821197071
0.7036966666666667 0.6670840231881028
0.7056986486486488 0.6667399326665152
0.7077006306306307 0.6663918659276846
0.7097026126126128 0.6660397777108766
0.7117045945945947 0.6656836221088542
0.7137065765765768 0.6653233525544883
0.7157085585585586 0.664958921806993
0.7177105405405407 0.6645902819377705
0.7197125225225226 0.664217384315857
0.7217145045045047 0.6638401795929514
0.7237164864864866 0.6634586176880131
0.7257184684684687 0.6630726477714113
0.7277204504504505 0.662682218248613
0.7297224324324326 0.6622872767433907
0.7317244144144145 0.6618877700805318
0.7337263963963966 0.6614836442680304
0.7357283783783785 0.6610748444787449
0.7377303603603605 0.6606613150314982
0.7397323423423424 0.6602429993716022
0.7417343243243245 0.65981984005078
0.7437363063063064 0.6593917787064658
0.7457382882882885 0.6589587560404604
0.7477402702702703 0.6585207117969105
0.7497422522522524 0.6580775847395903
0.7517442342342343 0.6576293126284547
0.7537462162162164 0.6571758321954366
0.7557481981981983 0.6567170791194582
0.7577501801801804 0.6562529880006185
0.7597521621621622 0.6557834923335304
0.7617541441441443 0.6553085244797681
0.7637561261261262 0.6548280156393884
0.7657581081081083 0.6543418958214833
0.7677600900900902 0.6538500938137287
0.7697620720720723 0.6533525371508824
0.7717640540540541 0.652849152082184
0.7737660360360362 0.6523398635376121
0.7757680180180181 0.6518245950929452
0.7777700000000002 0.6513032689335765
0.779771981981982 0.6507758058170237
0.7817739639639641 0.6502421250340721
0.783775945945946 0.6497021443684958
0.7857779279279281 0.6491557800552841
0.78777990990991 0.6486029467373062
0.7897818918918921 0.6480435574203405
0.791783873873874 0.6474775234263891
0.793785855855856 0.6469047543451987
0.7957878378378379 0.6463251579838964
0.79778981981982 0.6457386403146501
0.7997918018018019 0.6451451054202553
0.801793783783784 0.6445444554375466
0.8037957657657658 0.6439365904985219
0.8057977477477479 0.6433214086690604
0.8077997297297298 0.6426988058851151
0.8098017117117119 0.6420686758862473
0.8118036936936938 0.6414309101463609
0.8138056756756759 0.6407853978014864
0.8158076576576577 0.6401320255744614
0.8178096396396398 0.639470677696335
0.8198116216216217 0.6388012358243175
0.8218136036036038 0.6381235789560793
0.8238155855855857 0.6374375833402017
0.8258175675675677 0.6367431223825553
0.8278195495495496 0.6360400665483724
0.8298215315315317 0.6353282832597649
0.8318235135135136 0.634607636788417
0.8338254954954957 0.6338779881431709
0.8358274774774775 0.6331391949521911
0.8378294594594596 0.6323911113393801
0.8398314414414415 0.6316335877946913
0.8418334234234236 0.6308664710379566
0.8438354054054055 0.6300896038758188
0.8458373873873876 0.6293028250513235
0.8478393693693694 0.6285059690856993
0.8498413513513515 0.627698866111809
0.8518433333333334 0.6268813416987178
0.8538453153153155 0.6260532166667734
0.8558472972972974 0.6252143068925575
0.8578492792792795 0.6243644231029968
0.8598512612612613 0.6235033706578745
0.8618532432432434 0.6226309493199101
0.8638552252252253 0.6217469530115106
0.8658572072072074 0.6208511695572103
0.8678591891891893 0.6199433804107339
0.8698611711711713 0.6190233603655101
0.8718631531531532 0.6180908772473733
0.8738651351351353 0.6171456915880552
0.8758671171171172 0.616187556277942
0.8778690990990993 0.6152162161964239
0.8798710810810811 0.6142314078180037
0.8818730630630632 0.6132328587921413
0.8838750450450451 0.6122202874946087
0.8858770270270272 0.6111934025478958
0.8878790090090091 0.6101519023079574
0.8898809909909912 0.6090954743142926
0.891882972972973 0.6080237947000218
0.8938849549549551 0.6069365275582549
0.895886936936937 0.6058333242606315
0.8978889189189191 0.6047138227234289
0.899890900900901 0.6035776466160981
0.901892882882883 0.6024244045064653
0.9038948648648649 0.6012536889361388
0.905896846846847 0.6000650754188491
0.9078988288288289 0.5988581213535166
0.909900810810811 0.5976323648427759
0.9119027927927928 0.5963873234064523
0.9139047747747749 0.5951224925780455
0.9159067567567568 0.5938373443706124
0.9179087387387389 0.5925313255964902
0.9199107207207208 0.5912038560230367
0.9219127027027029 0.5898543263438726
0.9239146846846847 0.5884820959419657
0.9259166666666668 0.5870864904171463
0.9279186486486487 0.585666798846213
0.9299206306306308 0.5842222707384579
0.9319226126126127 0.5827521126430809
0.9339245945945948 0.5812554843572537
0.9359265765765766 0.579731494674299
0.9379285585585587 0.578179196600063
0.9399305405405406 0.5765975819516423
0.9419325225225227 0.5749855752354287
0.9439345045045046 0.5733420266801093
0.9459364864864866 0.5716657042735671
0.9479384684684685 0.5699552846190223
0.9499404504504506 0.568209342383072
0.9519424324324325 0.5664263380536678
0.9539444144144146 0.5646046036554409
0.9559463963963964 0.5627423259776586
0.9579483783783785 0.560837526748568
0.9599503603603604 0.5588880390277752
0.9619523423423425 0.5568914788692807
0.9639543243243244 0.554845211007864
0.9659563063063065 0.5527463069045477
0.9679582882882883 0.5505914928976334
0.9699602702702704 0.5483770853576839
0.9719622522522523 0.546098908499159
0.9739642342342344 0.5437521886296277
0.9759662162162163 0.5413314157318209
0.9779681981981984 0.5388301586930565
0.9799701801801802 0.5362408129769985
0.9819721621621623 0.5335542466979863
0.9839741441441442 0.5307592881225524
0.9859761261261263 0.527841954323398
0.9879781081081082 0.5247842333019906
0.9899800900900902 0.5215620399923091
0.9919820720720721 0.5181414968116109
0.9939840540540542 0.5144713558890114
0.9959860360360361 0.5104646709581012
0.9979880180180182 0.5059386575434345
0.99999 0.5000560304007281
-0.99999 0.5000560304007274
-0.9979880180180181 0.5059386575434344
-0.9959860360360361 0.5104646709581016
-0.9939840540540541 0.5144713558890118
-0.9919820720720721 0.5181414968116107
-0.9899800900900901 0.521562039992309
-0.9879781081081082 0.5247842333019909
-0.9859761261261262 0.5278419543233984
-0.9839741441441442 0.5307592881225521
-0.9819721621621622 0.5335542466979862
-0.9799701801801802 0.5362408129769988
-0.9779681981981982 0.538830158693057
-0.9759662162162163 0.5413314157318208
-0.9739642342342343 0.5437521886296276
-0.9719622522522523 0.5460989084991592
-0.9699602702702703 0.5483770853576843
-0.9679582882882883 0.5505914928976333
-0.9659563063063064 0.5527463069045477
-0.9639543243243244 0.5548452110078641
-0.9619523423423424 0.556891478869281
-0.9599503603603604 0.5588880390277751
-0.9579483783783784 0.5608375267485679
-0.9559463963963964 0.5627423259776587
-0.9539444144144145 0.5646046036554412
-0.9519424324324325 0.5664263380536677
-0.9499404504504505 0.5682093423830719
-0.9479384684684685 0.5699552846190225
-0.9459364864864865 0.5716657042735674
-0.9439345045045046 0.573342026680109
-0.9419325225225226 0.5749855752354286
-0.9399305405405406 0.5765975819516425
-0.9379285585585586 0.5781791966000633
-0.9359265765765766 0.5797314946742989
-0.9339245945945946 0.5812554843572537
-0.9319226126126127 0.582752112643081
-0.9299206306306307 0.5842222707384582
-0.9279186486486487 0.5856667988462128
-0.9259166666666667 0.5870864904171462
-0.9239146846846847 0.5884820959419658
-0.9219127027027028 0.5898543263438729
-0.9199107207207208 0.5912038560230366
-0.9179087387387388 0.5925313255964901
-0.9159067567567568 0.5938373443706124
-0.9139047747747748 0.5951224925780458
-0.9119027927927928 0.5963873234064522
-0.9099008108108109 0.5976323648427757
-0.9078988288288289 0.5988581213535167
-0.9058968468468469 0.6000650754188493
-0.9038948648648649 0.6012536889361386
-0.9018928828828829 0.6024244045064651
-0.899890900900901 0.6035776466160983
-0.897888918918919 0.6047138227234291
-0.895886936936937 0.6058333242606313
-0.893884954954955 0.6069365275582548
-0.891882972972973 0.6080237947000218
-0.889880990990991 0.6090954743142928
-0.8878790090090091 0.6101519023079572
-0.8858770270270271 0.6111934025478957
-0.8838750450450451 0.6122202874946088
-0.8818730630630631 0.6132328587921415
-0.8798710810810811 0.6142314078180036
-0.8778690990990992 0.6152162161964239
-0.8758671171171172 0.6161875562779421
-0.8738651351351352 0.6171456915880554
-0.8718631531531532 0.6180908772473732
-0.8698611711711712 0.61902336036551
-0.8678591891891893 0.619943380410734
-0.8658572072072073 0.6208511695572106
-0.8638552252252253 0.6217469530115105
-0.8618532432432433 0.62263094931991
-0.8598512612612613 0.6235033706578746
-0.8578492792792793 0.624364423102997
-0.8558472972972974 0.6252143068925575
-0.8538453153153154 0.6260532166667734
-0.8518433333333334 0.6268813416987178
-0.8498413513513514 0.6276988661118093
-0.8478393693693694 0.6285059690856991
-0.8458373873873875 0.6293028250513233
-0.8438354054054055 0.6300896038758188
-0.8418334234234235 0.6308664710379567
-0.8398314414414415 0.6316335877946911
-0.8378294594594595 0.63239111133938
-0.8358274774774775 0.6331391949521912
-0.8338254954954956 0.6338779881431711
-0.8318235135135136 0.634607636788417
-0.8298215315315316 0.6353282832597649
-0.8278195495495496 0.6360400665483725
-0.8258175675675676 0.6367431223825554
-0.8238155855855857 0.6374375833402016
-0.8218136036036037 0.6381235789560792
-0.8198116216216217 0.6388012358243176
-0.8178096396396397 0.6394706776963353
-0.8158076576576577 0.6401320255744614
-0.8138056756756757 0.6407853978014864
-0.8118036936936938 0.641430910146361
-0.8098017117117118 0.6420686758862475
-0.8077997297297297 0.6426988058851151
-0.8057977477477478 0.6433214086690603
-0.8037957657657657 0.6439365904985221
-0.8017937837837839 0.6445444554375468
-0.7997918018018018 0.6451451054202553
-0.7977898198198199 0.64573864031465
-0.7957878378378378 0.6463251579838966
-0.7937858558558559 0.6469047543451988
-0.7917838738738738 0.647477523426389
-0.789781891891892 0.6480435574203404
-0.7877799099099099 0.6486029467373062
-0.785777927927928 0.6491557800552841
-0.7837759459459459 0.6497021443684958
-0.781773963963964 0.650242125034072
-0.7797719819819819 0.6507758058170238
-0.7777700000000001 0.6513032689335767
-0.775768018018018 0.6518245950929451
-0.7737660360360361 0.6523398635376121
-0.771764054054054 0.6528491520821842
-0.7697620720720721 0.6533525371508824
-0.76776009009009 0.6538500938137286
-0.7657581081081082 0.654341895821483
-0.7637561261261261 0.6548280156393884
-0.7617541441441442 0.6553085244797683
-0.7597521621621621 0.6557834923335303
-0.7577501801801803 0.6562529880006184
-0.7557481981981982 0.6567170791194583
-0.7537462162162163 0.6571758321954366
-0.7517442342342342 0.6576293126284546
-0.7497422522522523 0.6580775847395903
-0.7477402702702702 0.6585207117969107
-0.7457382882882884 0.6589587560404604
-0.7437363063063063 0.6593917787064658
-0.7417343243243244 0.6598198400507799
-0.7397323423423423 0.6602429993716024
-0.7377303603603604 0.6606613150314983
-0.7357283783783783 0.6610748444787448
-0.7337263963963965 0.6614836442680303
-0.7317244144144144 0.6618877700805319
-0.7297224324324325 0.6622872767433909
-0.7277204504504504 0.662682218248613
-0.7257184684684685 0.6630726477714113
-0.7237164864864865 0.6634586176880132
-0.7217145045045046 0.6638401795929515
-0.7197125225225225 0.664217384315857
-0.7177105405405406 0.6645902819377705
-0.7157085585585585 0.6649589218069931
-0.7137065765765767 0.6653233525544886
-0.7117045945945946 0.6656836221088541
-0.7097026126126127 0.6660397777108764
-0.7077006306306306 0.6663918659276847
-0.7056986486486487 0.6667399326665153
-0.7036966666666666 0.6670840231881028
-0.7016946846846848 0.6674241821197071
-0.6996927027027027 0.6677604534677923
-0.6976907207207208 0.668092880630365
-0.6956887387387387 0.6684215064089878
-0.6936867567567568 0.6687463730204738
-0.6916847747747747 0.6690675221082769
-0.6896827927927929 0.669384994753585
-0.6876808108108108 0.6696988314861273
-0.6856788288288289 0.6700090722947024
-0.6836768468468468 0.6703157566374405
-0.681674864864865 0.6706189234518027
-0.6796728828828829 0.6709186111643306
-0.677670900900901 0.67121485770015
-0.6756689189189189 0.67150770049224
-0.673666936936937 0.6717971764904705
-0.6716649549549549 0.6720833221704205
-0.6696629729729731 0.6723661735419779
-0.667660990990991 0.6726457661577331
-0.6656590090090091 0.672922135121168
-0.663657027027027 0.6731953150946499
-0.6616550450450451 0.6734653403072338
-0.659653063063063 0.6737322445622802
-0.6576510810810812 0.6739960612448933
-0.6556490990990991 0.674256823329184
-0.6536471171171172 0.6745145633853649
-0.6516451351351351 0.6747693135866805
-0.6496431531531532 0.6750211057161767
-0.6476411711711711 0.675269971173317
-0.6456391891891893 0.6755159409804461
-0.6436372072072072 0.675759045789109
-0.6416352252252253 0.6759993158862256
-0.6396332432432432 0.6762367812001293
-0.6376312612612614 0.6764714713064688
-0.6356292792792793 0.6767034154339808
-0.6336272972972974 0.6769326424701348
-0.6316253153153153 0.6771591809666537
-0.6296233333333334 0.6773830591449153
-0.6276213513513513 0.677604304901235
-0.6256193693693695 0.6778229458120363
-0.6236173873873874 0.6780390091389088
-0.6216154054054055 0.678252521833559
-0.6196134234234234 0.6784635105426564
-0.6176114414414415 0.6786720016125756
-0.6156094594594594 0.6788780210940408
-0.6136074774774775 0.6790815947466715
-0.6116054954954955 0.6792827480434349
-0.6096035135135135 0.679481506175005
-0.6076015315315315 0.6796778940540322
-0.6055995495495495 0.6798719363193269
-0.6035975675675676 0.6800636573399552
-0.6015955855855856 0.6802530812192534
-0.5995936036036036 0.6804402317987609
-0.5975916216216216 0.6806251326620743
-0.5955896396396396 0.6808078071386235
-0.5935876576576576 0.6809882783073742
-0.5915856756756757 0.6811665690004552
-0.5895836936936937 0.6813427018067166
-0.5875817117117117 0.681516699075216
-0.5855797297297297 0.6816885829186372
-0.5835777477477477 0.6818583752166436
-0.5815757657657658 0.6820260976191654
-0.5795737837837838 0.6821917715496242
-0.5775718018018018 0.6823554182080956
-0.5755698198198198 0.6825170585744115
-0.5735678378378378 0.6826767134112034
-0.5715658558558558 0.6828344032668887
-0.5695638738738739 0.6829901484785998
-0.5675618918918919 0.6831439691750598
-0.5655599099099099 0.6832958852794025
-0.5635579279279279 0.6834459165119426
-0.5615559459459459 0.683594082392892
-0.559553963963964 0.6837404022450286
-0.557551981981982 0.6838848951963148
-0.55555 0.6840275801824679
-0.553548018018018 0.6841684759494848
-0.551546036036036 0.6843076010561212
-0.549544054054054 0.6844449738763243
-0.5475420720720721 0.6845806126016247
-0.5455400900900901 0.6847145352434829
-0.5435381081081081 0.6848467596355953
-0.5415361261261261 0.6849773034361601
-0.5395341441441441 0.6851061841301022
-0.5375321621621622 0.6852334190312579
-0.5355301801801802 0.6853590252845244
-0.5335281981981982 0.6854830198679702
-0.5315262162162162 0.6856054195949075
-0.5295242342342342 0.6857262411159311
-0.5275222522522522 0.685845500920921
-0.5255202702702703 0.6859632153410115
-0.5235182882882883 0.6860794005505253
-0.5215163063063063 0.6861940725688761
-0.5195143243243243 0.6863072472624379
-0.5175123423423423 0.6864189403463838
-0.5155103603603604 0.6865291673864932
-0.5135083783783784 0.6866379438009282
-0.5115063963963964 0.6867452848619819
-0.5095044144144144 0.6868512056977968
-0.5075024324324324 0.6869557212940537
-0.5055004504504504 0.6870588464956349
-0.5034984684684685 0.687160596008258
-0.5014964864864865 0.6872609844000848
-0.4994945045045045 0.6873600261033026
-0.4974925225225225 0.6874577354156799
-0.49549054054054054 0.6875541265020972
-0.49348855855855855 0.6876492133960546
-0.4914865765765766 0.6877430100011516
-0.4894845945945946 0.6878355300925464
-0.4874826126126126 0.6879267873183907
-0.4854806306306306 0.6880167952012423
-0.48347864864864865 0.6881055671394533
-0.48147666666666666 0.6881931164085391
-0.4794746846846847 0.688279456162524
-0.4774727027027027 0.6883645994352666
-0.4754707207207207 0.688448559141764
-0.47346873873873874 0.6885313480794355
-0.47146675675675676 0.6886129789293871
-0.4694647747747748 0.6886934642576559
-0.4674627927927928 0.6887728165164352
-0.4654608108108108 0.688851048045281
-0.46345882882882883 0.6889281710722999
-0.46145684684684685 0.6890041977153195
-0.45945486486486486 0.6890791399830394
-0.4574528828828829 0.6891530097761663
-0.4554509009009009 0.6892258188885311
-0.4534489189189189 0.6892975790081892
-0.45144693693693694 0.6893683017185052
-0.44944495495495496 0.6894379984992193
-0.447442972972973 0.6895066807274999
-0.445440990990991 0.6895743596789794
-0.443439009009009 0.6896410465287747
-0.44143702702702703 0.6897067523524926
-0.43943504504504505 0.6897714881272204
-0.43743306306306307 0.6898352647325026
-0.4354310810810811 0.6898980929513017
-0.4334290990990991 0.6899599834709463
-0.4314271171171171 0.690020946884065
-0.42942513513513514 0.6900809936895059
-0.42742315315315316 0.6901401342932447
-0.4254211711711712 0.6901983790092767
-0.4234191891891892 0.690255738060499
-0.4214172072072072 0.6903122215795781
-0.41941522522522523 0.6903678396098054
-0.41741324324324325 0.6904226021059408
-0.41541126126126127 0.6904765189350438
-0.4134092792792793 0.690529599877293
-0.4114072972972973 0.6905818546267943
-0.4094053153153153 0.6906332927923771
-0.40740333333333334 0.6906839238983786
-0.40540135135135136 0.6907337573854194
-0.4033993693693694 0.6907828026111652
-0.4013973873873874 0.6908310688510803
-0.3993954054054054 0.6908785652991685
-0.39739342342342343 0.690925301068706
-0.39539144144144145 0.6909712851929608
-0.39338945945945947 0.6910165266259062
-0.3913874774774775 0.6910610342429203
-0.3893854954954955 0.6911048168414792
-0.3873835135135135 0.6911478831418383
-0.38538153153153154 0.6911902417877053
-0.38337954954954956 0.6912319013469036
-0.3813775675675676 0.6912728703120276
-0.3793755855855856 0.6913131571010865
-0.3773736036036036 0.6913527700581426
-0.37537162162162163 0.691391717453938
-0.37336963963963965 0.6914300074865151
-0.37136765765765767 0.6914676482818265
-0.3693656756756757 0.6915046478943389
-0.3673636936936937 0.6915410143076262
-0.3653617117117117 0.6915767554349574
-0.36335972972972974 0.6916118791198749
-0.36135774774774776 0.6916463931367645
-0.3593557657657658 0.6916803051914195
-0.3573537837837838 0.6917136229215961
-0.3553518018018018 0.6917463538975616
-0.35334981981981983 0.6917785056226343
-0.35134783783783785 0.691810085533719
-0.34934585585585587 0.6918411010018323
-0.3473438738738739 0.691871559332622
-0.3453418918918919 0.69190146776688
-0.3433399099099099 0.6919308334810488
-0.34133792792792794 0.6919596635877192
-0.33933594594594596 0.6919879651361245
-0.337333963963964 0.692015745112625
-0.335331981981982 0.6920430104411887
-0.33333 0.6920697679838638
-0.33132801801801803 0.6920960245412465
-0.32932603603603605 0.6921217868529417
-0.32732405405405407 0.6921470615980173
-0.3253220720720721 0.6921718553954539
-0.3233200900900901 0.6921961748045875
-0.3213181081081081 0.6922200263255466
-0.31931612612612614 0.692243416399684
-0.31731414414414416 0.6922663514100025
-0.3153121621621622 0.6922888376815753
-0.3133101801801802 0.6923108814819612
-0.3113081981981982 0.6923324890216129
-0.30930621621621623 0.6923536664542829
-0.30730423423423425 0.6923744198774203
-0.30530225225225227 0.6923947553325666
-0.3033002702702703 0.6924146788057419
-0.3012982882882883 0.6924341962278313
-0.2992963063063063 0.6924533134749603
-0.29729432432432434 0.6924720363688709
-0.29529234234234236 0.6924903706772886
-0.2932903603603604 0.6925083221142879
-0.2912883783783784 0.6925258963406508
-0.2892863963963964 0.6925430989642208
-0.28728441441441444 0.692559935540254
-0.28528243243243245 0.6925764115717641
-0.28328045045045047 0.6925925325098635
-0.2812784684684685 0.6926083037540997
-0.2792764864864865 0.6926237306527877
-0.2772745045045045 0.6926388185033374
-0.27527252252252254 0.6926535725525786
-0.27327054054054056 0.6926679979970785
-0.2712685585585586 0.6926820999834586
-0.2692665765765766 0.6926958836087054
-0.2672645945945946 0.6927093539204774
-0.26526261261261264 0.6927225159174085
-0.26326063063063065 0.6927353745494067
-0.2612586486486487 0.6927479347179507
-0.2592566666666667 0.69276020127638
-0.2572546846846847 0.6927721790301835
-0.2552527027027027 0.6927838727372829
-0.25325072072072075 0.6927952871083132
-0.25124873873873876 0.6928064268068995
-0.24924675675675678 0.6928172964499296
-0.2472447747747748 0.6928279006078233
-0.24524279279279282 0.6928382438047985
-0.24324081081081084 0.6928483305191337
-0.24123882882882886 0.6928581651834261
-0.23923684684684687 0.6928677521848484
-0.2372348648648649 0.6928770958653996
-0.2352328828828829 0.6928862005221545
-0.23323090090090093 0.692895070407509
-0.23122891891891884 0.6929037097294221
-0.22922693693693685 0.6929121226516555
-0.22722495495495487 0.6929203132940087
-0.2252229729729729 0.6929282857325523
-0.2232209909909909 0.6929360439998569
-0.22121900900900893 0.69294359208522
-0.21921702702702694 0.6929509339348896
-0.21721504504504496 0.6929580734522841
-0.21521306306306298 0.6929650144982095
-0.213211081081081 0.6929717608910753
-0.21120909909909902 0.6929783164071042
-0.20920711711711704 0.6929846847805416
-0.20720513513513505 0.6929908697038626
-0.20520315315315307 0.6929968748279722
-0.2032011711711711 0.6930027037624085
-0.2011991891891891 0.6930083600755377
-0.19919720720720713 0.6930138472947505
-0.19719522522522515 0.6930191689066532
-0.19519324324324316 0.693024328357257
-0.19319126126126118 0.693029329052165
-0.1911892792792792 0.6930341743567556
-0.18918729729729722 0.6930388675963648
-0.18718531531531524 0.6930434120564641
-0.18518333333333326 0.6930478109828373
-0.18318135135135127 0.693052067581754
-0.1811793693693693 0.6930561850201407
-0.1791773873873873 0.6930601664257503
-0.17717540540540533 0.6930640148873272
-0.17517342342342335 0.6930677334547716
-0.17317144144144136 0.6930713251393019
-0.17116945945945938 0.6930747929136124
-0.1691674774774774 0.6930781397120303
-0.16716549549549542 0.6930813684306705
-0.16516351351351344 0.6930844819275873
-0.16316153153153146 0.6930874830229241
-0.16115954954954947 0.693090374499061
-0.1591575675675675 0.6930931591007589
-0.1571555855855855 0.6930958395353048
-0.15515360360360353 0.6930984184726497
-0.15315162162162155 0.6931008985455488
-0.15114963963963957 0.6931032823496971
-0.14914765765765758 0.6931055724438641
-0.1471456756756756 0.6931077713500249
-0.14514369369369362 0.6931098815534905
-0.14314171171171164 0.6931119055030359
-0.14113972972972966 0.6931138456110248
-0.13913774774774768 0.6931157042535341
-0.1371357657657657 0.6931174837704742
-0.1351337837837837 0.6931191864657098
-0.13313180180180173 0.6931208146071757
-0.13112981981981975 0.6931223704269935
-0.12912783783783777 0.693123856121584
-0.12712585585585578 0.6931252738517792
-0.1251238738738738 0.6931266257429313
-0.12312189189189182 0.6931279138850199
-0.12111990990990984 0.693129140332758
-0.11911792792792786 0.6931303071056948
-0.11711594594594588 0.6931314161883183
-0.1151139639639639 0.693132469530154
-0.11311198198198191 0.6931334690458628
-0.11110999999999993 0.6931344166153379
-0.10910801801801795 0.6931353140837975
-0.10710603603603597 0.6931361632618777
-0.10510405405405399 0.6931369659257224
-0.103102072072072 0.6931377238170727
-0.10110009009009002 0.6931384386433525
-0.09909810810810804 0.6931391120777536
-0.09709612612612606 0.693139745759319
-0.09509414414414408 0.693140341293024
-0.0930921621621621 0.6931409002498562
-0.09109018018018011 0.6931414241668917
-0.08908819819819813 0.6931419145473726
-0.08708621621621615 0.6931423728607804
-0.08508423423423417 0.6931428005429087
-0.08308225225225219 0.6931431989959336
-0.0810802702702702 0.6931435695884828
-0.07907828828828822 0.6931439136557028
-0.07707630630630624 0.6931442324993247
-0.07507432432432426 0.6931445273877278
-0.07307234234234228 0.6931447995560012
-0.0710703603603603 0.6931450502060055
-0.06906837837837831 0.6931452805064302
-0.06706639639639633 0.6931454915928522
-0.06506441441441435 0.6931456845677897
-0.06306243243243237 0.693145860500757
-0.06106045045045039 0.6931460204283165
-0.059058468468468406 0.6931461653541291
-0.057056486486486424 0.6931462962490023
-0.05505450450450444 0.6931464140509388
-0.05305252252252246 0.6931465196651814
-0.05105054054054048 0.6931466139642558
-0.0490485585585585 0.6931466977880154
-0.047046576576576515 0.6931467719436796
-0.045044594594594534 0.6931468372058744
-0.04304261261261255 0.6931468943166698
-0.04104063063063057 0.6931469439856144
-0.03903864864864859 0.6931469868897718
-0.03703666666666661 0.6931470236737517
-0.035034684684684625 0.6931470549497414
-0.03303270270270264 0.6931470812975361
-0.03103072072072066 0.693147103264566
-0.02902873873873868 0.6931471213659235
-0.027026756756756698 0.6931471360843869
-0.025024774774774716 0.6931471478704455
-0.023022792792792734 0.6931471571423191
-0.021020810810810753 0.6931471642859802
-0.01901882882882877 0.6931471696551711
-0.01701684684684679 0.693147173571422
-0.015014864864864808 0.6931471763240654
-0.013012882882882826 0.6931471781702515
-0.011010900900900844 0.6931471793349591
-0.009008918918918862 0.693147180011007
-0.007006936936936881 0.6931471803590638
-0.005004954954954899 0.6931471805076548
-0.003002972972972917 0.6931471805531686
-0.0010009909909909354 0.6931471805598617
0.0010009909909910464 0.6931471805598617
0.003002972972972917 0.6931471805531686
0.00500495495495501 0.6931471805076548
0.007006936936936881 0.6931471803590638
0.009008918918918973 0.693147180011007
0.011010900900900844 0.6931471793349591
0.013012882882882937 0.6931471781702514
0.015014864864864808 0.6931471763240654
0.0170168468468469 0.693147173571422
0.01901882882882877 0.6931471696551711
0.021020810810810864 0.6931471642859802
0.023022792792792734 0.6931471571423191
0.025024774774774827 0.6931471478704455
0.02702675675675692 0.6931471360843869
0.02902873873873879 0.6931471213659235
0.031030720720720883 0.6931471032645661
0.033032702702702754 0.6931470812975361
0.03503468468468485 0.6931470549497414
0.03703666666666672 0.6931470236737517
0.03903864864864881 0.6931469868897718
0.04104063063063068 0.6931469439856144
0.043042612612612774 0.6931468943166698
0.045044594594594645 0.6931468372058744
0.04704657657657674 0.6931467719436796
0.04904855855855861 0.6931466977880154
0.0510505405405407 0.6931466139642558
0.05305252252252257 0.6931465196651813
0.055054504504504664 0.6931464140509388
0.057056486486486535 0.6931462962490023
0.05905846846846863 0.6931461653541289
0.0610604504504505 0.6931460204283165
0.06306243243243259 0.693145860500757
0.06506441441441446 0.6931456845677897
0.06706639639639655 0.6931454915928522
0.06906837837837843 0.6931452805064302
0.07107036036036052 0.6931450502060055
0.07307234234234239 0.6931447995560012
0.07507432432432448 0.6931445273877276
0.07707630630630635 0.6931442324993247
0.07907828828828845 0.6931439136557028
0.08108027027027032 0.6931435695884828
0.08308225225225241 0.6931431989959336
0.08508423423423428 0.6931428005429087
0.08708621621621637 0.6931423728607805
0.08908819819819824 0.6931419145473726
0.09109018018018034 0.6931414241668916
0.0930921621621622 0.6931409002498561
0.0950941441441443 0.693140341293024
0.09709612612612617 0.693139745759319
0.09909810810810826 0.6931391120777535
0.10110009009009013 0.6931384386433525
0.10310207207207223 0.6931377238170727
0.1051040540540541 0.6931369659257224
0.10710603603603619 0.6931361632618775
0.10910801801801806 0.6931353140837976
0.11111000000000015 0.693134416615338
0.11311198198198202 0.6931334690458628
0.11511396396396412 0.6931324695301541
0.11711594594594599 0.6931314161883183
0.11911792792792808 0.6931303071056949
0.12111990990990995 0.693129140332758
0.12312189189189204 0.69312791388502
0.12512387387387391 0.6931266257429313
0.127125855855856 0.6931252738517792
0.12912783783783788 0.693123856121584
0.13112981981981997 0.6931223704269934
0.13313180180180184 0.6931208146071757
0.13513378378378393 0.6931191864657099
0.1371357657657658 0.6931174837704742
0.1391377477477479 0.6931157042535341
0.14113972972972977 0.6931138456110248
0.14314171171171186 0.6931119055030359
0.14514369369369373 0.6931098815534905
0.14714567567567582 0.6931077713500247
0.1491476576576577 0.6931055724438641
0.1511496396396398 0.6931032823496972
0.15315162162162166 0.6931008985455489
0.15515360360360375 0.6930984184726497
0.15715558558558562 0.6930958395353048
0.15915756756756771 0.693093159100759
0.16115954954954959 0.693090374499061
0.16316153153153168 0.6930874830229241
0.16516351351351355 0.6930844819275874
0.16716549549549564 0.6930813684306705
0.1691674774774775 0.6930781397120304
0.1711694594594596 0.6930747929136123
0.17317144144144148 0.693071325139302
0.17517342342342357 0.6930677334547716
0.17717540540540544 0.6930640148873272
0.17917738738738753 0.6930601664257502
0.1811793693693694 0.6930561850201407
0.1831813513513515 0.693052067581754
0.18518333333333337 0.6930478109828373
0.18718531531531546 0.6930434120564639
0.18918729729729733 0.6930388675963647
0.19118927927927942 0.6930341743567556
0.1931912612612613 0.693029329052165
0.1951932432432434 0.6930243283572569
0.19719522522522526 0.6930191689066532
0.19919720720720735 0.6930138472947505
0.20119918918918922 0.6930083600755377
0.2032011711711713 0.6930027037624084
0.20520315315315318 0.6929968748279722
0.20720513513513528 0.6929908697038626
0.20920711711711715 0.6929846847805416
0.21120909909909924 0.692978316407104
0.2132110810810811 0.6929717608910753
0.2152130630630632 0.6929650144982097
0.21721504504504507 0.6929580734522841
0.21921702702702717 0.6929509339348896
0.22121900900900904 0.69294359208522
0.22322099099099113 0.6929360439998569
0.225222972972973 0.6929282857325524
0.2272249549549551 0.6929203132940087
0.22922693693693696 0.6929121226516554
0.23122891891891906 0.6929037097294221
0.23323090090090093 0.6928950704075091
0.23523288288288302 0.6928862005221545
0.2372348648648649 0.6928770958653996
0.23923684684684698 0.6928677521848485
0.24123882882882886 0.6928581651834262
0.24324081081081095 0.6928483305191336
0.24524279279279282 0.6928382438047985
0.2472447747747749 0.6928279006078233
0.24924675675675678 0.6928172964499296
0.2512487387387389 0.6928064268068995
0.25325072072072075 0.6927952871083132
0.25525270270270284 0.6927838727372829
0.2572546846846847 0.6927721790301835
0.2592566666666668 0.69276020127638
0.2612586486486487 0.6927479347179507
0.26326063063063077 0.6927353745494068
0.26526261261261264 0.6927225159174084
0.26726459459459473 0.6927093539204775
0.2692665765765766 0.6926958836087055
0.2712685585585587 0.6926820999834586
0.27327054054054056 0.6926679979970785
0.27527252252252266 0.6926535725525784
0.2772745045045045 0.6926388185033374
0.2792764864864866 0.6926237306527877
0.2812784684684685 0.6926083037540997
0.2832804504504506 0.6925925325098636
0.28528243243243245 0.6925764115717642
0.28728441441441455 0.692559935540254
0.2892863963963964 0.6925430989642208
0.2912883783783785 0.6925258963406509
0.2932903603603604 0.6925083221142879
0.2952923423423425 0.6924903706772887
0.29729432432432434 0.6924720363688708
0.29929630630630644 0.6924533134749603
0.3012982882882883 0.6924341962278312
0.3033002702702704 0.692414678805742
0.30530225225225227 0.6923947553325666
0.30730423423423436 0.6923744198774203
0.30930621621621623 0.6923536664542829
0.3113081981981983 0.6923324890216129
0.3133101801801802 0.6923108814819612
0.3153121621621623 0.6922888376815753
0.31731414414414416 0.6922663514100025
0.31931612612612625 0.6922434163996841
0.3213181081081081 0.6922200263255466
0.3233200900900902 0.6921961748045875
0.3253220720720721 0.6921718553954539
0.3273240540540542 0.6921470615980174
0.32932603603603605 0.6921217868529417
0.33132801801801814 0.6920960245412465
0.33333 0.6920697679838637
0.3353319819819821 0.6920430104411887
0.337333963963964 0.692015745112625
0.33933594594594607 0.6919879651361244
0.34133792792792794 0.6919596635877192
0.34333990990991003 0.6919308334810488
0.3453418918918919 0.69190146776688
0.347343873873874 0.6918715593326219
0.34934585585585587 0.6918411010018323
0.35134783783783796 0.691810085533719
0.35334981981981983 0.6917785056226343
0.3553518018018019 0.6917463538975613
0.3573537837837838 0.6917136229215961
0.3593557657657659 0.6916803051914195
0.36135774774774776 0.6916463931367643
0.36335972972972985 0.6916118791198748
0.3653617117117117 0.6915767554349574
0.3673636936936938 0.6915410143076262
0.3693656756756757 0.6915046478943389
0.3713676576576578 0.6914676482818265
0.37336963963963965 0.691430007486515
0.37537162162162174 0.691391717453938
0.3773736036036036 0.6913527700581426
0.3793755855855857 0.6913131571010864
0.3813775675675676 0.6912728703120276
0.38337954954954967 0.6912319013469036
0.38538153153153154 0.6911902417877053
0.38738351351351363 0.6911478831418382
0.3893854954954955 0.6911048168414792
0.3913874774774776 0.6910610342429203
0.39338945945945947 0.6910165266259062
0.39539144144144156 0.6909712851929608
0.39739342342342343 0.690925301068706
0.3993954054054055 0.6908785652991685
0.4013973873873874 0.6908310688510803
0.4033993693693695 0.6907828026111652
0.40540135135135136 0.6907337573854192
0.40740333333333345 0.6906839238983786
0.4094053153153153 0.6906332927923772
0.4114072972972974 0.6905818546267944
0.4134092792792793 0.690529599877293
0.4154112612612614 0.6904765189350438
0.41741324324324325 0.6904226021059408
0.41941522522522534 0.6903678396098055
0.4214172072072072 0.6903122215795781
0.4234191891891893 0.690255738060499
0.4254211711711712 0.6901983790092767
0.42742315315315327 0.6901401342932446
0.42942513513513514 0.6900809936895059
0.43142711711711723 0.6900209468840651
0.4334290990990991 0.6899599834709463
0.4354310810810812 0.6898980929513017
0.43743306306306307 0.6898352647325026
0.43943504504504516 0.6897714881272204
0.44143702702702703 0.6897067523524926
0.4434390090090091 0.6896410465287746
0.445440990990991 0.6895743596789794
0.4474429729729731 0.6895066807274999
0.44944495495495496 0.6894379984992193
0.45144693693693705 0.6893683017185052
0.4534489189189189 0.6892975790081892
0.455450900900901 0.6892258188885312
0.4574528828828829 0.6891530097761663
0.459454864864865 0.6890791399830395
0.46145684684684685 0.6890041977153195
0.46345882882882894 0.6889281710723
0.4654608108108108 0.688851048045281
0.4674627927927929 0.688772816516435
0.4694647747747748 0.6886934642576559
0.47146675675675687 0.6886129789293871
0.47346873873873874 0.6885313480794355
0.47547072072072083 0.688448559141764
0.4774727027027027 0.6883645994352665
0.4794746846846848 0.6882794561625241
0.48147666666666666 0.6881931164085392
0.48347864864864876 0.6881055671394533
0.4854806306306306 0.6880167952012423
0.4874826126126127 0.6879267873183909
0.4894845945945946 0.6878355300925464
0.4914865765765767 0.6877430100011513
0.49348855855855855 0.6876492133960544
0.49549054054054065 0.6875541265020974
0.4974925225225225 0.6874577354156799
0.4994945045045046 0.6873600261033026
0.5014964864864865 0.6872609844000848
0.5034984684684686 0.6871605960082581
0.5055004504504504 0.6870588464956349
0.5075024324324325 0.6869557212940536
0.5095044144144144 0.6868512056977968
0.5115063963963965 0.686745284861982
0.5135083783783784 0.6866379438009282
0.5155103603603605 0.6865291673864929
0.5175123423423423 0.6864189403463838
0.5195143243243244 0.686307247262438
0.5215163063063063 0.6861940725688761
0.5235182882882884 0.6860794005505253
0.5255202702702703 0.6859632153410115
0.5275222522522524 0.685845500920921
0.5295242342342342 0.6857262411159312
0.5315262162162163 0.6856054195949075
0.5335281981981982 0.6854830198679702
0.5355301801801803 0.6853590252845245
0.5375321621621624 0.6852334190312577
0.5395341441441442 0.6851061841301019
0.5415361261261263 0.6849773034361603
0.5435381081081082 0.6848467596355954
0.5455400900900903 0.6847145352434827
0.5475420720720722 0.6845806126016247
0.5495440540540543 0.6844449738763243
0.5515460360360361 0.6843076010561213
0.5535480180180182 0.6841684759494848
0.5555500000000001 0.6840275801824678
0.5575519819819822 0.6838848951963149
0.5595539639639641 0.6837404022450287
0.5615559459459462 0.6835940823928919
0.563557927927928 0.6834459165119424
0.5655599099099101 0.6832958852794027
0.567561891891892 0.6831439691750599
0.5695638738738741 0.6829901484785997
0.571565855855856 0.6828344032668885
0.573567837837838 0.6826767134112034
0.5755698198198199 0.6825170585744115
0.577571801801802 0.6823554182080955
0.5795737837837839 0.6821917715496242
0.581575765765766 0.6820260976191654
0.5835777477477478 0.6818583752166437
0.5855797297297299 0.6816885829186372
0.5875817117117118 0.6815166990752158
0.5895836936936939 0.6813427018067167
0.5915856756756758 0.6811665690004554
0.5935876576576579 0.680988278307374
0.5955896396396397 0.6808078071386234
0.5975916216216218 0.6806251326620743
0.5995936036036037 0.6804402317987609
0.6015955855855858 0.6802530812192533
0.6035975675675677 0.6800636573399551
0.6055995495495498 0.679871936319327
0.6076015315315316 0.6796778940540323
0.6096035135135137 0.6794815061750048
0.6116054954954956 0.6792827480434349
0.6136074774774777 0.6790815947466716
0.6156094594594596 0.6788780210940408
0.6176114414414416 0.6786720016125753
0.6196134234234235 0.6784635105426562
0.6216154054054056 0.6782525218335591
0.6236173873873875 0.6780390091389088
0.6256193693693696 0.6778229458120362
0.6276213513513514 0.6776043049012349
0.6296233333333335 0.6773830591449153
0.6316253153153154 0.6771591809666537
0.6336272972972975 0.6769326424701347
0.6356292792792794 0.6767034154339807
0.6376312612612615 0.6764714713064688
0.6396332432432433 0.6762367812001293
0.6416352252252254 0.6759993158862254
0.6436372072072073 0.6757590457891088
0.6456391891891894 0.6755159409804461
0.6476411711711713 0.675269971173317
0.6496431531531534 0.6750211057161766
0.6516451351351352 0.6747693135866804
0.6536471171171173 0.674514563385365
0.6556490990990992 0.6742568233291841
0.6576510810810813 0.6739960612448932
0.6596530630630631 0.6737322445622802
0.6616550450450452 0.6734653403072339
0.6636570270270271 0.6731953150946499
0.6656590090090092 0.6729221351211678
0.6676609909909911 0.672645766157733
0.6696629729729732 0.672366173541978
0.671664954954955 0.6720833221704205
0.6736669369369371 0.6717971764904704
0.675668918918919 0.6715077004922398
0.6776709009009011 0.6712148577001501
0.679672882882883 0.6709186111643306
0.6816748648648651 0.6706189234518025
0.6836768468468469 0.6703157566374404
0.685678828828829 0.6700090722947025
0.6876808108108109 0.6696988314861274
0.689682792792793 0.6693849947535848
0.6916847747747749 0.6690675221082767
0.693686756756757 0.6687463730204739
0.6956887387387388 0.6684215064089879
0.6976907207207209 0.668092880630365
0.6996927027027028 0.6677604534677921
0.7016946846846849 0.6674241821197071
0.7036966666666667 0.6670840231881028
0.7056986486486488 0.6667399326665152
0.7077006306306307 0.6663918659276846
0.7097026126126128 0.6660397777108766
0.7117045945945947 0.6656836221088542
0.7137065765765768 0.6653233525544883
0.7157085585585586 0.664958921806993
0.7177105405405407 0.6645902819377705
0.7197125225225226 0.664217384315857
0.7217145045045047 0.6638401795929514
0.7237164864864866 0.6634586176880131
0.7257184684684687 0.6630726477714113
0.7277204504504505 0.662682218248613
0.7297224324324326 0.6622872767433907
0.7317244144144145 0.6618877700805318
0.7337263963963966 0.6614836442680304
0.7357283783783785 0.6610748444787449
0.7377303603603605 0.6606613150314982
0.7397323423423424 0.6602429993716022
0.7417343243243245 0.65981984005078
0.7437363063063064 0.6593917787064658
0.7457382882882885 0.6589587560404604
0.7477402702702703 0.6585207117969105
0.7497422522522524 0.6580775847395903
0.7517442342342343 0.6576293126284547
0.7537462162162164 0.6571758321954366
0.7557481981981983 0.6567170791194582
0.7577501801801804 0.6562529880006185
0.7597521621621622 0.6557834923335304
0.7617541441441443 0.6553085244797681
0.7637561261261262 0.6548280156393884
0.7657581081081083 0.6543418958214833
0.7677600900900902 0.6538500938137287
0.7697620720720723 0.6533525371508824
0.7717640540540541 0.652849152082184
0.7737660360360362 0.6523398635376121
0.7757680180180181 0.6518245950929452
0.7777700000000002 0.6513032689335765
0.779771981981982 0.6507758058170237
0.7817739639639641 0.6502421250340721
0.783775945945946 0.6497021443684958
0.7857779279279281 0.6491557800552841
0.78777990990991 0.6486029467373062
0.7897818918918921 0.6480435574203405
0.791783873873874 0.6474775234263891
0.793785855855856 0.6469047543451987
0.7957878378378379 0.6463251579838964
0.79778981981982 0.6457386403146501
0.7997918018018019 0.6451451054202553
0.801793783783784 0.6445444554375466
0.8037957657657658 0.6439365904985219
0.8057977477477479 0.6433214086690604
0.8077997297297298 0.6426988058851151
0.8098017117117119 0.6420686758862473
0.8118036936936938 0.6414309101463609
0.8138056756756759 0.6407853978014864
0.8158076576576577 0.6401320255744614
0.8178096396396398 0.639470677696335
0.8198116216216217 0.6388012358243175
0.8218136036036038 0.6381235789560793
0.8238155855855857 0.6374375833402017
0.8258175675675677 0.6367431223825553
0.8278195495495496 0.6360400665483724
0.8298215315315317 0.6353282832597649
0.8318235135135136 0.634607636788417
0.8338254954954957 0.6338779881431709
0.8358274774774775 0.6331391949521911
0.8378294594594596 0.6323911113393801
0.8398314414414415 0.6316335877946913
0.8418334234234236 0.6308664710379566
0.8438354054054055 0.6300896038758188
0.8458373873873876 0.6293028250513235
0.8478393693693694 0.6285059690856993
0.8498413513513515 0.627698866111809
0.8518433333333334 0.6268813416987178
0.8538453153153155 0.6260532166667734
0.8558472972972974 0.6252143068925575
0.8578492792792795 0.6243644231029968
0.8598512612612613 0.6235033706578745
0.8618532432432434 0.6226309493199101
0.8638552252252253 0.6217469530115106
0.8658572072072074 0.6208511695572103
0.8678591891891893 0.6199433804107339
0.8698611711711713 0.6190233603655101
0.8718631531531532 0.6180908772473733
0.8738651351351353 0.6171456915880552
0.8758671171171172 0.616187556277942
0.8778690990990993 0.6152162161964239
0.8798710810810811 0.6142314078180037
0.8818730630630632 0.6132328587921413
0.8838750450450451 0.6122202874946087
0.8858770270270272 0.6111934025478958
0.8878790090090091 0.6101519023079574
0.8898809909909912 0.6090954743142926
0.891882972972973 0.6080237947000218
0.8938849549549551 0.6069365275582549
0.895886936936937 0.6058333242606315
0.8978889189189191 0.6047138227234289
0.899890900900901 0.6035776466160981
0.901892882882883 0.6024244045064653
0.9038948648648649 0.6012536889361388
0.905896846846847 0.6000650754188491
0.9078988288288289 0.5988581213535166
0.909900810810811 0.5976323648427759
0.9119027927927928 0.5963873234064523
0.9139047747747749 0.5951224925780455
0.9159067567567568 0.5938373443706124
0.9179087387387389 0.5925313255964902
0.9199107207207208 0.5912038560230367
0.9219127027027029 0.5898543263438726
0.9239146846846847 0.5884820959419657
0.9259166666666668 0.5870864904171463
0.9279186486486487 0.585666798846213
0.9299206306306308 0.5842222707384579
0.9319226126126127 0.5827521126430809
0.9339245945945948 0.5812554843572537
0.9359265765765766 0.579731494674299
0.9379285585585587 0.578179196600063
0.9399305405405406 0.5765975819516423
0.9419325225225227 0.5749855752354287
0.9439345045045046 0.5733420266801093
0.9459364864864866 0.5716657042735671
0.9479384684684685 0.5699552846190223
0.9499404504504506 0.568209342383072
0.9519424324324325 0.5664263380536678
0.9539444144144146 0.5646046036554409
0.9559463963963964 0.5627423259776586
0.9579483783783785 0.560837526748568
0.9599503603603604 0.5588880390277752
0.9619523423423425 0.5568914788692807
0.9639543243243244 0.554845211007864
0.9659563063063065 0.5527463069045477
0.9679582882882883 0.5505914928976334
0.9699602702702704 0.5483770853576839
0.9719622522522523 0.546098908499159
0.9739642342342344 0.5437521886296277
0.9759662162162163 0.5413314157318209
0.9779681981981984 0.5388301586930565
0.9799701801801802 0.5362408129769985
0.9819721621621623 0.5335542466979863
0.9839741441441442 0.5307592881225524
0.9859761261261263 0.527841954323398
0.9879781081081082 0.5247842333019906
0.9899800900900902 0.5215620399923091
0.9919820720720721 0.5181414968116109
0.9939840540540542 0.5144713558890114
0.9959860360360361 0.5104646709581012
0.9979880180180182 0.5059386575434345
0.99999 0.5000560304007281


==> Plots/Ising_2.txt <==
-0.99999 1.0000460304507275
-0.9979880180180181 1.0039286995972003
-0.9959860360360361 1.0064587629474897
-0.9939840540540541 1.0084735057458782
-0.9919820720720721 1.0101557124678116
-0.9899800900900901 1.0115923293797005
-0.9879781081081082 1.0128346043524292
-0.9859761261261262 1.0139164149687396
-0.9839741441441442 1.0148618462946526
-0.9819721621621622 1.0156889103287021
-0.9799701801801802 1.0164115899981863
-0.9779681981981982 1.0170410570365722
-0.9759662162162163 1.0175864433295199
-0.9739642342342343 1.0180553534133667
-0.9719622522522523 1.0184542184007948
-0.9699602702702703 1.0187885483090722
-0.9679582882882883 1.01906311683063
-0.9659563063063064 1.019282099751009
-0.9639543243243244 1.0194491806996466
-0.9619523423423424 1.0195676333382406
-0.9599503603603604 1.019640386205768
-0.9579483783783784 1.0196700745674503
-0.9559463963963964 1.0196590823692868
-0.9539444144144145 1.0196095765516713
-0.9519424324324325 1.0195235353863559
-0.9499404504504505 1.0194027720840744
-0.9479384684684685 1.0192489546201953
-0.9459364864864865 1.0190636225067669
-0.9439345045045046 1.0188482010771913
-0.9419325225225226 1.0186040137282497
-0.9399305405405406 1.018332292472059
-0.9379285585585586 1.018034187079931
-0.9359265765765766 1.0177107730454742
-0.9339245945945946 1.0173630585515927
-0.9319226126126127 1.01699199059244
-0.9299206306306307 1.0165984603746931
-0.9279186486486487 1.01618330810118
-0.9259166666666667 1.0157473272227018
-0.9239146846846847 1.015291268229966
-0.9219127027027028 1.014815842046174
-0.9199107207207208 1.0143217230714945
-0.9179087387387388 1.0138095519229613
-0.9159067567567568 1.0132799379069528
-0.9139047747747748 1.0127334612561119
-0.9119027927927928 1.0121706751580999
-0.9099008108108109 1.0115921075998613
-0.9078988288288289 1.0109982630478962
-0.9058968468468469 1.010389623982379
-0.9038948648648649 1.0097666523006747
-0.9018928828828829 1.0091297906038639
-0.899890900900901 1.0084794633782157
-0.897888918918919 1.0078160780821217
-0.895886936936937 1.007140026147755
-0.893884954954955 1.0064516839056656
-0.891882972972973 1.0057514134395762
-0.889880990990991 1.0050395633778468
-0.8878790090090091 1.0043164696273672
-0.8858770270270271 1.0035824560550177
-0.8838750450450451 1.002837835121299
-0.8818730630630631 1.0020829084702563
-0.8798710810810811 1.0013179674793988
-0.8778690990990992 1.0005432937729557
-0.8758671171171172 0.999759159701467
-0.8738651351351352 0.9989658287904295
-0.8718631531531532 0.9981635561604526
-0.8698611711711712 0.9973525889211508
-0.8678591891891893 0.9965331665407926
-0.8658572072072073 0.995705521193543
-0.8638552252252253 0.9948698780859728
-0.8618532432432433 0.9940264557643587
-0.8598512612612613 0.9931754664041657
-0.8578492792792793 0.9923171160829865
-0.8558472972972974 0.9914516050381017
-0.8538453153153154 0.9905791279097286
-0.8518433333333334 0.9896998739709402
-0.8498413513513514 0.9888140273451549
-0.8478393693693694 0.9879217672120242
-0.8458373873873875 0.987023268002484
-0.8438354054054055 0.9861186995836713
-0.8418334234234235 0.9852082274343572
-0.8398314414414415 0.9842920128114958
-0.8378294594594595 0.9833702129084451
-0.8358274774774775 0.9824429810053728
-0.8338254954954956 0.9815104666123253
-0.8318235135135136 0.9805728156054003
-0.8298215315315316 0.9796301703564332
-0.8278195495495496 0.9786826698565821
-0.8258175675675676 0.9777304498341625
-0.8238155855855857 0.9767736428670624
-0.8218136036036037 0.9758123784900496
-0.8198116216216217 0.974846783297254
-0.8178096396396397 0.973876981040094
-0.8158076576576577 0.9729030927208984
-0.8138056756756757 0.971925236682458
-0.8118036936936938 0.9709435286937234
-0.8098017117117118 0.9699580820318567
-0.8077997297297297 0.9689690075608273
-0.8057977477477478 0.9679764138067318
-0.8037957657657657 0.966980407030009
-0.8017937837837839 0.9659810912947054
-0.7997918018018018 0.9649785685349415
-0.7977898198198199 0.9639729386187204
-0.7957878378378378 0.9629642994092069
-0.7937858558558559 0.9619527468236057
-0.7917838738738738 0.9609383748897483
-0.789781891891892 0.9599212758005085
-0.7877799099099099 0.9589015399661391
-0.785777927927928 0.9578792560646381
-0.7837759459459459 0.956854511090227
-0.781773963963964 0.9558273904000366
-0.7797719819819819 0.9547979777590779
-0.7777700000000001 0.9537663553835767
-0.775768018018018 0.9527326039827471
-0.7737660360360361 0.9516968027990722
-0.771764054054054 0.9506590296471586
-0.7697620720720721 0.9496193609512273
-0.76776009009009 0.9485778717813003
-0.7657581081081082 0.9475346358881376
-0.7637561261261261 0.946489725736982
-0.7617541441441442 0.9454432125401572
-0.7597521621621621 0.9443951662885705
-0.7577501801801803 0.9433456557821662
-0.7557481981981982 0.9422947486593698
-0.7537462162162163 0.9412425114255683
-0.7517442342342342 0.9401890094806622
-0.7497422522522523 0.9391343071457303
-0.7477402702702702 0.9380784676888391
-0.7457382882882884 0.9370215533500336
-0.7437363063063063 0.9359636253655397
-0.7417343243243244 0.9349047439912108
-0.7397323423423423 0.9338449685252466
-0.7377303603603604 0.9327843573302119
-0.7357283783783783 0.9317229678543839
-0.7337263963963965 0.9306608566524512
-0.7317244144144144 0.9295980794055907
-0.7297224324324325 0.9285346909409439
-0.7277204504504504 0.9274707452505162
-0.7257184684684685 0.926406295509521
-0.7237164864864865 0.9253413940941855
-0.7217145045045046 0.9242760925990428
-0.7197125225225225 0.9232104418537231
-0.7177105405405406 0.9221444919392678
-0.7157085585585585 0.921078292203978
-0.7137065765765767 0.920011891278817
-0.7117045945945946 0.9189453370923822
-0.7097026126126127 0.9178786768854605
-0.7077006306306306 0.9168119572251809
-0.7056986486486487 0.9157452240187798
-0.7036966666666666 0.9146785225269916
-0.7016946846846848 0.9136118973770767
-0.6996927027027027 0.9125453925754986
-0.6976907207207208 0.9114790515202644
-0.6956887387387387 0.9104129170129364
-0.6936867567567568 0.9093470312703278
-0.6916847747747747 0.9082814359358923
-0.6896827927927929 0.9072161720908183
-0.6876808108108108 0.9061512802648344
-0.6856788288288289 0.9050868004467396
-0.6836768468468468 0.9040227720946639
-0.681674864864865 0.9029592341460686
-0.6796728828828829 0.9018962250274951
-0.677670900900901 0.9008337826640694
-0.6756689189189189 0.8997719444887702
-0.673666936936937 0.8987107474514682
-0.6716649549549549 0.8976502280277413
-0.6696629729729731 0.8965904222274783
-0.667660990990991 0.8955313656032691
-0.6656590090090091 0.894473093258596
-0.663657027027027 0.893415639855826
-0.6616550450450451 0.8923590396240142
-0.659653063063063 0.8913033263665209
-0.6576510810810812 0.8902485334684507
-0.6556490990990991 0.8891946939039141
-0.6536471171171172 0.888141840243124
-0.6516451351351351 0.8870900046593246
-0.6496431531531532 0.8860392189355624
-0.6476411711711711 0.8849895144713
-0.6456391891891893 0.883940922288883
-0.6436372072072072 0.8828934730398557
-0.6416352252252253 0.8818471970111383
-0.6396332432432432 0.8808021241310643
-0.6376312612612614 0.8797582839752822
-0.6356292792792793 0.8787157057725289
-0.6336272972972974 0.8776744184102736
-0.6316253153153153 0.8766344504402395
-0.6296233333333334 0.8755958300838043
-0.6276213513513513 0.8745585852372832
-0.6256193693693695 0.8735227434771
-0.6236173873873874 0.8724883320648442
-0.6216154054054055 0.8714553779522223
-0.6196134234234234 0.8704239077859037
-0.6176114414414415 0.8693939479122631
-0.6156094594594594 0.8683655243820247
-0.6136074774774775 0.8673386629548081
-0.6116054954954955 0.8663133891035802
-0.6096035135135135 0.8652897280190153
-0.6076015315315315 0.8642677046137636
-0.6055995495495495 0.8632473435266356
-0.6035975675675676 0.8622286691266974
-0.6015955855855856 0.8612117055172852
-0.5995936036036036 0.8601964765399386
-0.5975916216216216 0.8591830057782539
-0.5955896396396396 0.8581713165616613
-0.5935876576576576 0.8571614319691264
-0.5915856756756757 0.8561533748327781
-0.5895836936936937 0.8551471677414662
-0.5875817117117117 0.8541428330442485
-0.5855797297297297 0.8531403928538088
-0.5835777477477477 0.8521398690498105
-0.5815757657657658 0.8511412832821839
-0.5795737837837838 0.8501446569743503
-0.5775718018018018 0.8491500113263855
-0.5755698198198198 0.8481573673181213
-0.5735678378378378 0.8471667457121894
-0.5715658558558558 0.8461781670570072
-0.5695638738738739 0.8451916516897069
-0.5675618918918919 0.8442072197390116
-0.5655599099099099 0.8432248911280553
-0.5635579279279279 0.8422446855771524
-0.5615559459459459 0.8412666226065151
-0.559553963963964 0.8402907215389213
-0.557551981981982 0.8393170015023329
-0.55555 0.8383454814324679
-0.553548018018018 0.8373761800753229
-0.551546036036036 0.8364091159896534
-0.549544054054054 0.8354443075494068
-0.5475420720720721 0.8344817729461138
-0.5455400900900901 0.8335215301912346
-0.5435381081081081 0.832563597118466
-0.5415361261261261 0.8316079913860059
-0.5395341441441441 0.8306547304787792
-0.5375321621621622 0.8297038317106223
-0.5355301801801802 0.8287553122264326
-0.5335281981981982 0.8278091890042781
-0.5315262162162162 0.8268654788574714
-0.5295242342342342 0.8259241984366071
-0.5275222522522522 0.8249853642315654
-0.5255202702702703 0.8240489925734804
-0.5235182882882883 0.823115099636675
-0.5215163063063063 0.8221837014405626
-0.5195143243243243 0.8212548138515174
-0.5175123423423423 0.8203284525847127
-0.5155103603603604 0.8194046332059275
-0.5135083783783784 0.8184833711333241
-0.5115063963963964 0.8175646816391957
-0.5095044144144144 0.8166485798516845
-0.5075024324324324 0.8157350807564715
-0.5055004504504504 0.8148241991984391
-0.5034984684684685 0.8139159498833046
-0.5014964864864865 0.8130103473792302
-0.4994945045045045 0.8121074061184028
-0.4974925225225225 0.8112071403985912
-0.49549054054054054 0.8103095643846758
-0.49348855855855855 0.8094146921101565
-0.4914865765765766 0.8085225374786331
-0.4894845945945946 0.8076331142652636
-0.4874826126126126 0.8067464361182001
-0.4854806306306306 0.8058625165599997
-0.48347864864864865 0.8049813689890151
-0.48147666666666666 0.8041030066807613
-0.4794746846846847 0.8032274427892628
-0.4774727027027027 0.8023546903483784
-0.4754707207207207 0.8014847622731047
-0.47346873873873874 0.8006176713608616
-0.47146675675675676 0.7997534302927545
-0.4694647747747748 0.7988920516348208
-0.4674627927927928 0.798033547839254
-0.4654608108108108 0.7971779312456098
-0.46345882882882883 0.7963252140819947
-0.46145684684684685 0.7954754084662367
-0.45945486486486486 0.794628526407035
-0.4574528828828829 0.7937845798050966
-0.4554509009009009 0.7929435804542522
-0.4534489189189189 0.7921055400425574
-0.45144693693693694 0.7912704701533766
-0.44944495495495496 0.79043838226645
-0.447442972972973 0.7896092877589461
-0.445440990990991 0.7887831979064974
-0.443439009009009 0.7879601238842207
-0.44143702702702703 0.7871400767677227
-0.43943504504504505 0.7863230675340908
-0.43743306306306307 0.7855091070628695
-0.4354310810810811 0.7846982061370212
-0.4334290990990991 0.7838903754438747
-0.4314271171171171 0.7830856255760584
-0.42942513513513514 0.7822839670324205
-0.42742315315315316 0.7814854102189366
-0.4254211711711712 0.7806899654496021
-0.4234191891891892 0.7798976429473141
-0.4214172072072072 0.7791084528447392
-0.41941522522522523 0.7783224051851686
-0.41741324324324325 0.7775395099233623
-0.41541126126126127 0.7767597769263797
-0.4134092792792793 0.7759832159743996
-0.4114072972972973 0.7752098367615278
-0.4094053153153153 0.7744396488965934
-0.40740333333333334 0.7736726619039341
-0.40540135135135136 0.7729088852241703
-0.4033993693693694 0.7721483282149676
-0.4013973873873874 0.7713910001517904
-0.3993954054054054 0.7706369102286426
-0.39739342342342343 0.7698860675588001
-0.39539144144144145 0.7691384811755313
-0.39338945945945947 0.768394160032809
-0.3913874774774775 0.7676531130060118
-0.3893854954954955 0.7669153488926155
-0.3873835135135135 0.7661808764128755
-0.38538153153153154 0.7654497042104996
-0.38337954954954956 0.7647218408533113
-0.3813775675675676 0.7639972948339048
-0.3793755855855856 0.7632760745702896
-0.3773736036036036 0.7625581884065273
-0.37537162162162163 0.761843644613361
-0.37336963963963965 0.7611324513888322
-0.37136765765765767 0.7604246168588942
-0.3693656756756757 0.759720149078013
-0.3673636936936937 0.7590190560297632
-0.3653617117117117 0.7583213456274135
-0.36335972972972974 0.7576270257145059
-0.36135774774774776 0.756936104065427
-0.3593557657657658 0.7562485883859695
-0.3573537837837838 0.7555644863138897
-0.3553518018018018 0.7548838054194551
-0.35334981981981983 0.754206553205984
-0.35134783783783785 0.7535327371103808
-0.34934585585585587 0.7528623645036625
-0.3473438738738739 0.7521954426914768
-0.3453418918918919 0.7515319789146157
-0.3433399099099099 0.7508719803495213
-0.34133792792792794 0.7502154541087849
-0.33933594594594596 0.7495624072416395
-0.337333963963964 0.7489128467344455
-0.335331981981982 0.7482667795111708
-0.33333 0.7476242124338638
-0.33132801801801803 0.7469851523031206
-0.32932603603603605 0.7463496058585459
-0.32732405405405407 0.7457175797792079
-0.3253220720720721 0.7450890806840872
-0.3233200900900901 0.7444641151325194
-0.3213181081081081 0.7438426896246335
-0.31931612612612614 0.743224810601782
-0.31731414414414416 0.7426104844469678
-0.3153121621621622 0.7419997174852642
-0.3133101801801802 0.7413925159842297
-0.3113081981981982 0.7407888861543173
-0.30930621621621623 0.7401888341492792
-0.30730423423423425 0.7395923660665649
-0.30530225225225227 0.7389994879477155
-0.3033002702702703 0.7384102057787515
-0.3012982882882883 0.7378245254905575
-0.2992963063063063 0.7372424529592595
-0.29729432432432434 0.7366639940065991
-0.29529234234234236 0.7360891544003022
-0.2932903603603604 0.735517939854443
-0.2912883783783784 0.7349503560298034
-0.2892863963963964 0.7343864085342273
-0.28728441441441444 0.7338261029229705
-0.28528243243243245 0.7332694446990468
-0.28328045045045047 0.7327164393135686
-0.2812784684684685 0.7321670921660833
-0.2792764864864865 0.731621408604906
-0.2772745045045045 0.7310793939274467
-0.27527252252252254 0.730541053380535
-0.27327054054054056 0.730006392160738
-0.2712685585585586 0.7294754154146776
-0.2692665765765766 0.7289481282393401
-0.2672645945945946 0.728424535682384
-0.26526261261261264 0.727904642742443
-0.26326063063063065 0.7273884543694255
-0.2612586486486487 0.7268759754648098
-0.2592566666666667 0.7263672108819357
-0.2572546846846847 0.7258621654262918
-0.2552527027027027 0.7253608438558
-0.25325072072072075 0.7248632508810955
-0.25124873873873876 0.724369391165803
-0.24924675675675678 0.7238792693268106
-0.2472447747747748 0.7233928899345379
-0.24524279279279282 0.7229102575132028
-0.24324081081081084 0.722431376541084
-0.24123882882882886 0.7219562514507787
-0.23923684684684687 0.7214848866294593
-0.2372348648648649 0.721017286419125
-0.2352328828828829 0.7205534551168505
-0.23323090090090093 0.7200933969750318
-0.23122891891891884 0.719637116201628
-0.22922693693693685 0.7191846169604007
-0.22722495495495487 0.7187359033711493
-0.2252229729729729 0.7182909795099446
-0.2232209909909909 0.7178498494093568
-0.22121900900900893 0.717412517058684
-0.21921702702702694 0.7169789864041738
-0.21721504504504496 0.7165492613492446
-0.21521306306306298 0.7161233457547025
-0.213211081081081 0.7157012434389569
-0.21120909909909902 0.7152829581782306
-0.20920711711711704 0.7148684937067692
-0.20720513513513505 0.7144578537170474
-0.20520315315315307 0.7140510418599704
-0.2032011711711711 0.7136480617450763
-0.2011991891891891 0.7132489169407312
-0.19919720720720713 0.712853610974326
-0.19719522522522515 0.7124621473324668
-0.19519324324324316 0.7120745294611649
-0.19319126126126118 0.7116907607660233
-0.1911892792792792 0.7113108446124207
-0.18918729729729722 0.7109347843256927
-0.18718531531531524 0.7105625831913112
-0.18518333333333326 0.7101942444550595
-0.18318135135135127 0.7098297713232076
-0.1811793693693693 0.7094691669626818
-0.1791773873873873 0.7091124345012353
-0.17717540540540533 0.708759577027612
-0.17517342342342335 0.7084105975917125
-0.17317144144144136 0.7080654992047553
-0.17116945945945938 0.7077242848394342
-0.1691674774774774 0.7073869574300767
-0.16716549549549542 0.7070535198727977
-0.16516351351351344 0.7067239750256517
-0.16316153153153146 0.7063983257087816
-0.16115954954954947 0.7060765747045677
-0.1591575675675675 0.7057587247577712
-0.1571555855855855 0.705444778575679
-0.15515360360360353 0.7051347388282417
-0.15315162162162155 0.704828608148215
-0.15114963963963957 0.7045263891312936
-0.14914765765765758 0.704228084336247
-0.1471456756756756 0.7039336962850504
-0.14514369369369362 0.7036432274630149
-0.14314171171171164 0.7033566803189153
-0.14113972972972966 0.7030740572651154
-0.13913774774774768 0.702795360677692
-0.1371357657657657 0.7025205928965558
-0.1351337837837837 0.7022497562255711
-0.13313180180180173 0.7019828529326727
-0.13112981981981975 0.7017198852499827
-0.12912783783783777 0.7014608553739214
-0.12712585585585578 0.7012057654653211
-0.1251238738738738 0.7009546176495338
-0.12312189189189182 0.7007074140165394
-0.12111990990990984 0.7004641566210503
-0.11911792792792786 0.7002248474826164
-0.11711594594594588 0.6999894885857252
-0.1151139639639639 0.6997580818799024
-0.11311198198198191 0.6995306292798089
-0.11110999999999993 0.6993071326653378
-0.10910801801801795 0.6990875938817076
-0.10710603603603597 0.698872014739554
-0.10510405405405399 0.6986603970150211
-0.103102072072072 0.6984527424498501
-0.10110009009009002 0.6982490527514645
-0.09909810810810804 0.6980493295930567
-0.09709612612612606 0.6978535746136693
-0.09509414414414408 0.6976617894182776
-0.0930921621621621 0.6974739755778693
-0.09109018018018011 0.6972901346295205
-0.08908819819819813 0.6971102680764734
-0.08708621621621615 0.6969343773882092
-0.08508423423423417 0.6967624640005217
-0.08308225225225219 0.6965945293155871
-0.0810802702702702 0.6964305747020327
-0.07907828828828822 0.6962706014950056
-0.07707630630630624 0.6961146109962365
-0.07507432432432426 0.6959626044741047
-0.07307234234234228 0.6958145831636995
-0.0710703603603603 0.6956705482668812
-0.06906837837837831 0.6955305009523397
-0.06706639639639633 0.6953944423556515
-0.06506441441441435 0.695262373579335
-0.06306243243243237 0.6951342956929045
-0.06106045045045039 0.6950102097329225
-0.059058468468468406 0.6948901167030496
-0.057056486486486424 0.6947740175740936
-0.05505450450450444 0.694661913284057
-0.05305252252252246 0.6945538047381827
-0.05105054054054048 0.6944496928089965
-0.0490485585585585 0.6943495783363516
-0.047046576576576515 0.6942534621274674
-0.045044594594594534 0.6941613449569701
-0.04304261261261255 0.6940732275669295
-0.04104063063063057 0.6939891106668943
-0.03903864864864859 0.6939089949339282
-0.03703666666666661 0.6938328810126405
-0.035034684684684625 0.693760769515219
-0.03303270270270264 0.6936926610214587
-0.03103072072072066 0.6936285560787897
-0.02902873873873868 0.6935684552023045
-0.027026756756756698 0.6935123588747815
-0.025024774774774716 0.6934602675467095
-0.023022792792792734 0.693412181636309
-0.021020810810810753 0.6933681015295522
-0.01901882882882877 0.6933280275801813
-0.01701684684684679 0.6932919601097265
-0.015014864864864808 0.6932598994075204
-0.013012882882882826 0.6932318457307134
-0.011010900900900844 0.6932077993042838
-0.009008918918918862 0.6931877603210508
-0.007006936936936881 0.6931717289416829
-0.005004954954954899 0.6931597052947053
-0.003002972972972917 0.6931516894765067
-0.0010009909909909354 0.6931476815513437
0.0010009909909910464 0.6931476815513437
0.003002972972972917 0.6931516894765067
0.00500495495495501 0.6931597052947053
0.007006936936936881 0.6931717289416829
0.009008918918918973 0.6931877603210508
0.011010900900900844 0.6932077993042838
0.013012882882882937 0.6932318457307133
0.015014864864864808 0.6932598994075204
0.0170168468468469 0.6932919601097265
0.01901882882882877 0.6933280275801813
0.021020810810810864 0.6933681015295522
0.023022792792792734 0.693412181636309
0.025024774774774827 0.6934602675467096
0.02702675675675692 0.6935123588747815
0.02902873873873879 0.6935684552023045
0.031030720720720883 0.6936285560787897
0.033032702702702754 0.6936926610214587
0.03503468468468485 0.693760769515219
0.03703666666666672 0.6938328810126405
0.03903864864864881 0.6939089949339282
0.04104063063063068 0.6939891106668944
0.043042612612612774 0.6940732275669295
0.045044594594594645 0.6941613449569701
0.04704657657657674 0.6942534621274674
0.04904855855855861 0.6943495783363516
0.0510505405405407 0.6944496928089965
0.05305252252252257 0.6945538047381826
0.055054504504504664 0.6946619132840571
0.057056486486486535 0.6947740175740936
0.05905846846846863 0.6948901167030493
0.0610604504504505 0.6950102097329225
0.06306243243243259 0.6951342956929046
0.06506441441441446 0.695262373579335
0.06706639639639655 0.6953944423556515
0.06906837837837843 0.6955305009523397
0.07107036036036052 0.6956705482668812
0.07307234234234239 0.6958145831636995
0.07507432432432448 0.6959626044741045
0.07707630630630635 0.6961146109962365
0.07907828828828845 0.6962706014950056
0.08108027027027032 0.6964305747020328
0.08308225225225241 0.696594529315587
0.08508423423423428 0.6967624640005217
0.08708621621621637 0.6969343773882093
0.08908819819819824 0.6971102680764734
0.09109018018018034 0.6972901346295205
0.0930921621621622 0.6974739755778692
0.0950941441441443 0.6976617894182776
0.09709612612612617 0.6978535746136693
0.09909810810810826 0.6980493295930567
0.10110009009009013 0.6982490527514645
0.10310207207207223 0.6984527424498501
0.1051040540540541 0.6986603970150211
0.10710603603603619 0.698872014739554
0.10910801801801806 0.6990875938817076
0.11111000000000015 0.6993071326653381
0.11311198198198202 0.6995306292798089
0.11511396396396412 0.6997580818799024
0.11711594594594599 0.6999894885857252
0.11911792792792808 0.7002248474826164
0.12111990990990995 0.7004641566210503
0.12312189189189204 0.7007074140165394
0.12512387387387391 0.7009546176495338
0.127125855855856 0.7012057654653212
0.12912783783783788 0.7014608553739216
0.13112981981981997 0.7017198852499826
0.13313180180180184 0.7019828529326728
0.13513378378378393 0.7022497562255711
0.1371357657657658 0.7025205928965558
0.1391377477477479 0.7027953606776921
0.14113972972972977 0.7030740572651154
0.14314171171171186 0.7033566803189154
0.14514369369369373 0.7036432274630149
0.14714567567567582 0.7039336962850503
0.1491476576576577 0.7042280843362471
0.1511496396396398 0.7045263891312936
0.15315162162162166 0.704828608148215
0.15515360360360375 0.7051347388282418
0.15715558558558562 0.705444778575679
0.15915756756756771 0.7057587247577713
0.16115954954954959 0.7060765747045679
0.16316153153153168 0.7063983257087817
0.16516351351351355 0.7067239750256517
0.16716549549549564 0.7070535198727977
0.1691674774774775 0.7073869574300767
0.1711694594594596 0.7077242848394341
0.17317144144144148 0.7080654992047553
0.17517342342342357 0.7084105975917127
0.17717540540540544 0.708759577027612
0.17917738738738753 0.7091124345012352
0.1811793693693694 0.7094691669626819
0.1831813513513515 0.7098297713232077
0.18518333333333337 0.7101942444550595
0.18718531531531546 0.7105625831913109
0.18918729729729733 0.7109347843256927
0.19118927927927942 0.7113108446124208
0.1931912612612613 0.7116907607660234
0.1951932432432434 0.7120745294611649
0.19719522522522526 0.7124621473324668
0.19919720720720735 0.7128536109743261
0.20119918918918922 0.7132489169407313
0.2032011711711713 0.7136480617450761
0.20520315315315318 0.7140510418599704
0.20720513513513528 0.7144578537170474
0.20920711711711715 0.7148684937067693
0.21120909909909924 0.7152829581782305
0.2132110810810811 0.7157012434389569
0.2152130630630632 0.7161233457547027
0.21721504504504507 0.7165492613492446
0.21921702702702717 0.7169789864041738
0.22121900900900904 0.7174125170586841
0.22322099099099113 0.7178498494093569
0.225222972972973 0.7182909795099446
0.2272249549549551 0.7187359033711493
0.22922693693693696 0.7191846169604006
0.23122891891891906 0.7196371162016281
0.23323090090090093 0.7200933969750319
0.23523288288288302 0.7205534551168506
0.2372348648648649 0.721017286419125
0.23923684684684698 0.7214848866294593
0.24123882882882886 0.7219562514507788
0.24324081081081095 0.722431376541084
0.24524279279279282 0.7229102575132028
0.2472447747747749 0.7233928899345379
0.24924675675675678 0.7238792693268106
0.2512487387387389 0.7243693911658031
0.25325072072072075 0.7248632508810955
0.25525270270270284 0.7253608438558001
0.2572546846846847 0.7258621654262918
0.2592566666666668 0.7263672108819356
0.2612586486486487 0.7268759754648098
0.26326063063063077 0.7273884543694255
0.26526261261261264 0.7279046427424429
0.26726459459459473 0.728424535682384
0.2692665765765766 0.7289481282393402
0.2712685585585587 0.7294754154146778
0.27327054054054056 0.730006392160738
0.27527252252252266 0.7305410533805348
0.2772745045045045 0.7310793939274467
0.2792764864864866 0.7316214086049061
0.2812784684684685 0.7321670921660833
0.2832804504504506 0.7327164393135687
0.28528243243243245 0.7332694446990469
0.28728441441441455 0.7338261029229706
0.2892863963963964 0.7343864085342273
0.2912883783783785 0.7349503560298035
0.2932903603603604 0.735517939854443
0.2952923423423425 0.7360891544003023
0.29729432432432434 0.736663994006599
0.29929630630630644 0.7372424529592595
0.3012982882882883 0.7378245254905574
0.3033002702702704 0.7384102057787515
0.30530225225225227 0.7389994879477155
0.30730423423423436 0.739592366066565
0.30930621621621623 0.7401888341492792
0.3113081981981983 0.7407888861543174
0.3133101801801802 0.7413925159842297
0.3153121621621623 0.7419997174852643
0.31731414414414416 0.7426104844469678
0.31931612612612625 0.7432248106017821
0.3213181081081081 0.7438426896246335
0.3233200900900902 0.7444641151325195
0.3253220720720721 0.7450890806840872
0.3273240540540542 0.745717579779208
0.32932603603603605 0.7463496058585459
0.33132801801801814 0.7469851523031207
0.33333 0.7476242124338637
0.3353319819819821 0.7482667795111708
0.337333963963964 0.7489128467344455
0.33933594594594607 0.7495624072416394
0.34133792792792794 0.7502154541087849
0.34333990990991003 0.7508719803495214
0.3453418918918919 0.7515319789146157
0.347343873873874 0.7521954426914768
0.34934585585585587 0.7528623645036625
0.35134783783783796 0.7535327371103809
0.35334981981981983 0.754206553205984
0.3553518018018019 0.7548838054194549
0.3573537837837838 0.7555644863138897
0.3593557657657659 0.7562485883859695
0.36135774774774776 0.7569361040654268
0.36335972972972985 0.7576270257145059
0.3653617117117117 0.7583213456274135
0.3673636936936938 0.7590190560297633
0.3693656756756757 0.759720149078013
0.3713676576576578 0.7604246168588942
0.37336963963963965 0.7611324513888321
0.37537162162162174 0.7618436446133611
0.3773736036036036 0.7625581884065273
0.3793755855855857 0.7632760745702895
0.3813775675675676 0.7639972948339048
0.38337954954954967 0.7647218408533114
0.38538153153153154 0.7654497042104996
0.38738351351351363 0.7661808764128755
0.3893854954954955 0.7669153488926155
0.3913874774774776 0.7676531130060118
0.39338945945945947 0.768394160032809
0.39539144144144156 0.7691384811755312
0.39739342342342343 0.7698860675588001
0.3993954054054055 0.7706369102286426
0.4013973873873874 0.7713910001517904
0.4033993693693695 0.7721483282149677
0.40540135135135136 0.7729088852241701
0.40740333333333345 0.7736726619039342
0.4094053153153153 0.7744396488965936
0.4114072972972974 0.7752098367615279
0.4134092792792793 0.7759832159743996
0.4154112612612614 0.7767597769263798
0.41741324324324325 0.7775395099233623
0.41941522522522534 0.7783224051851687
0.4214172072072072 0.7791084528447392
0.4234191891891893 0.7798976429473142
0.4254211711711712 0.7806899654496021
0.42742315315315327 0.7814854102189366
0.42942513513513514 0.7822839670324205
0.43142711711711723 0.7830856255760585
0.4334290990990991 0.7838903754438747
0.4354310810810812 0.7846982061370212
0.43743306306306307 0.7855091070628695
0.43943504504504516 0.7863230675340909
0.44143702702702703 0.7871400767677227
0.4434390090090091 0.7879601238842207
0.445440990990991 0.7887831979064974
0.4474429729729731 0.7896092877589462
0.44944495495495496 0.79043838226645
0.45144693693693705 0.7912704701533766
0.4534489189189189 0.7921055400425574
0.455450900900901 0.7929435804542524
0.4574528828828829 0.7937845798050966
0.459454864864865 0.7946285264070352
0.46145684684684685 0.7954754084662367
0.46345882882882894 0.7963252140819949
0.4654608108108108 0.7971779312456098
0.4674627927927929 0.7980335478392538
0.4694647747747748 0.7988920516348208
0.47146675675675687 0.7997534302927546
0.47346873873873874 0.8006176713608616
0.47547072072072083 0.8014847622731047
0.4774727027027027 0.8023546903483783
0.4794746846846848 0.803227442789263
0.48147666666666666 0.8041030066807614
0.48347864864864876 0.804981368989015
0.4854806306306306 0.8058625165599997
0.4874826126126127 0.8067464361182002
0.4894845945945946 0.8076331142652636
0.4914865765765767 0.808522537478633
0.49348855855855855 0.8094146921101564
0.49549054054054065 0.8103095643846759
0.4974925225225225 0.8112071403985912
0.4994945045045046 0.8121074061184028
0.5014964864864865 0.8130103473792302
0.5034984684684686 0.8139159498833047
0.5055004504504504 0.8148241991984391
0.5075024324324325 0.8157350807564715
0.5095044144144144 0.8166485798516845
0.5115063963963965 0.8175646816391957
0.5135083783783784 0.8184833711333241
0.5155103603603605 0.8194046332059273
0.5175123423423423 0.8203284525847127
0.5195143243243244 0.8212548138515177
0.5215163063063063 0.8221837014405626
0.5235182882882884 0.823115099636675
0.5255202702702703 0.8240489925734804
0.5275222522522524 0.8249853642315655
0.5295242342342342 0.8259241984366072
0.5315262162162163 0.8268654788574714
0.5335281981981982 0.8278091890042781
0.5355301801801803 0.8287553122264326
0.5375321621621624 0.8297038317106223
0.5395341441441442 0.830654730478779
0.5415361261261263 0.8316079913860062
0.5435381081081082 0.8325635971184662
0.5455400900900903 0.8335215301912346
0.5475420720720722 0.8344817729461138
0.5495440540540543 0.835444307549407
0.5515460360360361 0.8364091159896535
0.5535480180180182 0.8373761800753229
0.5555500000000001 0.8383454814324679
0.5575519819819822 0.8393170015023332
0.5595539639639641 0.8402907215389213
0.5615559459459462 0.8412666226065151
0.563557927927928 0.8422446855771524
0.5655599099099101 0.8432248911280554
0.567561891891892 0.8442072197390118
0.5695638738738741 0.8451916516897069
0.571565855855856 0.8461781670570071
0.573567837837838 0.8471667457121896
0.5755698198198199 0.8481573673181215
0.577571801801802 0.8491500113263856
0.5795737837837839 0.8501446569743504
0.581575765765766 0.8511412832821841
0.5835777477477478 0.8521398690498108
0.5855797297297299 0.8531403928538089
0.5875817117117118 0.8541428330442484
0.5895836936936939 0.8551471677414665
0.5915856756756758 0.8561533748327783
0.5935876576576579 0.8571614319691263
0.5955896396396397 0.8581713165616613
0.5975916216216218 0.8591830057782541
0.5995936036036037 0.8601964765399386
0.6015955855855858 0.8612117055172852
0.6035975675675677 0.8622286691266974
0.6055995495495498 0.8632473435266357
0.6076015315315316 0.8642677046137637
0.6096035135135137 0.8652897280190152
0.6116054954954956 0.8663133891035801
0.6136074774774777 0.8673386629548083
0.6156094594594596 0.8683655243820249
0.6176114414414416 0.869393947912263
0.6196134234234235 0.8704239077859036
0.6216154054054056 0.8714553779522225
0.6236173873873875 0.8724883320648442
0.6256193693693696 0.8735227434771
0.6276213513513514 0.8745585852372832
0.6296233333333335 0.8755958300838043
0.6316253153153154 0.8766344504402396
0.6336272972972975 0.8776744184102736
0.6356292792792794 0.8787157057725288
0.6376312612612615 0.8797582839752824
0.6396332432432433 0.8808021241310644
0.6416352252252254 0.8818471970111383
0.6436372072072073 0.8828934730398557
0.6456391891891894 0.8839409222888831
0.6476411711711713 0.8849895144713003
0.6496431531531534 0.8860392189355624
0.6516451351351352 0.8870900046593246
0.6536471171171173 0.8881418402431243
0.6556490990990992 0.8891946939039143
0.6576510810810813 0.8902485334684507
0.6596530630630631 0.891303326366521
0.6616550450450452 0.8923590396240143
0.6636570270270271 0.8934156398558261
0.6656590090090092 0.8944730932585959
0.6676609909909911 0.8955313656032691
0.6696629729729732 0.8965904222274785
0.671664954954955 0.8976502280277414
0.6736669369369371 0.8987107474514681
0.675668918918919 0.8997719444887702
0.6776709009009011 0.9008337826640695
0.679672882882883 0.9018962250274952
0.6816748648648651 0.9029592341460686
0.6836768468468469 0.9040227720946639
0.685678828828829 0.9050868004467398
0.6876808108108109 0.9061512802648345
0.689682792792793 0.9072161720908182
0.6916847747747749 0.9082814359358922
0.693686756756757 0.9093470312703279
0.6956887387387388 0.9104129170129365
0.6976907207207209 0.9114790515202644
0.6996927027027028 0.9125453925754985
0.7016946846846849 0.9136118973770768
0.7036966666666667 0.9146785225269918
0.7056986486486488 0.9157452240187798
0.7077006306306307 0.9168119572251807
0.7097026126126128 0.9178786768854608
0.7117045945945947 0.9189453370923824
0.7137065765765768 0.9200118912788168
0.7157085585585586 0.921078292203978
0.7177105405405407 0.9221444919392681
0.7197125225225226 0.9232104418537233
0.7217145045045047 0.9242760925990428
0.7237164864864866 0.9253413940941855
0.7257184684684687 0.9264062955095211
0.7277204504504505 0.9274707452505163
0.7297224324324326 0.9285346909409439
0.7317244144144145 0.9295980794055907
0.7337263963963966 0.9306608566524515
0.7357283783783785 0.931722967854384
0.7377303603603605 0.9327843573302119
0.7397323423423424 0.9338449685252466
0.7417343243243245 0.934904743991211
0.7437363063063064 0.9359636253655398
0.7457382882882885 0.9370215533500336
0.7477402702702703 0.9380784676888391
0.7497422522522524 0.9391343071457303
0.7517442342342343 0.9401890094806623
0.7537462162162164 0.9412425114255683
0.7557481981981983 0.9422947486593698
0.7577501801801804 0.9433456557821664
0.7597521621621622 0.9443951662885706
0.7617541441441443 0.9454432125401571
0.7637561261261262 0.946489725736982
0.7657581081081083 0.9475346358881378
0.7677600900900902 0.9485778717813004
0.7697620720720723 0.9496193609512275
0.7717640540540541 0.9506590296471585
0.7737660360360362 0.9516968027990723
0.7757680180180181 0.9527326039827473
0.7777700000000002 0.9537663553835767
0.779771981981982 0.9547979777590778
0.7817739639639641 0.9558273904000368
0.783775945945946 0.9568545110902271
0.7857779279279281 0.9578792560646381
0.78777990990991 0.9589015399661391
0.7897818918918921 0.9599212758005086
0.791783873873874 0.9609383748897484
0.793785855855856 0.9619527468236055
0.7957878378378379 0.9629642994092069
0.79778981981982 0.9639729386187205
0.7997918018018019 0.9649785685349417
0.801793783783784 0.9659810912947053
0.8037957657657658 0.966980407030009
0.8057977477477479 0.9679764138067319
0.8077997297297298 0.9689690075608273
0.8098017117117119 0.9699580820318565
0.8118036936936938 0.9709435286937232
0.8138056756756759 0.971925236682458
0.8158076576576577 0.9729030927208984
0.8178096396396398 0.9738769810400938
0.8198116216216217 0.974846783297254
0.8218136036036038 0.9758123784900499
0.8238155855855857 0.9767736428670624
0.8258175675675677 0.9777304498341624
0.8278195495495496 0.978682669856582
0.8298215315315317 0.9796301703564333
0.8318235135135136 0.9805728156054003
0.8338254954954957 0.9815104666123253
0.8358274774774775 0.9824429810053728
0.8378294594594596 0.9833702129084452
0.8398314414414415 0.9842920128114959
0.8418334234234236 0.9852082274343571
0.8438354054054055 0.9861186995836713
0.8458373873873876 0.9870232680024842
0.8478393693693694 0.9879217672120243
0.8498413513513515 0.9888140273451547
0.8518433333333334 0.9896998739709401
0.8538453153153155 0.9905791279097287
0.8558472972972974 0.9914516050381018
0.8578492792792795 0.9923171160829865
0.8598512612612613 0.9931754664041655
0.8618532432432434 0.9940264557643588
0.8638552252252253 0.9948698780859729
0.8658572072072074 0.9957055211935428
0.8678591891891893 0.9965331665407924
0.8698611711711713 0.997352588921151
0.8718631531531532 0.9981635561604527
0.8738651351351353 0.9989658287904293
0.8758671171171172 0.9997591597014669
0.8778690990990993 1.000543293772956
0.8798710810810811 1.0013179674793988
0.8818730630630632 1.002082908470256
0.8838750450450451 1.002837835121299
0.8858770270270272 1.003582456055018
0.8878790090090091 1.0043164696273674
0.8898809909909912 1.0050395633778468
0.891882972972973 1.0057514134395762
0.8938849549549551 1.0064516839056659
0.895886936936937 1.0071400261477552
0.8978889189189191 1.0078160780821215
0.899890900900901 1.0084794633782157
0.901892882882883 1.009129790603864
0.9038948648648649 1.009766652300675
0.905896846846847 1.010389623982379
0.9078988288288289 1.0109982630478962
0.909900810810811 1.0115921075998615
0.9119027927927928 1.0121706751580999
0.9139047747747749 1.0127334612561116
0.9159067567567568 1.0132799379069528
0.9179087387387389 1.0138095519229615
0.9199107207207208 1.0143217230714947
0.9219127027027029 1.0148158420461737
0.9239146846846847 1.0152912682299657
0.9259166666666668 1.015747327222702
0.9279186486486487 1.0161833081011802
0.9299206306306308 1.016598460374693
0.9319226126126127 1.0169919905924398
0.9339245945945948 1.017363058551593
0.9359265765765766 1.0177107730454742
0.9379285585585587 1.0180341870799308
0.9399305405405406 1.0183322924720588
0.9419325225225227 1.01860401372825
0.9439345045045046 1.0188482010771915
0.9459364864864866 1.0190636225067666
0.9479384684684685 1.019248954620195
0.9499404504504506 1.0194027720840744
0.9519424324324325 1.019523535386356
0.9539444144144146 1.019609576551671
0.9559463963963964 1.0196590823692868
0.9579483783783785 1.0196700745674505
0.9599503603603604 1.0196403862057681
0.9619523423423425 1.0195676333382404
0.9639543243243244 1.0194491806996464
0.9659563063063065 1.0192820997510093
0.9679582882882883 1.0190631168306301
0.9699602702702704 1.018788548309072
0.9719622522522523 1.0184542184007945
0.9739642342342344 1.018055353413367
0.9759662162162163 1.01758644332952
0.9779681981981984 1.0170410570365718
0.9799701801801802 1.016411589998186
0.9819721621621623 1.0156889103287023
0.9839741441441442 1.0148618462946528
0.9859761261261263 1.0139164149687394
0.9879781081081082 1.012834604352429
0.9899800900900902 1.0115923293797007
0.9919820720720721 1.0101557124678118
0.9939840540540542 1.0084735057458778
0.9959860360360361 1.0064587629474893
0.9979880180180182 1.0039286995972005
0.99999 1.0000460304507282
-0.99999 1.0000460304507275
-0.9979880180180181 1.0039286995972003
-0.9959860360360361 1.0064587629474897
-0.9939840540540541 1.0084735057458782
-0.9919820720720721 1.0101557124678116
-0.9899800900900901 1.0115923293797005
-0.9879781081081082 1.0128346043524292
-0.9859761261261262 1.0139164149687396
-0.9839741441441442 1.0148618462946526
-0.9819721621621622 1.0156889103287021
-0.9799701801801802 1.0164115899981863
-0.9779681981981982 1.0170410570365722
-0.9759662162162163 1.0175864433295199
-0.9739642342342343 1.0180553534133667
-0.9719622522522523 1.0184542184007948
-0.9699602702702703 1.0187885483090722
-0.9679582882882883 1.01906311683063
-0.9659563063063064 1.019282099751009
-0.9639543243243244 1.0194491806996466
-0.9619523423423424 1.0195676333382406
-0.9599503603603604 1.019640386205768
-0.9579483783783784 1.0196700745674503
-0.9559463963963964 1.0196590823692868
-0.9539444144144145 1.0196095765516713
-0.9519424324324325 1.0195235353863559
-0.9499404504504505 1.0194027720840744
-0.9479384684684685 1.0192489546201953
-0.9459364864864865 1.0190636225067669
-0.9439345045045046 1.0188482010771913
-0.9419325225225226 1.0186040137282497
-0.9399305405405406 1.018332292472059
-0.9379285585585586 1.018034187079931
-0.9359265765765766 1.0177107730454742
-0.9339245945945946 1.0173630585515927
-0.9319226126126127 1.01699199059244
-0.9299206306306307 1.0165984603746931
-0.9279186486486487 1.01618330810118
-0.9259166666666667 1.0157473272227018
-0.9239146846846847 1.015291268229966
-0.9219127027027028 1.014815842046174
-0.9199107207207208 1.0143217230714945
-0.9179087387387388 1.0138095519229613
-0.9159067567567568 1.0132799379069528
-0.9139047747747748 1.0127334612561119
-0.9119027927927928 1.0121706751580999
-0.9099008108108109 1.0115921075998613
-0.9078988288288289 1.0109982630478962
-0.9058968468468469 1.010389623982379
-0.9038948648648649 1.0097666523006747
-0.9018928828828829 1.0091297906038639
-0.899890900900901 1.0084794633782157
-0.897888918918919 1.0078160780821217
-0.895886936936937 1.007140026147755
-0.893884954954955 1.0064516839056656
-0.891882972972973 1.0057514134395762
-0.889880990990991 1.0050395633778468
-0.8878790090090091 1.0043164696273672
-0.8858770270270271 1.0035824560550177
-0.8838750450450451 1.002837835121299
-0.8818730630630631 1.0020829084702563
-0.8798710810810811 1.0013179674793988
-0.8778690990990992 1.0005432937729557
-0.8758671171171172 0.999759159701467
-0.8738651351351352 0.9989658287904295
-0.8718631531531532 0.9981635561604526
-0.8698611711711712 0.9973525889211508
-0.8678591891891893 0.9965331665407926
-0.8658572072072073 0.995705521193543
-0.8638552252252253 0.9948698780859728
-0.8618532432432433 0.9940264557643587
-0.8598512612612613 0.9931754664041657
-0.8578492792792793 0.9923171160829865
-0.8558472972972974 0.9914516050381017
-0.8538453153153154 0.9905791279097286
-0.8518433333333334 0.9896998739709402
-0.8498413513513514 0.9888140273451549
-0.8478393693693694 0.9879217672120242
-0.8458373873873875 0.987023268002484
-0.8438354054054055 0.9861186995836713
-0.8418334234234235 0.9852082274343572
-0.8398314414414415 0.9842920128114958
-0.8378294594594595 0.9833702129084451
-0.8358274774774775 0.9824429810053728
-0.8338254954954956 0.9815104666123253
-0.8318235135135136 0.9805728156054003
-0.8298215315315316 0.9796301703564332
-0.8278195495495496 0.9786826698565821
-0.8258175675675676 0.9777304498341625
-0.8238155855855857 0.9767736428670624
-0.8218136036036037 0.9758123784900496
-0.8198116216216217 0.974846783297254
-0.8178096396396397 0.973876981040094
-0.8158076576576577 0.9729030927208984
-0.8138056756756757 0.971925236682458
-0.8118036936936938 0.9709435286937234
-0.8098017117117118 0.9699580820318567
-0.8077997297297297 0.9689690075608273
-0.8057977477477478 0.9679764138067318
-0.8037957657657657 0.966980407030009
-0.8017937837837839 0.9659810912947054
-0.7997918018018018 0.9649785685349415
-0.7977898198198199 0.9639729386187204
-0.7957878378378378 0.9629642994092069
-0.7937858558558559 0.9619527468236057
-0.7917838738738738 0.9609383748897483
-0.789781891891892 0.9599212758005085
-0.7877799099099099 0.9589015399661391
-0.785777927927928 0.9578792560646381
-0.7837759459459459 0.956854511090227
-0.781773963963964 0.9558273904000366
-0.7797719819819819 0.9547979777590779
-0.7777700000000001 0.9537663553835767
-0.775768018018018 0.9527326039827471
-0.7737660360360361 0.9516968027990722
-0.771764054054054 0.9506590296471586
-0.7697620720720721 0.9496193609512273
-0.76776009009009 0.9485778717813003
-0.7657581081081082 0.9475346358881376
-0.7637561261261261 0.946489725736982
-0.7617541441441442 0.9454432125401572
-0.7597521621621621 0.9443951662885705
-0.7577501801801803 0.9433456557821662
-0.7557481981981982 0.9422947486593698
-0.7537462162162163 0.9412425114255683
-0.7517442342342342 0.9401890094806622
-0.7497422522522523 0.9391343071457303
-0.7477402702702702 0.9380784676888391
-0.7457382882882884 0.9370215533500336
-0.7437363063063063 0.9359636253655397
-0.7417343243243244 0.9349047439912108
-0.7397323423423423 0.9338449685252466
-0.7377303603603604 0.9327843573302119
-0.7357283783783783 0.9317229678543839
-0.7337263963963965 0.9306608566524512
-0.7317244144144144 0.9295980794055907
-0.7297224324324325 0.9285346909409439
-0.7277204504504504 0.9274707452505162
-0.7257184684684685 0.926406295509521
-0.7237164864864865 0.9253413940941855
-0.7217145045045046 0.9242760925990428
-0.7197125225225225 0.9232104418537231
-0.7177105405405406 0.9221444919392678
-0.7157085585585585 0.921078292203978
-0.7137065765765767 0.920011891278817
-0.7117045945945946 0.9189453370923822
-0.7097026126126127 0.9178786768854605
-0.7077006306306306 0.9168119572251809
-0.7056986486486487 0.9157452240187798
-0.7036966666666666 0.9146785225269916
-0.7016946846846848 0.9136118973770767
-0.6996927027027027 0.9125453925754986
-0.6976907207207208 0.9114790515202644
-0.6956887387387387 0.9104129170129364
-0.6936867567567568 0.9093470312703278
-0.6916847747747747 0.9082814359358923
-0.6896827927927929 0.9072161720908183
-0.6876808108108108 0.9061512802648344
-0.6856788288288289 0.9050868004467396
-0.6836768468468468 0.9040227720946639
-0.681674864864865 0.9029592341460686
-0.6796728828828829 0.9018962250274951
-0.677670900900901 0.9008337826640694
-0.6756689189189189 0.8997719444887702
-0.673666936936937 0.8987107474514682
-0.6716649549549549 0.8976502280277413
-0.6696629729729731 0.8965904222274783
-0.667660990990991 0.8955313656032691
-0.6656590090090091 0.894473093258596
-0.663657027027027 0.893415639855826
-0.6616550450450451 0.8923590396240142
-0.659653063063063 0.8913033263665209
-0.6576510810810812 0.8902485334684507
-0.6556490990990991 0.8891946939039141
-0.6536471171171172 0.888141840243124
-0.6516451351351351 0.8870900046593246
-0.6496431531531532 0.8860392189355624
-0.6476411711711711 0.8849895144713
-0.6456391891891893 0.883940922288883
-0.6436372072072072 0.8828934730398557
-0.6416352252252253 0.8818471970111383
-0.6396332432432432 0.8808021241310643
-0.6376312612612614 0.8797582839752822
-0.6356292792792793 0.8787157057725289
-0.6336272972972974 0.8776744184102736
-0.6316253153153153 0.8766344504402395
-0.6296233333333334 0.8755958300838043
-0.6276213513513513 0.8745585852372832
-0.6256193693693695 0.8735227434771
-0.6236173873873874 0.8724883320648442
-0.6216154054054055 0.8714553779522223
-0.6196134234234234 0.8704239077859037
-0.6176114414414415 0.8693939479122631
-0.6156094594594594 0.8683655243820247
-0.6136074774774775 0.8673386629548081
-0.6116054954954955 0.8663133891035802
-0.6096035135135135 0.8652897280190153
-0.6076015315315315 0.8642677046137636
-0.6055995495495495 0.8632473435266356
-0.6035975675675676 0.8622286691266974
-0.6015955855855856 0.8612117055172852
-0.5995936036036036 0.8601964765399386
-0.5975916216216216 0.8591830057782539
-0.5955896396396396 0.8581713165616613
-0.5935876576576576 0.8571614319691264
-0.5915856756756757 0.8561533748327781
-0.5895836936936937 0.8551471677414662
-0.5875817117117117 0.8541428330442485
-0.5855797297297297 0.8531403928538088
-0.5835777477477477 0.8521398690498105
-0.5815757657657658 0.8511412832821839
-0.5795737837837838 0.8501446569743503
-0.5775718018018018 0.8491500113263855
-0.5755698198198198 0.8481573673181213
-0.5735678378378378 0.8471667457121894
-0.5715658558558558 0.8461781670570072
-0.5695638738738739 0.8451916516897069
-0.5675618918918919 0.8442072197390116
-0.5655599099099099 0.8432248911280553
-0.5635579279279279 0.8422446855771524
-0.5615559459459459 0.8412666226065151
-0.559553963963964 0.8402907215389213
-0.557551981981982 0.8393170015023329
-0.55555 0.8383454814324679
-0.553548018018018 0.8373761800753229
-0.551546036036036 0.8364091159896534
-0.549544054054054 0.8354443075494068
-0.5475420720720721 0.8344817729461138
-0.5455400900900901 0.8335215301912346
-0.5435381081081081 0.832563597118466
-0.5415361261261261 0.8316079913860059
-0.5395341441441441 0.8306547304787792
-0.5375321621621622 0.8297038317106223
-0.5355301801801802 0.8287553122264326
-0.5335281981981982 0.8278091890042781
-0.5315262162162162 0.8268654788574714
-0.5295242342342342 0.8259241984366071
-0.5275222522522522 0.8249853642315654
-0.5255202702702703 0.8240489925734804
-0.5235182882882883 0.823115099636675
-0.5215163063063063 0.8221837014405626
-0.5195143243243243 0.8212548138515174
-0.5175123423423423 0.8203284525847127
-0.5155103603603604 0.8194046332059275
-0.5135083783783784 0.8184833711333241
-0.5115063963963964 0.8175646816391957
-0.5095044144144144 0.8166485798516845
-0.5075024324324324 0.8157350807564715
-0.5055004504504504 0.8148241991984391
-0.5034984684684685 0.8139159498833046
-0.5014964864864865 0.8130103473792302
-0.4994945045045045 0.8121074061184028
-0.4974925225225225 0.8112071403985912
-0.49549054054054054 0.8103095643846758
-0.49348855855855855 0.8094146921101565
-0.4914865765765766 0.8085225374786331
-0.4894845945945946 0.8076331142652636
-0.4874826126126126 0.8067464361182001
-0.4854806306306306 0.8058625165599997
-0.48347864864864865 0.8049813689890151
-0.48147666666666666 0.8041030066807613
-0.4794746846846847 0.8032274427892628
-0.4774727027027027 0.8023546903483784
-0.4754707207207207 0.8014847622731047
-0.47346873873873874 0.8006176713608616
-0.47146675675675676 0.7997534302927545
-0.4694647747747748 0.7988920516348208
-0.4674627927927928 0.798033547839254
-0.4654608108108108 0.7971779312456098
-0.46345882882882883 0.7963252140819947
-0.46145684684684685 0.7954754084662367
-0.45945486486486486 0.794628526407035
-0.4574528828828829 0.7937845798050966
-0.4554509009009009 0.7929435804542522
-0.4534489189189189 0.7921055400425574
-0.45144693693693694 0.7912704701533766
-0.44944495495495496 0.79043838226645
-0.447442972972973 0.7896092877589461
-0.445440990990991 0.7887831979064974
-0.443439009009009 0.7879601238842207
-0.44143702702702703 0.7871400767677227
-0.43943504504504505 0.7863230675340908
-0.43743306306306307 0.7855091070628695
-0.4354310810810811 0.7846982061370212
-0.4334290990990991 0.7838903754438747
-0.4314271171171171 0.7830856255760584
-0.42942513513513514 0.7822839670324205
-0.42742315315315316 0.7814854102189366
-0.4254211711711712 0.7806899654496021
-0.4234191891891892 0.7798976429473141
-0.4214172072072072 0.7791084528447392
-0.41941522522522523 0.7783224051851686
-0.41741324324324325 0.7775395099233623
-0.41541126126126127 0.7767597769263797
-0.4134092792792793 0.7759832159743996
-0.4114072972972973 0.7752098367615278
-0.4094053153153153 0.7744396488965934
-0.40740333333333334 0.7736726619039341
-0.40540135135135136 0.7729088852241703
-0.4033993693693694 0.7721483282149676
-0.4013973873873874 0.7713910001517904
-0.3993954054054054 0.7706369102286426
-0.39739342342342343 0.7698860675588001
-0.39539144144144145 0.7691384811755313
-0.39338945945945947 0.768394160032809
-0.3913874774774775 0.7676531130060118
-0.3893854954954955 0.7669153488926155
-0.3873835135135135 0.7661808764128755
-0.38538153153153154 0.7654497042104996
-0.38337954954954956 0.7647218408533113
-0.3813775675675676 0.7639972948339048
-0.3793755855855856 0.7632760745702896
-0.3773736036036036 0.7625581884065273
-0.37537162162162163 0.761843644613361
-0.37336963963963965 0.7611324513888322
-0.37136765765765767 0.7604246168588942
-0.3693656756756757 0.759720149078013
-0.3673636936936937 0.7590190560297632
-0.3653617117117117 0.7583213456274135
-0.36335972972972974 0.7576270257145059
-0.36135774774774776 0.756936104065427
-0.3593557657657658 0.7562485883859695
-0.3573537837837838 0.7555644863138897
-0.3553518018018018 0.7548838054194551
-0.35334981981981983 0.754206553205984
-0.35134783783783785 0.7535327371103808
-0.34934585585585587 0.7528623645036625
-0.3473438738738739 0.7521954426914768
-0.3453418918918919 0.7515319789146157
-0.3433399099099099 0.7508719803495213
-0.34133792792792794 0.7502154541087849
-0.33933594594594596 0.7495624072416395
-0.337333963963964 0.7489128467344455
-0.335331981981982 0.7482667795111708
-0.33333 0.7476242124338638
-0.33132801801801803 0.7469851523031206
-0.32932603603603605 0.7463496058585459
-0.32732405405405407 0.7457175797792079
-0.3253220720720721 0.7450890806840872
-0.3233200900900901 0.7444641151325194
-0.3213181081081081 0.7438426896246335
-0.31931612612612614 0.743224810601782
-0.31731414414414416 0.7426104844469678
-0.3153121621621622 0.7419997174852642
-0.3133101801801802 0.7413925159842297
-0.3113081981981982 0.7407888861543173
-0.30930621621621623 0.7401888341492792
-0.30730423423423425 0.7395923660665649
-0.30530225225225227 0.7389994879477155
-0.3033002702702703 0.7384102057787515
-0.3012982882882883 0.7378245254905575
-0.2992963063063063 0.7372424529592595
-0.29729432432432434 0.7366639940065991
-0.29529234234234236 0.7360891544003022
-0.2932903603603604 0.735517939854443
-0.2912883783783784 0.7349503560298034
-0.2892863963963964 0.7343864085342273
-0.28728441441441444 0.7338261029229705
-0.28528243243243245 0.7332694446990468
-0.28328045045045047 0.7327164393135686
-0.2812784684684685 0.7321670921660833
-0.2792764864864865 0.731621408604906
-0.2772745045045045 0.7310793939274467
-0.27527252252252254 0.730541053380535
-0.27327054054054056 0.730006392160738
-0.2712685585585586 0.7294754154146776
-0.2692665765765766 0.7289481282393401
-0.2672645945945946 0.728424535682384
-0.26526261261261264 0.727904642742443
-0.26326063063063065 0.7273884543694255
-0.2612586486486487 0.7268759754648098
-0.2592566666666667 0.7263672108819357
-0.2572546846846847 0.7258621654262918
-0.2552527027027027 0.7253608438558
-0.25325072072072075 0.7248632508810955
-0.25124873873873876 0.724369391165803
-0.24924675675675678 0.7238792693268106
-0.2472447747747748 0.7233928899345379
-0.24524279279279282 0.7229102575132028
-0.24324081081081084 0.722431376541084
-0.24123882882882886 0.7219562514507787
-0.23923684684684687 0.7214848866294593
-0.2372348648648649 0.721017286419125
-0.2352328828828829 0.7205534551168505
-0.23323090090090093 0.7200933969750318
-0.23122891891891884 0.719637116201628
-0.22922693693693685 0.7191846169604007
-0.22722495495495487 0.7187359033711493
-0.2252229729729729 0.7182909795099446
-0.2232209909909909 0.7178498494093568
-0.22121900900900893 0.717412517058684
-0.21921702702702694 0.7169789864041738
-0.21721504504504496 0.7165492613492446
-0.21521306306306298 0.7161233457547025
-0.213211081081081 0.7157012434389569
-0.21120909909909902 0.7152829581782306
-0.20920711711711704 0.7148684937067692
-0.20720513513513505 0.7144578537170474
-0.20520315315315307 0.7140510418599704
-0.2032011711711711 0.7136480617450763
-0.2011991891891891 0.7132489169407312
-0.19919720720720713 0.712853610974326
-0.19719522522522515 0.7124621473324668
-0.19519324324324316 0.7120745294611649
-0.19319126126126118 0.7116907607660233
-0.1911892792792792 0.7113108446124207
-0.18918729729729722 0.7109347843256927
-0.18718531531531524 0.7105625831913112
-0.18518333333333326 0.7101942444550595
-0.18318135135135127 0.7098297713232076
-0.1811793693693693 0.7094691669626818
-0.1791773873873873 0.7091124345012353
-0.17717540540540533 0.708759577027612
-0.17517342342342335 0.7084105975917125
-0.17317144144144136 0.7080654992047553
-0.17116945945945938 0.7077242848394342
-0.1691674774774774 0.7073869574300767
-0.16716549549549542 0.7070535198727977
-0.16516351351351344 0.7067239750256517
-0.16316153153153146 0.7063983257087816
-0.16115954954954947 0.7060765747045677
-0.1591575675675675 0.7057587247577712
-0.1571555855855855 0.705444778575679
-0.15515360360360353 0.7051347388282417
-0.15315162162162155 0.704828608148215
-0.15114963963963957 0.7045263891312936
-0.14914765765765758 0.704228084336247
-0.1471456756756756 0.7039336962850504
-0.14514369369369362 0.7036432274630149
-0.14314171171171164 0.7033566803189153
-0.14113972972972966 0.7030740572651154
-0.13913774774774768 0.702795360677692
-0.1371357657657657 0.7025205928965558
-0.1351337837837837 0.7022497562255711
-0.13313180180180173 0.7019828529326727
-0.13112981981981975 0.7017198852499827
-0.12912783783783777 0.7014608553739214
-0.12712585585585578 0.7012057654653211
-0.1251238738738738 0.7009546176495338
-0.12312189189189182 0.7007074140165394
-0.12111990990990984 0.7004641566210503
-0.11911792792792786 0.7002248474826164
-0.11711594594594588 0.6999894885857252
-0.1151139639639639 0.6997580818799024
-0.11311198198198191 0.6995306292798089
-0.11110999999999993 0.6993071326653378
-0.10910801801801795 0.6990875938817076
-0.10710603603603597 0.698872014739554
-0.10510405405405399 0.6986603970150211
-0.103102072072072 0.6984527424498501
-0.10110009009009002 0.6982490527514645
-0.09909810810810804 0.6980493295930567
-0.09709612612612606 0.6978535746136693
-0.09509414414414408 0.6976617894182776
-0.0930921621621621 0.6974739755778693
-0.09109018018018011 0.6972901346295205
-0.08908819819819813 0.6971102680764734
-0.08708621621621615 0.6969343773882092
-0.08508423423423417 0.6967624640005217
-0.08308225225225219 0.6965945293155871
-0.0810802702702702 0.6964305747020327
-0.07907828828828822 0.6962706014950056
-0.07707630630630624 0.6961146109962365
-0.07507432432432426 0.6959626044741047
-0.07307234234234228 0.6958145831636995
-0.0710703603603603 0.6956705482668812
-0.06906837837837831 0.6955305009523397
-0.06706639639639633 0.6953944423556515
-0.06506441441441435 0.695262373579335
-0.06306243243243237 0.6951342956929045
-0.06106045045045039 0.6950102097329225
-0.059058468468468406 0.6948901167030496
-0.057056486486486424 0.6947740175740936
-0.05505450450450444 0.694661913284057
-0.05305252252252246 0.6945538047381827
-0.05105054054054048 0.6944496928089965
-0.0490485585585585 0.6943495783363516
-0.047046576576576515 0.6942534621274674
-0.045044594594594534 0.6941613449569701
-0.04304261261261255 0.6940732275669295
-0.04104063063063057 0.6939891106668943
-0.03903864864864859 0.6939089949339282
-0.03703666666666661 0.6938328810126405
-0.035034684684684625 0.693760769515219
-0.03303270270270264 0.6936926610214587
-0.03103072072072066 0.6936285560787897
-0.02902873873873868 0.6935684552023045
-0.027026756756756698 0.6935123588747815
-0.025024774774774716 0.6934602675467095
-0.023022792792792734 0.693412181636309
-0.021020810810810753 0.6933681015295522
-0.01901882882882877 0.6933280275801813
-0.01701684684684679 0.6932919601097265
-0.015014864864864808 0.6932598994075204
-0.013012882882882826 0.6932318457307134
-0.011010900900900844 0.6932077993042838
-0.009008918918918862 0.6931877603210508
-0.007006936936936881 0.6931717289416829
-0.005004954954954899 0.6931597052947053
-0.003002972972972917 0.6931516894765067
-0.0010009909909909354 0.6931476815513437
0.0010009909909910464 0.6931476815513437
0.003002972972972917 0.6931516894765067
0.00500495495495501 0.6931597052947053
0.007006936936936881 0.6931717289416829
0.009008918918918973 0.6931877603210508
0.011010900900900844 0.6932077993042838
0.013012882882882937 0.6932318457307133
0.015014864864864808 0.6932598994075204
0.0170168468468469 0.6932919601097265
0.01901882882882877 0.6933280275801813
0.021020810810810864 0.6933681015295522
0.023022792792792734 0.693412181636309
0.025024774774774827 0.6934602675467096
0.02702675675675692 0.6935123588747815
0.02902873873873879 0.6935684552023045
0.031030720720720883 0.6936285560787897
0.033032702702702754 0.6936926610214587
0.03503468468468485 0.693760769515219
0.03703666666666672 0.6938328810126405
0.03903864864864881 0.6939089949339282
0.04104063063063068 0.6939891106668944
0.043042612612612774 0.6940732275669295
0.045044594594594645 0.6941613449569701
0.04704657657657674 0.6942534621274674
0.04904855855855861 0.6943495783363516
0.0510505405405407 0.6944496928089965
0.05305252252252257 0.6945538047381826
0.055054504504504664 0.6946619132840571
0.057056486486486535 0.6947740175740936
0.05905846846846863 0.6948901167030493
0.0610604504504505 0.6950102097329225
0.06306243243243259 0.6951342956929046
0.06506441441441446 0.695262373579335
0.06706639639639655 0.6953944423556515
0.06906837837837843 0.6955305009523397
0.07107036036036052 0.6956705482668812
0.07307234234234239 0.6958145831636995
0.07507432432432448 0.6959626044741045
0.07707630630630635 0.6961146109962365
0.07907828828828845 0.6962706014950056
0.08108027027027032 0.6964305747020328
0.08308225225225241 0.696594529315587
0.08508423423423428 0.6967624640005217
0.08708621621621637 0.6969343773882093
0.08908819819819824 0.6971102680764734
0.09109018018018034 0.6972901346295205
0.0930921621621622 0.6974739755778692
0.0950941441441443 0.6976617894182776
0.09709612612612617 0.6978535746136693
0.09909810810810826 0.6980493295930567
0.10110009009009013 0.6982490527514645
0.10310207207207223 0.6984527424498501
0.1051040540540541 0.6986603970150211
0.10710603603603619 0.698872014739554
0.10910801801801806 0.6990875938817076
0.11111000000000015 0.6993071326653381
0.11311198198198202 0.6995306292798089
0.11511396396396412 0.6997580818799024
0.11711594594594599 0.6999894885857252
0.11911792792792808 0.7002248474826164
0.12111990990990995 0.7004641566210503
0.12312189189189204 0.7007074140165394
0.12512387387387391 0.7009546176495338
0.127125855855856 0.7012057654653212
0.12912783783783788 0.7014608553739216
0.13112981981981997 0.7017198852499826
0.13313180180180184 0.7019828529326728
0.13513378378378393 0.7022497562255711
0.1371357657657658 0.7025205928965558
0.1391377477477479 0.7027953606776921
0.14113972972972977 0.7030740572651154
0.14314171171171186 0.7033566803189154
0.14514369369369373 0.7036432274630149
0.14714567567567582 0.7039336962850503
0.1491476576576577 0.7042280843362471
0.1511496396396398 0.7045263891312936
0.15315162162162166 0.704828608148215
0.15515360360360375 0.7051347388282418
0.15715558558558562 0.705444778575679
0.15915756756756771 0.7057587247577713
0.16115954954954959 0.7060765747045679
0.16316153153153168 0.7063983257087817
0.16516351351351355 0.7067239750256517
0.16716549549549564 0.7070535198727977
0.1691674774774775 0.7073869574300767
0.1711694594594596 0.7077242848394341
0.17317144144144148 0.7080654992047553
0.17517342342342357 0.7084105975917127
0.17717540540540544 0.708759577027612
0.17917738738738753 0.7091124345012352
0.1811793693693694 0.7094691669626819
0.1831813513513515 0.7098297713232077
0.18518333333333337 0.7101942444550595
0.18718531531531546 0.7105625831913109
0.18918729729729733 0.7109347843256927
0.19118927927927942 0.7113108446124208
0.1931912612612613 0.7116907607660234
0.1951932432432434 0.7120745294611649
0.19719522522522526 0.7124621473324668
0.19919720720720735 0.7128536109743261
0.20119918918918922 0.7132489169407313
0.2032011711711713 0.7136480617450761
0.20520315315315318 0.7140510418599704
0.20720513513513528 0.7144578537170474
0.20920711711711715 0.7148684937067693
0.21120909909909924 0.7152829581782305
0.2132110810810811 0.7157012434389569
0.2152130630630632 0.7161233457547027
0.21721504504504507 0.7165492613492446
0.21921702702702717 0.7169789864041738
0.22121900900900904 0.7174125170586841
0.22322099099099113 0.7178498494093569
0.225222972972973 0.7182909795099446
0.2272249549549551 0.7187359033711493
0.22922693693693696 0.7191846169604006
0.23122891891891906 0.7196371162016281
0.23323090090090093 0.7200933969750319
0.23523288288288302 0.7205534551168506
0.2372348648648649 0.721017286419125
0.23923684684684698 0.7214848866294593
0.24123882882882886 0.7219562514507788
0.24324081081081095 0.722431376541084
0.24524279279279282 0.7229102575132028
0.2472447747747749 0.7233928899345379
0.24924675675675678 0.7238792693268106
0.2512487387387389 0.7243693911658031
0.25325072072072075 0.7248632508810955
0.25525270270270284 0.7253608438558001
0.2572546846846847 0.7258621654262918
0.2592566666666668 0.7263672108819356
0.2612586486486487 0.7268759754648098
0.26326063063063077 0.7273884543694255
0.26526261261261264 0.7279046427424429
0.26726459459459473 0.728424535682384
0.2692665765765766 0.7289481282393402
0.2712685585585587 0.7294754154146778
0.27327054054054056 0.730006392160738
0.27527252252252266 0.7305410533805348
0.2772745045045045 0.7310793939274467
0.2792764864864866 0.7316214086049061
0.2812784684684685 0.7321670921660833
0.2832804504504506 0.7327164393135687
0.28528243243243245 0.7332694446990469
0.28728441441441455 0.7338261029229706
0.2892863963963964 0.7343864085342273
0.2912883783783785 0.7349503560298035
0.2932903603603604 0.735517939854443
0.2952923423423425 0.7360891544003023
0.29729432432432434 0.736663994006599
0.29929630630630644 0.7372424529592595
0.3012982882882883 0.7378245254905574
0.3033002702702704 0.7384102057787515
0.30530225225225227 0.7389994879477155
0.30730423423423436 0.739592366066565
0.30930621621621623 0.7401888341492792
0.3113081981981983 0.7407888861543174
0.3133101801801802 0.7413925159842297
0.3153121621621623 0.7419997174852643
0.31731414414414416 0.7426104844469678
0.31931612612612625 0.7432248106017821
0.3213181081081081 0.7438426896246335
0.3233200900900902 0.7444641151325195
0.3253220720720721 0.7450890806840872
0.3273240540540542 0.745717579779208
0.32932603603603605 0.7463496058585459
0.33132801801801814 0.7469851523031207
0.33333 0.7476242124338637
0.3353319819819821 0.7482667795111708
0.337333963963964 0.7489128467344455
0.33933594594594607 0.7495624072416394
0.34133792792792794 0.7502154541087849
0.34333990990991003 0.7508719803495214
0.3453418918918919 0.7515319789146157
0.347343873873874 0.7521954426914768
0.34934585585585587 0.7528623645036625
0.35134783783783796 0.7535327371103809
0.35334981981981983 0.754206553205984
0.3553518018018019 0.7548838054194549
0.3573537837837838 0.7555644863138897
0.3593557657657659 0.7562485883859695
0.36135774774774776 0.7569361040654268
0.36335972972972985 0.7576270257145059
0.3653617117117117 0.7583213456274135
0.3673636936936938 0.7590190560297633
0.3693656756756757 0.759720149078013
0.3713676576576578 0.7604246168588942
0.37336963963963965 0.7611324513888321
0.37537162162162174 0.7618436446133611
0.3773736036036036 0.7625581884065273
0.3793755855855857 0.7632760745702895
0.3813775675675676 0.7639972948339048
0.38337954954954967 0.7647218408533114
0.38538153153153154 0.7654497042104996
0.38738351351351363 0.7661808764128755
0.3893854954954955 0.7669153488926155
0.3913874774774776 0.7676531130060118
0.39338945945945947 0.768394160032809
0.39539144144144156 0.7691384811755312
0.39739342342342343 0.7698860675588001
0.3993954054054055 0.7706369102286426
0.4013973873873874 0.7713910001517904
0.4033993693693695 0.7721483282149677
0.40540135135135136 0.7729088852241701
0.40740333333333345 0.7736726619039342
0.4094053153153153 0.7744396488965936
0.4114072972972974 0.7752098367615279
0.4134092792792793 0.7759832159743996
0.4154112612612614 0.7767597769263798
0.41741324324324325 0.7775395099233623
0.41941522522522534 0.7783224051851687
0.4214172072072072 0.7791084528447392
0.4234191891891893 0.7798976429473142
0.4254211711711712 0.7806899654496021
0.42742315315315327 0.7814854102189366
0.42942513513513514 0.7822839670324205
0.43142711711711723 0.7830856255760585
0.4334290990990991 0.7838903754438747
0.4354310810810812 0.7846982061370212
0.43743306306306307 0.7855091070628695
0.43943504504504516 0.7863230675340909
0.44143702702702703 0.7871400767677227
0.4434390090090091 0.7879601238842207
0.445440990990991 0.7887831979064974
0.4474429729729731 0.7896092877589462
0.44944495495495496 0.79043838226645
0.45144693693693705 0.7912704701533766
0.4534489189189189 0.7921055400425574
0.455450900900901 0.7929435804542524
0.4574528828828829 0.7937845798050966
0.459454864864865 0.7946285264070352
0.46145684684684685 0.7954754084662367
0.46345882882882894 0.7963252140819949
0.4654608108108108 0.7971779312456098
0.4674627927927929 0.7980335478392538
0.4694647747747748 0.7988920516348208
0.47146675675675687 0.7997534302927546
0.47346873873873874 0.8006176713608616
0.47547072072072083 0.8014847622731047
0.4774727027027027 0.8023546903483783
0.4794746846846848 0.803227442789263
0.48147666666666666 0.8041030066807614
0.48347864864864876 0.804981368989015
0.4854806306306306 0.8058625165599997
0.4874826126126127 0.8067464361182002
0.4894845945945946 0.8076331142652636
0.4914865765765767 0.808522537478633
0.49348855855855855 0.8094146921101564
0.49549054054054065 0.8103095643846759
0.4974925225225225 0.8112071403985912
0.4994945045045046 0.8121074061184028
0.5014964864864865 0.8130103473792302
0.5034984684684686 0.8139159498833047
0.5055004504504504 0.8148241991984391
0.5075024324324325 0.8157350807564715
0.5095044144144144 0.8166485798516845
0.5115063963963965 0.8175646816391957
0.5135083783783784 0.8184833711333241
0.5155103603603605 0.8194046332059273
0.5175123423423423 0.8203284525847127
0.5195143243243244 0.8212548138515177
0.5215163063063063 0.8221837014405626
0.5235182882882884 0.823115099636675
0.5255202702702703 0.8240489925734804
0.5275222522522524 0.8249853642315655
0.5295242342342342 0.8259241984366072
0.5315262162162163 0.8268654788574714
0.5335281981981982 0.8278091890042781
0.5355301801801803 0.8287553122264326
0.5375321621621624 0.8297038317106223
0.5395341441441442 0.830654730478779
0.5415361261261263 0.8316079913860062
0.5435381081081082 0.8325635971184662
0.5455400900900903 0.8335215301912346
0.5475420720720722 0.8344817729461138
0.5495440540540543 0.835444307549407
0.5515460360360361 0.8364091159896535
0.5535480180180182 0.8373761800753229
0.5555500000000001 0.8383454814324679
0.5575519819819822 0.8393170015023332
0.5595539639639641 0.8402907215389213
0.5615559459459462 0.8412666226065151
0.563557927927928 0.8422446855771524
0.5655599099099101 0.8432248911280554
0.567561891891892 0.8442072197390118
0.5695638738738741 0.8451916516897069
0.571565855855856 0.8461781670570071
0.573567837837838 0.8471667457121896
0.5755698198198199 0.8481573673181215
0.577571801801802 0.8491500113263856
0.5795737837837839 0.8501446569743504
0.581575765765766 0.8511412832821841
0.5835777477477478 0.8521398690498108
0.5855797297297299 0.8531403928538089
0.5875817117117118 0.8541428330442484
0.5895836936936939 0.8551471677414665
0.5915856756756758 0.8561533748327783
0.5935876576576579 0.8571614319691263
0.5955896396396397 0.8581713165616613
0.5975916216216218 0.8591830057782541
0.5995936036036037 0.8601964765399386
0.6015955855855858 0.8612117055172852
0.6035975675675677 0.8622286691266974
0.6055995495495498 0.8632473435266357
0.6076015315315316 0.8642677046137637
0.6096035135135137 0.8652897280190152
0.6116054954954956 0.8663133891035801
0.6136074774774777 0.8673386629548083
0.6156094594594596 0.8683655243820249
0.6176114414414416 0.869393947912263
0.6196134234234235 0.8704239077859036
0.6216154054054056 0.8714553779522225
0.6236173873873875 0.8724883320648442
0.6256193693693696 0.8735227434771
0.6276213513513514 0.8745585852372832
0.6296233333333335 0.8755958300838043
0.6316253153153154 0.8766344504402396
0.6336272972972975 0.8776744184102736
0.6356292792792794 0.8787157057725288
0.6376312612612615 0.8797582839752824
0.6396332432432433 0.8808021241310644
0.6416352252252254 0.8818471970111383
0.6436372072072073 0.8828934730398557
0.6456391891891894 0.8839409222888831
0.6476411711711713 0.8849895144713003
0.6496431531531534 0.8860392189355624
0.6516451351351352 0.8870900046593246
0.6536471171171173 0.8881418402431243
0.6556490990990992 0.8891946939039143
0.6576510810810813 0.8902485334684507
0.6596530630630631 0.891303326366521
0.6616550450450452 0.8923590396240143
0.6636570270270271 0.8934156398558261
0.6656590090090092 0.8944730932585959
0.6676609909909911 0.8955313656032691
0.6696629729729732 0.8965904222274785
0.671664954954955 0.8976502280277414
0.6736669369369371 0.8987107474514681
0.675668918918919 0.8997719444887702
0.6776709009009011 0.9008337826640695
0.679672882882883 0.9018962250274952
0.6816748648648651 0.9029592341460686
0.6836768468468469 0.9040227720946639
0.685678828828829 0.9050868004467398
0.6876808108108109 0.9061512802648345
0.689682792792793 0.9072161720908182
0.6916847747747749 0.9082814359358922
0.693686756756757 0.9093470312703279


==> Plots/data_circle_large.txt <==
3.0709636640684526 -1.4038565711466782
-0.6233434087791725 -2.658343525738592
-0.09047876576169188 2.7444119370128184
1.4756530658170977 2.832545370906831
2.2529339712967102 -1.6036175278991265
-1.752810011800487 2.900191203669737
2.0415138107176043 2.083919818560057
2.4985108491808914 -1.3721681058100388
2.0327083934664096 -2.706203107750017
-3.0477323789349984 -1.2552378491818867
-3.3732540070562043 -0.041703899313219495
2.8744489950331413 -1.3629501978410659
2.6861568858967737 -0.8836055395410443
2.8830710297527764 1.7680252560756575
0.4529532900772905 -2.9113746416667428
1.765982855844809 -2.6210703307053915
3.189447473945372 -0.004315540525969928
-2.852298394966752 0.8242225910028735
1.1854394018029235 2.889067740291288
-1.3002709261711796 2.9068818569451786
2.7028481634350454 -1.4669663561318602
-1.163569730379425 2.5249102593512514
1.902962324379587 -2.395866866372432
-1.9022191711066492 2.6539776342267807
2.7951197928822475 -0.6108362237385211
-1.2376084468365993 -2.699936944402935
0.9592976848780396 2.7504796007723282
-1.2493838767434922 3.1296880765033737
-3.012910157682187 -0.8644103769406491
3.062927350688124 0.337744361634179
-1.7300933810514267 -2.2597761911249608
-2.196909061267404 -2.1982541240001603
-1.7756466297524889 2.2485703980415974
0.5000674816953011 -2.9644847294357484
-2.028441821689668 -2.034350139818914
-2.512463013578913 1.8755138067831576
2.468963915218255 -1.8998485318783347
2.8008527256174043 0.9523660207981891
-0.20178202198698442 3.0725827773154855
-2.6804210936295214 -0.74260372260314
-0.7187608285598436 -2.604386247927393
-0.33018358488822486 3.0701744973980567
2.9414063556099976 -0.7411127092329032
1.5391626994957144 -2.721974743781662
-3.4395134666417575 -0.5066517574677739
1.50903966814524 -2.8092447960984863
0.38454253494891183 -2.7910697133702462
1.4363365271198594 -2.885700251601185
1.4191780481802103 2.340108815305636
-1.5040900515252742 2.48844007462931


==> Plots/data_circle_large_proj.txt <==
-3.5409121156842085 0.28181229999112556
-2.03165393220265 2.1707524576626076
-3.702133019648488 -1.0994578309348126
-1.8948861926443177 -0.21428160149095438
0.19276811596638566 0.41656000254135295
-0.3363619784063937 1.4414553236699648
-1.5259077869181685 0.07073239408567757
-0.8986894719287072 0.3033798566475152
-2.9809299833776186 -0.30418410354630937
-0.5976738253797301 -0.8730455391243982
5.083560291351212 0.8221552913240003
-1.7039772853464623 -0.7980752931901001
-4.490565256259977 -1.602266584310851
-0.08528569406979668 -0.1898152267116482
-3.11395120973874 1.364040135308848
-0.3224155933314964 0.3670063684251594
1.8411334970203426 -1.9172888443236733
0.6905339895612317 0.17916724002126944
-2.5001879107268734 1.117794445968521
0.7845900007595014 -0.2758422943088193
2.1439931093278433 -1.3470503088557313
3.347259918087318 2.060055893868392
1.0337176422901788 -0.40316768888459853
2.4794148434948315 0.8591805752867768
3.2344180975782932 -0.10480910009401607
1.7778321522779446 0.4456672630546282
1.060692856682226 -1.1440009575630257
0.04212642895968967 0.4292578120021394
-0.1430649584022871 0.29737171376533467
1.280520308924852 -0.31970076102165923
1.3566805792995724 -0.31398044351568105
1.6834195787410706 -1.6683095443670988
-0.3414551606796343 -0.4127029905051626
3.2445720583684934 0.5702996965079323
1.8126206022060216 0.11224128408932374
-1.4622650633132235 0.08015122716537106
-2.2374629616854524 -1.3079509225303838
-0.7818211596211643 -0.7100797381594883
1.7605848262246573 -0.5195843299696902
0.6211531381096741 0.07678498238967964
2.3000504577277723 0.9764072538287806
-0.8801585401295898 -1.563840000973807
-3.039079857585737 1.7925887752203145
-2.3512563043374772 -0.2580129063087297
2.106178255517554 1.1234062729268015
0.7656299686366344 1.2465772435948075
-0.4489388615870762 0.9606040385382106
-0.7361085733095499 0.6812770312552825
-0.08032820637736203 1.7812082539287564
-0.2671442508166728 0.3926470294878085
-3.5409121156842085 0.28181229999112556
-2.03165393220265 2.1707524576626076
-3.702133019648488 -1.0994578309348126
-1.8948861926443177 -0.21428160149095438
0.19276811596638566 0.41656000254135295
-0.3363619784063937 1.4414553236699648
-1.5259077869181685 0.07073239408567757
-0.8986894719287072 0.3033798566475152
-2.9809299833776186 -0.30418410354630937
-0.5976738253797301 -0.8730455391243982
5.083560291351212 0.8221552913240003
-1.7039772853464623 -0.7980752931901001
-4.490565256259977 -1.602266584310851
-0.08528569406979668 -0.1898152267116482
-3.11395120973874 1.364040135308848
-0.3224155933314964 0.3670063684251594
1.8411334970203426 -1.9172888443236733
0.6905339895612317 0.17916724002126944
-2.5001879107268734 1.117794445968521
0.7845900007595014 -0.2758422943088193
2.1439931093278433 -1.3470503088557313
3.347259918087318 2.060055893868392
1.0337176422901788 -0.40316768888459853
2.4794148434948315 0.8591805752867768
3.2344180975782932 -0.10480910009401607
1.7778321522779446 0.4456672630546282
1.060692856682226 -1.1440009575630257
0.04212642895968967 0.4292578120021394
-0.1430649584022871 0.29737171376533467
1.280520308924852 -0.31970076102165923
1.3566805792995724 -0.31398044351568105
1.6834195787410706 -1.6683095443670988
-0.3414551606796343 -0.4127029905051626
3.2445720583684934 0.5702996965079323
1.8126206022060216 0.11224128408932374
-1.4622650633132235 0.08015122716537106
-2.2374629616854524 -1.3079509225303838
-0.7818211596211643 -0.7100797381594883
1.7605848262246573 -0.5195843299696902
0.6211531381096741 0.07678498238967964
2.3000504577277723 0.9764072538287806
-0.8801585401295898 -1.563840000973807
-3.039079857585737 1.7925887752203145
-2.3512563043374772 -0.2580129063087297
2.106178255517554 1.1234062729268015
0.7656299686366344 1.2465772435948075
-0.4489388615870762 0.9606040385382106
-0.7361085733095499 0.6812770312552825
-0.08032820637736203 1.7812082539287564
-0.2671442508166728 0.3926470294878085


==> Plots/data_circle_small.txt <==
-1.145167006425529 -0.787255518587265
-1.5382347765281332 0.4660810329644416
-0.5858516841920425 -1.4599555931162536
-0.4526958565755024 -0.5880738592308012
-0.1270899388716417 0.24016052584587014
-0.7292667970776585 0.5714749707008318
-0.4712522507836994 -0.3624228075671503
-0.39233760069291124 -0.09389020935075935
-0.7265912462795998 -0.9100903758500646
0.21048898425382292 -0.553437468694815
1.106022989060769 1.6906372333658004
-0.14156491840910843 -0.8053774928696373
-0.5927837050506339 -1.8936079100687042
0.058648190465585476 -0.10877413471357038
-1.4966549699456755 -0.1824205328126715
-0.253987620356168 0.08425121979305471
1.3720993907166417 -0.39957883029943947
0.12063794759033686 0.2604807168417423
-1.2115785734545312 -0.13613734279138642
0.3473415350353429 0.07695373500669724
1.2093674390664158 -0.060735215654070036
0.06214939408949939 1.8069759511184191
0.47506077994677504 0.0832352129074316
0.3384800211390209 1.033888536135281
0.9791086022386815 0.7888279109943661
0.3174391778818011 0.6634952922329116
0.8077742603603535 -0.2482152676883511
-0.17611979370528788 0.20699187806897318
-0.1717025280877518 0.09883656176405467
0.509655300509924 0.18520973835601376
0.5291188184228358 0.2075246941309903
1.2173956106649786 -0.32663848821056796
0.08250159668153505 -0.27686219748853697
0.6859338914136746 1.0998589242681975
0.4737170933365839 0.5201784677839031
-0.45702225864663165 -0.34165643609088786
-0.07184456202465173 -1.1763063518977357
0.08588479030747755 -0.5266279757006636
0.7358246814513475 0.21808580178486825
0.14552644505296494 0.19576225433506503
0.23531699851821936 1.041040702822975
0.4319752400808836 -0.9420828849274093
-1.6630167128804896 0.032718117283690125
-0.5651793287070259 -0.7261089941937877
0.1149102162271022 1.0580405123911287
-0.3258649467036496 0.7675231637501992
-0.550843158668086 0.3226893513549055
-0.5111790415001828 0.12079921256165253
-0.804416662879979 0.7929144664738493
-0.24928772457280376 0.11026249258488499
-1.145167006425529 -0.787255518587265
-1.5382347765281332 0.4660810329644416
-0.5858516841920425 -1.4599555931162536
-0.4526958565755024 -0.5880738592308012
-0.1270899388716417 0.24016052584587014
-0.7292667970776585 0.5714749707008318
-0.4712522507836994 -0.3624228075671503
-0.39233760069291124 -0.09389020935075935
-0.7265912462795998 -0.9100903758500646
0.21048898425382292 -0.553437468694815
1.106022989060769 1.6906372333658004
-0.14156491840910843 -0.8053774928696373
-0.5927837050506339 -1.8936079100687042
0.058648190465585476 -0.10877413471357038
-1.4966549699456755 -0.1824205328126715
-0.253987620356168 0.08425121979305471
1.3720993907166417 -0.39957883029943947
0.12063794759033686 0.2604807168417423
-1.2115785734545312 -0.13613734279138642
0.3473415350353429 0.07695373500669724
1.2093674390664158 -0.060735215654070036
0.06214939408949939 1.8069759511184191
0.47506077994677504 0.0832352129074316
0.3384800211390209 1.033888536135281
0.9791086022386815 0.7888279109943661
0.3174391778818011 0.6634952922329116
0.8077742603603535 -0.2482152676883511
-0.17611979370528788 0.20699187806897318
-0.1717025280877518 0.09883656176405467
0.509655300509924 0.18520973835601376
0.5291188184228358 0.2075246941309903
1.2173956106649786 -0.32663848821056796
0.08250159668153505 -0.27686219748853697
0.6859338914136746 1.0998589242681975
0.4737170933365839 0.5201784677839031
-0.45702225864663165 -0.34165643609088786
-0.07184456202465173 -1.1763063518977357
0.08588479030747755 -0.5266279757006636
0.7358246814513475 0.21808580178486825
0.14552644505296494 0.19576225433506503
0.23531699851821936 1.041040702822975
0.4319752400808836 -0.9420828849274093
-1.6630167128804896 0.032718117283690125
-0.5651793287070259 -0.7261089941937877
0.1149102162271022 1.0580405123911287
-0.3258649467036496 0.7675231637501992
-0.550843158668086 0.3226893513549055
-0.5111790415001828 0.12079921256165253
-0.804416662879979 0.7929144664738493
-0.24928772457280376 0.11026249258488499


==> Plots/data_circle_small_proj.txt <==
-0.4924776716464316 -8.300686198449915
0.29192581138301155 -4.407492026653485
-0.433809125867753 -3.8261676696954185
0.8081559764816955 -6.194659884612798
-2.419251489358038 -6.432932460153262
-1.9928120276540462 -6.777225559721449
-0.6426084607157554 -4.0799874147741235
-0.3395474955754485 -5.262939265587319
-0.5985169294253031 -6.806484792635109
-1.0740484918096986 -5.836778407653753
0.45833582521292504 -7.016665116145036
-1.1109460584508766 -5.331412640817349
0.615483212238884 -5.585272590133879
-0.9178053103681257 -4.436757667245413
-0.7719208452054 -6.225253426762194
0.20924568808711122 -5.067275602788714
0.4787458981576771 -5.478548926604392
0.017790823526555005 -5.0746786786267215
-0.28788014105499465 -6.567342247315601
0.43956151280086536 -7.026934389465069
0.8111933164562873 -4.599300855877641
-0.5496004106441049 -5.697616334200035
-2.400963568266998 -7.133811366508183
-0.07235022491441868 -4.573715613620329
1.285543420819271 -5.333737311420568
-1.0987359092921947 -4.800045432674704
1.106716783953427 -6.002066867046858
0.5180891112396872 -6.372060418700759
-0.11109548298004089 -7.55997564122674
1.1446841429882577 -5.442713086188074
-0.9250187003949875 -4.33627979813525
-0.7628404733695308 -6.645378157018463
0.34239140020278463 -4.5247767920464685
1.778043509229529 -6.294484400013458
-1.093678042435861 -6.668454907297682
-0.8967361910620668 -6.469118172088334
-0.19872134425562063 -7.072163833282377
0.30978751706246394 -4.775757477356171
1.0583886066722035 -5.866739499479388
0.3261065700099552 -5.650442677328311
1.1848742782581012 -6.659816456442268
1.9688243594639603 -7.014183994392718
0.6110088924239454 -7.538377000662435
0.7840392061205319 -5.1459739959119455
-0.48661106018621986 -4.4164397448239425
0.7796651765976647 -4.862048485013222
0.8127138572182051 -6.754448021796684
-0.27299558044571376 -6.503149135187899
-1.1247985722314597 -6.019951811421646
-2.5008689220590923 -6.707728512798189
-0.4924776716464316 -8.300686198449915
0.29192581138301155 -4.407492026653485
-0.433809125867753 -3.8261676696954185
0.8081559764816955 -6.194659884612798
-2.419251489358038 -6.432932460153262
-1.9928120276540462 -6.777225559721449
-0.6426084607157554 -4.0799874147741235
-0.3395474955754485 -5.262939265587319
-0.5985169294253031 -6.806484792635109
-1.0740484918096986 -5.836778407653753
0.45833582521292504 -7.016665116145036
-1.1109460584508766 -5.331412640817349
0.615483212238884 -5.585272590133879
-0.9178053103681257 -4.436757667245413
-0.7719208452054 -6.225253426762194
0.20924568808711122 -5.067275602788714
0.4787458981576771 -5.478548926604392
0.017790823526555005 -5.0746786786267215
-0.28788014105499465 -6.567342247315601
0.43956151280086536 -7.026934389465069
0.8111933164562873 -4.599300855877641
-0.5496004106441049 -5.697616334200035
-2.400963568266998 -7.133811366508183
-0.07235022491441868 -4.573715613620329
1.285543420819271 -5.333737311420568
-1.0987359092921947 -4.800045432674704
1.106716783953427 -6.002066867046858
0.5180891112396872 -6.372060418700759
-0.11109548298004089 -7.55997564122674
1.1446841429882577 -5.442713086188074
-0.9250187003949875 -4.33627979813525
-0.7628404733695308 -6.645378157018463
0.34239140020278463 -4.5247767920464685
1.778043509229529 -6.294484400013458
-1.093678042435861 -6.668454907297682
-0.8967361910620668 -6.469118172088334
-0.19872134425562063 -7.072163833282377
0.30978751706246394 -4.775757477356171
1.0583886066722035 -5.866739499479388
0.3261065700099552 -5.650442677328311
1.1848742782581012 -6.659816456442268
1.9688243594639603 -7.014183994392718
0.6110088924239454 -7.538377000662435
0.7840392061205319 -5.1459739959119455
-0.48661106018621986 -4.4164397448239425
0.7796651765976647 -4.862048485013222
0.8127138572182051 -6.754448021796684
-0.27299558044571376 -6.503149135187899
-1.1247985722314597 -6.019951811421646
-2.5008689220590923 -6.707728512798189


==> Plots/data_good.txt <==
-2.0 5.255669355538722
-1.9183673469387754 4.7207531324401835
-1.836734693877551 4.197750396126343
-1.7551020408163265 3.689085683711805
-1.6734693877551021 3.1970730487987025
-1.5918367346938775 2.7239160614766753
-1.510204081632653 2.2717078083229003
-1.4285714285714286 1.8424308924020696
-1.3469387755102042 1.4379574332663922
-1.2653061224489797 1.0600490669556064
-1.183673469387755 0.7103569459969685
-1.1020408163265307 0.3904217394052558
-1.0204081632653061 0.10167363268276719
-0.9387755102040818 -0.1545676721806737
-0.8571428571428572 -0.377092956707725
-0.7755102040816328 -0.5648034859335218
-0.6938775510204083 -0.7167110084056794
-0.6122448979591837 -0.8319377561842884
-0.5306122448979593 -0.9097164448419197
-0.44897959183673475 -0.9493902734636234
-0.3673469387755104 -0.9504129246469264
-0.2857142857142858 -0.9123485645018348
-0.20408163265306145 -0.8348718426508333
-0.12244897959183687 -0.7177678922288843
-0.04081632653061229 -0.5609323298834291
0.04081632653061229 -0.36437125577438745
0.12244897959183643 -0.12820125357415885
0.204081632653061 0.14735060953238288
0.2857142857142856 0.4619467828478814
0.36734693877551017 0.8151392321625035
0.4489795918367343 1.2063694397539353
0.5306122448979589 1.6349684043873907
0.6122448979591835 2.100156641315599
0.693877551020408 2.6010441822788133
0.7755102040816326 3.1366305755048085
0.8571428571428568 3.7058048857088766
0.9387755102040813 4.307345694093843
1.020408163265306 4.939921098350042
1.1020408163265305 5.602088712655335
1.1836734693877546 6.292295667675103
1.2653061224489792 7.008878610562253
1.3469387755102038 7.7500637049572125
1.4285714285714284 8.513966630987923
1.510204081632653 9.298592585269857
1.591836734693877 10.101836280906
1.6734693877551017 10.921481947486871
1.7551020408163263 11.755203331090502
1.8367346938775508 12.600563694282446
1.9183673469387754 13.455015816115782
2.0 14.315901992131101
-2.0 5.255669355538722
-1.9183673469387754 4.7207531324401835
-1.836734693877551 4.197750396126343
-1.7551020408163265 3.689085683711805
-1.6734693877551021 3.1970730487987025
-1.5918367346938775 2.7239160614766753
-1.510204081632653 2.2717078083229003
-1.4285714285714286 1.8424308924020696
-1.3469387755102042 1.4379574332663922
-1.2653061224489797 1.0600490669556064
-1.183673469387755 0.7103569459969685
-1.1020408163265307 0.3904217394052558
-1.0204081632653061 0.10167363268276719
-0.9387755102040818 -0.1545676721806737
-0.8571428571428572 -0.377092956707725
-0.7755102040816328 -0.5648034859335218
-0.6938775510204083 -0.7167110084056794
-0.6122448979591837 -0.8319377561842884
-0.5306122448979593 -0.9097164448419197
-0.44897959183673475 -0.9493902734636234
-0.3673469387755104 -0.9504129246469264
-0.2857142857142858 -0.9123485645018348
-0.20408163265306145 -0.8348718426508333
-0.12244897959183687 -0.7177678922288843
-0.04081632653061229 -0.5609323298834291
0.04081632653061229 -0.36437125577438745
0.12244897959183643 -0.12820125357415885
0.204081632653061 0.14735060953238288
0.2857142857142856 0.4619467828478814
0.36734693877551017 0.8151392321625035
0.4489795918367343 1.2063694397539353
0.5306122448979589 1.6349684043873907
0.6122448979591835 2.100156641315599
0.693877551020408 2.6010441822788133
0.7755102040816326 3.1366305755048085
0.8571428571428568 3.7058048857088766
0.9387755102040813 4.307345694093843
1.020408163265306 4.939921098350042
1.1020408163265305 5.602088712655335
1.1836734693877546 6.292295667675103
1.2653061224489792 7.008878610562253
1.3469387755102038 7.7500637049572125
1.4285714285714284 8.513966630987923
1.510204081632653 9.298592585269857
1.591836734693877 10.101836280906
1.6734693877551017 10.921481947486871
1.7551020408163263 11.755203331090502
1.8367346938775508 12.600563694282446
1.9183673469387754 13.455015816115782
2.0 14.315901992131101-2.0 5.255669355538722
-1.9183673469387754 4.7207531324401835
-1.836734693877551 4.197750396126343
-1.7551020408163265 3.689085683711805
-1.6734693877551021 3.1970730487987025
-1.5918367346938775 2.7239160614766753
-1.510204081632653 2.2717078083229003
-1.4285714285714286 1.8424308924020696
-1.3469387755102042 1.4379574332663922
-1.2653061224489797 1.0600490669556064
-1.183673469387755 0.7103569459969685
-1.1020408163265307 0.3904217394052558
-1.0204081632653061 0.10167363268276719
-0.9387755102040818 -0.1545676721806737
-0.8571428571428572 -0.377092956707725
-0.7755102040816328 -0.5648034859335218
-0.6938775510204083 -0.7167110084056794
-0.6122448979591837 -0.8319377561842884
-0.5306122448979593 -0.9097164448419197
-0.44897959183673475 -0.9493902734636234
-0.3673469387755104 -0.9504129246469264
-0.2857142857142858 -0.9123485645018348
-0.20408163265306145 -0.8348718426508333
-0.12244897959183687 -0.7177678922288843
-0.04081632653061229 -0.5609323298834291
0.04081632653061229 -0.36437125577438745
0.12244897959183643 -0.12820125357415885
0.204081632653061 0.14735060953238288
0.2857142857142856 0.4619467828478814
0.36734693877551017 0.8151392321625035
0.4489795918367343 1.2063694397539353
0.5306122448979589 1.6349684043873907
0.6122448979591835 2.100156641315599
0.693877551020408 2.6010441822788133
0.7755102040816326 3.1366305755048085
0.8571428571428568 3.7058048857088766
0.9387755102040813 4.307345694093843
1.020408163265306 4.939921098350042
1.1020408163265305 5.602088712655335
1.1836734693877546 6.292295667675103
1.2653061224489792 7.008878610562253
1.3469387755102038 7.7500637049572125
1.4285714285714284 8.513966630987923
1.510204081632653 9.298592585269857
1.591836734693877 10.101836280906
1.6734693877551017 10.921481947486871
1.7551020408163263 11.755203331090502
1.8367346938775508 12.600563694282446
1.9183673469387754 13.455015816115782
2.0 14.315901992131101
-2.0 5.255669355538722
-1.9183673469387754 4.7207531324401835
-1.836734693877551 4.197750396126343
-1.7551020408163265 3.689085683711805
-1.6734693877551021 3.1970730487987025
-1.5918367346938775 2.7239160614766753
-1.510204081632653 2.2717078083229003
-1.4285714285714286 1.8424308924020696
-1.3469387755102042 1.4379574332663922
-1.2653061224489797 1.0600490669556064
-1.183673469387755 0.7103569459969685
-1.1020408163265307 0.3904217394052558
-1.0204081632653061 0.10167363268276719
-0.9387755102040818 -0.1545676721806737
-0.8571428571428572 -0.377092956707725
-0.7755102040816328 -0.5648034859335218
-0.6938775510204083 -0.7167110084056794
-0.6122448979591837 -0.8319377561842884
-0.5306122448979593 -0.9097164448419197
-0.44897959183673475 -0.9493902734636234
-0.3673469387755104 -0.9504129246469264
-0.2857142857142858 -0.9123485645018348
-0.20408163265306145 -0.8348718426508333
-0.12244897959183687 -0.7177678922288843
-0.04081632653061229 -0.5609323298834291
0.04081632653061229 -0.36437125577438745
0.12244897959183643 -0.12820125357415885
0.204081632653061 0.14735060953238288
0.2857142857142856 0.4619467828478814
0.36734693877551017 0.8151392321625035
0.4489795918367343 1.2063694397539353
0.5306122448979589 1.6349684043873907
0.6122448979591835 2.100156641315599
0.693877551020408 2.6010441822788133
0.7755102040816326 3.1366305755048085
0.8571428571428568 3.7058048857088766
0.9387755102040813 4.307345694093843
1.020408163265306 4.939921098350042
1.1020408163265305 5.602088712655335
1.1836734693877546 6.292295667675103
1.2653061224489792 7.008878610562253
1.3469387755102038 7.7500637049572125
1.4285714285714284 8.513966630987923
1.510204081632653 9.298592585269857
1.591836734693877 10.101836280906
1.6734693877551017 10.921481947486871
1.7551020408163263 11.755203331090502
1.8367346938775508 12.600563694282446
1.9183673469387754 13.455015816115782
2.0 14.315901992131101
-2.0 5.255669355538722
-1.9183673469387754 4.7207531324401835
-1.836734693877551 4.197750396126343
-1.7551020408163265 3.689085683711805
-1.6734693877551021 3.1970730487987025
-1.5918367346938775 2.7239160614766753
-1.510204081632653 2.2717078083229003
-1.4285714285714286 1.8424308924020696
-1.3469387755102042 1.4379574332663922
-1.2653061224489797 1.0600490669556064
-1.183673469387755 0.7103569459969685
-1.1020408163265307 0.3904217394052558
-1.0204081632653061 0.10167363268276719
-0.9387755102040818 -0.1545676721806737
-0.8571428571428572 -0.377092956707725
-0.7755102040816328 -0.5648034859335218
-0.6938775510204083 -0.7167110084056794
-0.6122448979591837 -0.8319377561842884
-0.5306122448979593 -0.9097164448419197
-0.44897959183673475 -0.9493902734636234
-0.3673469387755104 -0.9504129246469264
-0.2857142857142858 -0.9123485645018348
-0.20408163265306145 -0.8348718426508333
-0.12244897959183687 -0.7177678922288843
-0.04081632653061229 -0.5609323298834291
0.04081632653061229 -0.36437125577438745
0.12244897959183643 -0.12820125357415885
0.204081632653061 0.14735060953238288
0.2857142857142856 0.4619467828478814
0.36734693877551017 0.8151392321625035
0.4489795918367343 1.2063694397539353
0.5306122448979589 1.6349684043873907
0.6122448979591835 2.100156641315599
0.693877551020408 2.6010441822788133
0.7755102040816326 3.1366305755048085
0.8571428571428568 3.7058048857088766
0.9387755102040813 4.307345694093843
1.020408163265306 4.939921098350042
1.1020408163265305 5.602088712655335
1.1836734693877546 6.292295667675103
1.2653061224489792 7.008878610562253
1.3469387755102038 7.7500637049572125
1.4285714285714284 8.513966630987923
1.510204081632653 9.298592585269857
1.591836734693877 10.101836280906
1.6734693877551017 10.921481947486871
1.7551020408163263 11.755203331090502
1.8367346938775508 12.600563694282446
1.9183673469387754 13.455015816115782
2.0 14.315901992131101
-2.0 5.255669355538722
-1.9183673469387754 4.7207531324401835
-1.836734693877551 4.197750396126343
-1.7551020408163265 3.689085683711805
-1.6734693877551021 3.1970730487987025
-1.5918367346938775 2.7239160614766753
-1.510204081632653 2.2717078083229003
-1.4285714285714286 1.8424308924020696
-1.3469387755102042 1.4379574332663922
-1.2653061224489797 1.0600490669556064
-1.183673469387755 0.7103569459969685
-1.1020408163265307 0.3904217394052558
-1.0204081632653061 0.10167363268276719
-0.9387755102040818 -0.1545676721806737
-0.8571428571428572 -0.377092956707725
-0.7755102040816328 -0.5648034859335218
-0.6938775510204083 -0.7167110084056794
-0.6122448979591837 -0.8319377561842884
-0.5306122448979593 -0.9097164448419197
-0.44897959183673475 -0.9493902734636234
-0.3673469387755104 -0.9504129246469264
-0.2857142857142858 -0.9123485645018348
-0.20408163265306145 -0.8348718426508333
-0.12244897959183687 -0.7177678922288843
-0.04081632653061229 -0.5609323298834291
0.04081632653061229 -0.36437125577438745
0.12244897959183643 -0.12820125357415885
0.204081632653061 0.14735060953238288
0.2857142857142856 0.4619467828478814
0.36734693877551017 0.8151392321625035
0.4489795918367343 1.2063694397539353
0.5306122448979589 1.6349684043873907
0.6122448979591835 2.100156641315599
0.693877551020408 2.6010441822788133
0.7755102040816326 3.1366305755048085
0.8571428571428568 3.7058048857088766
0.9387755102040813 4.307345694093843
1.020408163265306 4.939921098350042
1.1020408163265305 5.602088712655335
1.1836734693877546 6.292295667675103
1.2653061224489792 7.008878610562253
1.3469387755102038 7.7500637049572125
1.4285714285714284 8.513966630987923
1.510204081632653 9.298592585269857
1.591836734693877 10.101836280906
1.6734693877551017 10.921481947486871
1.7551020408163263 11.755203331090502
1.8367346938775508 12.600563694282446
1.9183673469387754 13.455015816115782
2.0 14.315901992131101
-2.0 5.255669355538722
-1.9183673469387754 4.7207531324401835
-1.836734693877551 4.197750396126343
-1.7551020408163265 3.689085683711805
-1.6734693877551021 3.1970730487987025
-1.5918367346938775 2.7239160614766753
-1.510204081632653 2.2717078083229003
-1.4285714285714286 1.8424308924020696
-1.3469387755102042 1.4379574332663922
-1.2653061224489797 1.0600490669556064
-1.183673469387755 0.7103569459969685
-1.1020408163265307 0.3904217394052558
-1.0204081632653061 0.10167363268276719
-0.9387755102040818 -0.1545676721806737
-0.8571428571428572 -0.377092956707725
-0.7755102040816328 -0.5648034859335218
-0.6938775510204083 -0.7167110084056794
-0.6122448979591837 -0.8319377561842884
-0.5306122448979593 -0.9097164448419197
-0.44897959183673475 -0.9493902734636234
-0.3673469387755104 -0.9504129246469264
-0.2857142857142858 -0.9123485645018348
-0.20408163265306145 -0.8348718426508333
-0.12244897959183687 -0.7177678922288843
-0.04081632653061229 -0.5609323298834291
0.04081632653061229 -0.36437125577438745
0.12244897959183643 -0.12820125357415885
0.204081632653061 0.14735060953238288
0.2857142857142856 0.4619467828478814
0.36734693877551017 0.8151392321625035
0.4489795918367343 1.2063694397539353
0.5306122448979589 1.6349684043873907
0.6122448979591835 2.100156641315599
0.693877551020408 2.6010441822788133
0.7755102040816326 3.1366305755048085
0.8571428571428568 3.7058048857088766
0.9387755102040813 4.307345694093843
1.020408163265306 4.939921098350042
1.1020408163265305 5.602088712655335
1.1836734693877546 6.292295667675103
1.2653061224489792 7.008878610562253
1.3469387755102038 7.7500637049572125
1.4285714285714284 8.513966630987923
1.510204081632653 9.298592585269857
1.591836734693877 10.101836280906
1.6734693877551017 10.921481947486871
1.7551020408163263 11.755203331090502
1.8367346938775508 12.600563694282446
1.9183673469387754 13.455015816115782
2.0 14.315901992131101
-2.0 5.255669355538722
-1.9183673469387754 4.7207531324401835
-1.836734693877551 4.197750396126343
-1.7551020408163265 3.689085683711805
-1.6734693877551021 3.1970730487987025
-1.5918367346938775 2.7239160614766753
-1.510204081632653 2.2717078083229003
-1.4285714285714286 1.8424308924020696
-1.3469387755102042 1.4379574332663922
-1.2653061224489797 1.0600490669556064
-1.183673469387755 0.7103569459969685
-1.1020408163265307 0.3904217394052558
-1.0204081632653061 0.10167363268276719
-0.9387755102040818 -0.1545676721806737
-0.8571428571428572 -0.377092956707725
-0.7755102040816328 -0.5648034859335218
-0.6938775510204083 -0.7167110084056794
-0.6122448979591837 -0.8319377561842884
-0.5306122448979593 -0.9097164448419197
-0.44897959183673475 -0.9493902734636234
-0.3673469387755104 -0.9504129246469264
-0.2857142857142858 -0.9123485645018348
-0.20408163265306145 -0.8348718426508333
-0.12244897959183687 -0.7177678922288843
-0.04081632653061229 -0.5609323298834291
0.04081632653061229 -0.36437125577438745
0.12244897959183643 -0.12820125357415885
0.204081632653061 0.14735060953238288
0.2857142857142856 0.4619467828478814
0.36734693877551017 0.8151392321625035
0.4489795918367343 1.2063694397539353
0.5306122448979589 1.6349684043873907
0.6122448979591835 2.100156641315599
0.693877551020408 2.6010441822788133
0.7755102040816326 3.1366305755048085
0.8571428571428568 3.7058048857088766
0.9387755102040813 4.307345694093843
1.020408163265306 4.939921098350042
1.1020408163265305 5.602088712655335
1.1836734693877546 6.292295667675103
1.2653061224489792 7.008878610562253
1.3469387755102038 7.7500637049572125
1.4285714285714284 8.513966630987923
1.510204081632653 9.298592585269857
1.591836734693877 10.101836280906
1.6734693877551017 10.921481947486871
1.7551020408163263 11.755203331090502
1.8367346938775508 12.600563694282446
1.9183673469387754 13.455015816115782
2.0 14.315901992131101
-2.0 5.255669355538722
-1.9183673469387754 4.7207531324401835
-1.836734693877551 4.197750396126343
-1.7551020408163265 3.689085683711805
-1.6734693877551021 3.1970730487987025
-1.5918367346938775 2.7239160614766753
-1.510204081632653 2.2717078083229003
-1.4285714285714286 1.8424308924020696
-1.3469387755102042 1.4379574332663922
-1.2653061224489797 1.0600490669556064
-1.183673469387755 0.7103569459969685
-1.1020408163265307 0.3904217394052558
-1.0204081632653061 0.10167363268276719
-0.9387755102040818 -0.1545676721806737
-0.8571428571428572 -0.377092956707725
-0.7755102040816328 -0.5648034859335218
-0.6938775510204083 -0.7167110084056794
-0.6122448979591837 -0.8319377561842884
-0.5306122448979593 -0.9097164448419197
-0.44897959183673475 -0.9493902734636234
-0.3673469387755104 -0.9504129246469264
-0.2857142857142858 -0.9123485645018348
-0.20408163265306145 -0.8348718426508333
-0.12244897959183687 -0.7177678922288843
-0.04081632653061229 -0.5609323298834291
0.04081632653061229 -0.36437125577438745
0.12244897959183643 -0.12820125357415885
0.204081632653061 0.14735060953238288
0.2857142857142856 0.4619467828478814
0.36734693877551017 0.8151392321625035
0.4489795918367343 1.2063694397539353
0.5306122448979589 1.6349684043873907
0.6122448979591835 2.100156641315599
0.693877551020408 2.6010441822788133
0.7755102040816326 3.1366305755048085
0.8571428571428568 3.7058048857088766
0.9387755102040813 4.307345694093843
1.020408163265306 4.939921098350042
1.1020408163265305 5.602088712655335
1.1836734693877546 6.292295667675103
1.2653061224489792 7.008878610562253
1.3469387755102038 7.7500637049572125
1.4285714285714284 8.513966630987923
1.510204081632653 9.298592585269857
1.591836734693877 10.101836280906
1.6734693877551017 10.921481947486871
1.7551020408163263 11.755203331090502
1.8367346938775508 12.600563694282446
1.9183673469387754 13.455015816115782
2.0 14.315901992131101
-2.0 5.255669355538722
-1.9183673469387754 4.7207531324401835
-1.836734693877551 4.197750396126343
-1.7551020408163265 3.689085683711805
-1.6734693877551021 3.1970730487987025
-1.5918367346938775 2.7239160614766753
-1.510204081632653 2.2717078083229003
-1.4285714285714286 1.8424308924020696
-1.3469387755102042 1.4379574332663922
-1.2653061224489797 1.0600490669556064
-1.183673469387755 0.7103569459969685
-1.1020408163265307 0.3904217394052558
-1.0204081632653061 0.10167363268276719
-0.9387755102040818 -0.1545676721806737
-0.8571428571428572 -0.377092956707725
-0.7755102040816328 -0.5648034859335218
-0.6938775510204083 -0.7167110084056794
-0.6122448979591837 -0.8319377561842884
-0.5306122448979593 -0.9097164448419197
-0.44897959183673475 -0.9493902734636234
-0.3673469387755104 -0.9504129246469264
-0.2857142857142858 -0.9123485645018348
-0.20408163265306145 -0.8348718426508333
-0.12244897959183687 -0.7177678922288843
-0.04081632653061229 -0.5609323298834291
0.04081632653061229 -0.36437125577438745
0.12244897959183643 -0.12820125357415885
0.204081632653061 0.14735060953238288
0.2857142857142856 0.4619467828478814
0.36734693877551017 0.8151392321625035
0.4489795918367343 1.2063694397539353
0.5306122448979589 1.6349684043873907
0.6122448979591835 2.100156641315599
0.693877551020408 2.6010441822788133
0.7755102040816326 3.1366305755048085
0.8571428571428568 3.7058048857088766
0.9387755102040813 4.307345694093843
1.020408163265306 4.939921098350042
1.1020408163265305 5.602088712655335
1.1836734693877546 6.292295667675103
1.2653061224489792 7.008878610562253
1.3469387755102038 7.7500637049572125
1.4285714285714284 8.513966630987923
1.510204081632653 9.298592585269857
1.591836734693877 10.101836280906
1.6734693877551017 10.921481947486871
1.7551020408163263 11.755203331090502
1.8367346938775508 12.600563694282446
1.9183673469387754 13.455015816115782
2.0 14.315901992131101
-2.0 5.255669355538722
-1.9183673469387754 4.7207531324401835
-1.836734693877551 4.197750396126343
-1.7551020408163265 3.689085683711805
-1.6734693877551021 3.1970730487987025
-1.5918367346938775 2.7239160614766753
-1.510204081632653 2.2717078083229003
-1.4285714285714286 1.8424308924020696
-1.3469387755102042 1.4379574332663922
-1.2653061224489797 1.0600490669556064
-1.183673469387755 0.7103569459969685
-1.1020408163265307 0.3904217394052558
-1.0204081632653061 0.10167363268276719
-0.9387755102040818 -0.1545676721806737
-0.8571428571428572 -0.377092956707725
-0.7755102040816328 -0.5648034859335218
-0.6938775510204083 -0.7167110084056794
-0.6122448979591837 -0.8319377561842884
-0.5306122448979593 -0.9097164448419197
-0.44897959183673475 -0.9493902734636234
-0.3673469387755104 -0.9504129246469264
-0.2857142857142858 -0.9123485645018348
-0.20408163265306145 -0.8348718426508333
-0.12244897959183687 -0.7177678922288843
-0.04081632653061229 -0.5609323298834291
0.04081632653061229 -0.36437125577438745
0.12244897959183643 -0.12820125357415885
0.204081632653061 0.14735060953238288
0.2857142857142856 0.4619467828478814
0.36734693877551017 0.8151392321625035
0.4489795918367343 1.2063694397539353
0.5306122448979589 1.6349684043873907
0.6122448979591835 2.100156641315599
0.693877551020408 2.6010441822788133
0.7755102040816326 3.1366305755048085
0.8571428571428568 3.7058048857088766
0.9387755102040813 4.307345694093843
1.020408163265306 4.939921098350042
1.1020408163265305 5.602088712655335
1.1836734693877546 6.292295667675103
1.2653061224489792 7.008878610562253
1.3469387755102038 7.7500637049572125
1.4285714285714284 8.513966630987923
1.510204081632653 9.298592585269857
1.591836734693877 10.101836280906
1.6734693877551017 10.921481947486871
1.7551020408163263 11.755203331090502
1.8367346938775508 12.600563694282446
1.9183673469387754 13.455015816115782
2.0 14.315901992131101
-2.0 5.255669355538722
-1.9183673469387754 4.7207531324401835
-1.836734693877551 4.197750396126343
-1.7551020408163265 3.689085683711805
-1.6734693877551021 3.1970730487987025
-1.5918367346938775 2.7239160614766753
-1.510204081632653 2.2717078083229003
-1.4285714285714286 1.8424308924020696
-1.3469387755102042 1.4379574332663922
-1.2653061224489797 1.0600490669556064
-1.183673469387755 0.7103569459969685
-1.1020408163265307 0.3904217394052558
-1.0204081632653061 0.10167363268276719
-0.9387755102040818 -0.1545676721806737
-0.8571428571428572 -0.377092956707725
-0.7755102040816328 -0.5648034859335218
-0.6938775510204083 -0.7167110084056794
-0.6122448979591837 -0.8319377561842884
-0.5306122448979593 -0.9097164448419197
-0.44897959183673475 -0.9493902734636234
-0.3673469387755104 -0.9504129246469264
-0.2857142857142858 -0.9123485645018348
-0.20408163265306145 -0.8348718426508333
-0.12244897959183687 -0.7177678922288843
-0.04081632653061229 -0.5609323298834291
0.04081632653061229 -0.36437125577438745
0.12244897959183643 -0.12820125357415885
0.204081632653061 0.14735060953238288
0.2857142857142856 0.4619467828478814
0.36734693877551017 0.8151392321625035
0.4489795918367343 1.2063694397539353
0.5306122448979589 1.6349684043873907
0.6122448979591835 2.100156641315599
0.693877551020408 2.6010441822788133
0.7755102040816326 3.1366305755048085
0.8571428571428568 3.7058048857088766
0.9387755102040813 4.307345694093843
1.020408163265306 4.939921098350042
1.1020408163265305 5.602088712655335
1.1836734693877546 6.292295667675103
1.2653061224489792 7.008878610562253
1.3469387755102038 7.7500637049572125
1.4285714285714284 8.513966630987923
1.510204081632653 9.298592585269857
1.591836734693877 10.101836280906
1.6734693877551017 10.921481947486871
1.7551020408163263 11.755203331090502
1.8367346938775508 12.600563694282446
1.9183673469387754 13.455015816115782
2.0 14.315901992131101
-2.0 5.255669355538722
-1.9183673469387754 4.7207531324401835
-1.836734693877551 4.197750396126343
-1.7551020408163265 3.689085683711805
-1.6734693877551021 3.1970730487987025
-1.5918367346938775 2.7239160614766753
-1.510204081632653 2.2717078083229003
-1.4285714285714286 1.8424308924020696
-1.3469387755102042 1.4379574332663922
-1.2653061224489797 1.0600490669556064
-1.183673469387755 0.7103569459969685
-1.1020408163265307 0.3904217394052558
-1.0204081632653061 0.10167363268276719
-0.9387755102040818 -0.1545676721806737
-0.8571428571428572 -0.377092956707725
-0.7755102040816328 -0.5648034859335218
-0.6938775510204083 -0.7167110084056794
-0.6122448979591837 -0.8319377561842884
-0.5306122448979593 -0.9097164448419197
-0.44897959183673475 -0.9493902734636234
-0.3673469387755104 -0.9504129246469264
-0.2857142857142858 -0.9123485645018348
-0.20408163265306145 -0.8348718426508333
-0.12244897959183687 -0.7177678922288843
-0.04081632653061229 -0.5609323298834291
0.04081632653061229 -0.36437125577438745
0.12244897959183643 -0.12820125357415885
0.204081632653061 0.14735060953238288
0.2857142857142856 0.4619467828478814
0.36734693877551017 0.8151392321625035
0.4489795918367343 1.2063694397539353
0.5306122448979589 1.6349684043873907
0.6122448979591835 2.100156641315599
0.693877551020408 2.6010441822788133
0.7755102040816326 3.1366305755048085
0.8571428571428568 3.7058048857088766
0.9387755102040813 4.307345694093843
1.020408163265306 4.939921098350042
1.1020408163265305 5.602088712655335
1.1836734693877546 6.292295667675103
1.2653061224489792 7.008878610562253
1.3469387755102038 7.7500637049572125
1.4285714285714284 8.513966630987923
1.510204081632653 9.298592585269857
1.591836734693877 10.101836280906
1.6734693877551017 10.921481947486871
1.7551020408163263 11.755203331090502
1.8367346938775508 12.600563694282446
1.9183673469387754 13.455015816115782
2.0 14.315901992131101
-2.0 5.255669355538722
-1.9183673469387754 4.7207531324401835
-1.836734693877551 4.197750396126343
-1.7551020408163265 3.689085683711805
-1.6734693877551021 3.1970730487987025
-1.5918367346938775 2.7239160614766753
-1.510204081632653 2.2717078083229003
-1.4285714285714286 1.8424308924020696
-1.3469387755102042 1.4379574332663922
-1.2653061224489797 1.0600490669556064
-1.183673469387755 0.7103569459969685
-1.1020408163265307 0.3904217394052558
-1.0204081632653061 0.10167363268276719
-0.9387755102040818 -0.1545676721806737
-0.8571428571428572 -0.377092956707725
-0.7755102040816328 -0.5648034859335218
-0.6938775510204083 -0.7167110084056794
-0.6122448979591837 -0.8319377561842884
-0.5306122448979593 -0.9097164448419197
-0.44897959183673475 -0.9493902734636234
-0.3673469387755104 -0.9504129246469264
-0.2857142857142858 -0.9123485645018348
-0.20408163265306145 -0.8348718426508333
-0.12244897959183687 -0.7177678922288843
-0.04081632653061229 -0.5609323298834291
0.04081632653061229 -0.36437125577438745
0.12244897959183643 -0.12820125357415885
0.204081632653061 0.14735060953238288
0.2857142857142856 0.4619467828478814
0.36734693877551017 0.8151392321625035
0.4489795918367343 1.2063694397539353
0.5306122448979589 1.6349684043873907
0.6122448979591835 2.100156641315599
0.693877551020408 2.6010441822788133
0.7755102040816326 3.1366305755048085
0.8571428571428568 3.7058048857088766
0.9387755102040813 4.307345694093843
1.020408163265306 4.939921098350042
1.1020408163265305 5.602088712655335
1.1836734693877546 6.292295667675103
1.2653061224489792 7.008878610562253
1.3469387755102038 7.7500637049572125
1.4285714285714284 8.513966630987923
1.510204081632653 9.298592585269857
1.591836734693877 10.101836280906
1.6734693877551017 10.921481947486871
1.7551020408163263 11.755203331090502
1.8367346938775508 12.600563694282446
1.9183673469387754 13.455015816115782
2.0 14.315901992131101
-2.0 5.255669355538722
-1.9183673469387754 4.7207531324401835
-1.836734693877551 4.197750396126343
-1.7551020408163265 3.689085683711805
-1.6734693877551021 3.1970730487987025
-1.5918367346938775 2.7239160614766753
-1.510204081632653 2.2717078083229003
-1.4285714285714286 1.8424308924020696
-1.3469387755102042 1.4379574332663922
-1.2653061224489797 1.0600490669556064
-1.183673469387755 0.7103569459969685
-1.1020408163265307 0.3904217394052558
-1.0204081632653061 0.10167363268276719
-0.9387755102040818 -0.1545676721806737
-0.8571428571428572 -0.377092956707725
-0.7755102040816328 -0.5648034859335218
-0.6938775510204083 -0.7167110084056794
-0.6122448979591837 -0.8319377561842884
-0.5306122448979593 -0.9097164448419197
-0.44897959183673475 -0.9493902734636234
-0.3673469387755104 -0.9504129246469264
-0.2857142857142858 -0.9123485645018348
-0.20408163265306145 -0.8348718426508333
-0.12244897959183687 -0.7177678922288843
-0.04081632653061229 -0.5609323298834291
0.04081632653061229 -0.36437125577438745
0.12244897959183643 -0.12820125357415885
0.204081632653061 0.14735060953238288
0.2857142857142856 0.4619467828478814
0.36734693877551017 0.8151392321625035
0.4489795918367343 1.2063694397539353
0.5306122448979589 1.6349684043873907
0.6122448979591835 2.100156641315599
0.693877551020408 2.6010441822788133
0.7755102040816326 3.1366305755048085
0.8571428571428568 3.7058048857088766
0.9387755102040813 4.307345694093843
1.020408163265306 4.939921098350042
1.1020408163265305 5.602088712655335
1.1836734693877546 6.292295667675103
1.2653061224489792 7.008878610562253
1.3469387755102038 7.7500637049572125
1.4285714285714284 8.513966630987923
1.510204081632653 9.298592585269857
1.591836734693877 10.101836280906
1.6734693877551017 10.921481947486871
1.7551020408163263 11.755203331090502
1.8367346938775508 12.600563694282446
1.9183673469387754 13.455015816115782
2.0 14.315901992131101
-2.0 5.255669355538722
-1.9183673469387754 4.7207531324401835
-1.836734693877551 4.197750396126343
-1.7551020408163265 3.689085683711805
-1.6734693877551021 3.1970730487987025
-1.5918367346938775 2.7239160614766753
-1.510204081632653 2.2717078083229003
-1.4285714285714286 1.8424308924020696
-1.3469387755102042 1.4379574332663922
-1.2653061224489797 1.0600490669556064
-1.183673469387755 0.7103569459969685
-1.1020408163265307 0.3904217394052558
-1.0204081632653061 0.10167363268276719
-0.9387755102040818 -0.1545676721806737
-0.8571428571428572 -0.377092956707725
-0.7755102040816328 -0.5648034859335218
-0.6938775510204083 -0.7167110084056794
-0.6122448979591837 -0.8319377561842884
-0.5306122448979593 -0.9097164448419197
-0.44897959183673475 -0.9493902734636234
-0.3673469387755104 -0.9504129246469264
-0.2857142857142858 -0.9123485645018348
-0.20408163265306145 -0.8348718426508333
-0.12244897959183687 -0.7177678922288843
-0.04081632653061229 -0.5609323298834291
0.04081632653061229 -0.36437125577438745
0.12244897959183643 -0.12820125357415885
0.204081632653061 0.14735060953238288
0.2857142857142856 0.4619467828478814
0.36734693877551017 0.8151392321625035
0.4489795918367343 1.2063694397539353
0.5306122448979589 1.6349684043873907
0.6122448979591835 2.100156641315599
0.693877551020408 2.6010441822788133
0.7755102040816326 3.1366305755048085
0.8571428571428568 3.7058048857088766
0.9387755102040813 4.307345694093843
1.020408163265306 4.939921098350042
1.1020408163265305 5.602088712655335
1.1836734693877546 6.292295667675103
1.2653061224489792 7.008878610562253
1.3469387755102038 7.7500637049572125
1.4285714285714284 8.513966630987923
1.510204081632653 9.298592585269857
1.591836734693877 10.101836280906
1.6734693877551017 10.921481947486871
1.7551020408163263 11.755203331090502
1.8367346938775508 12.600563694282446
1.9183673469387754 13.455015816115782
2.0 14.315901992131101
-2.0 5.255669355538722
-1.9183673469387754 4.7207531324401835
-1.836734693877551 4.197750396126343
-1.7551020408163265 3.689085683711805
-1.6734693877551021 3.1970730487987025
-1.5918367346938775 2.7239160614766753
-1.510204081632653 2.2717078083229003
-1.4285714285714286 1.8424308924020696
-1.3469387755102042 1.4379574332663922
-1.2653061224489797 1.0600490669556064
-1.183673469387755 0.7103569459969685
-1.1020408163265307 0.3904217394052558
-1.0204081632653061 0.10167363268276719
-0.9387755102040818 -0.1545676721806737
-0.8571428571428572 -0.377092956707725
-0.7755102040816328 -0.5648034859335218
-0.6938775510204083 -0.7167110084056794
-0.6122448979591837 -0.8319377561842884
-0.5306122448979593 -0.9097164448419197
-0.44897959183673475 -0.9493902734636234
-0.3673469387755104 -0.9504129246469264
-0.2857142857142858 -0.9123485645018348
-0.20408163265306145 -0.8348718426508333
-0.12244897959183687 -0.7177678922288843
-0.04081632653061229 -0.5609323298834291
0.04081632653061229 -0.36437125577438745
0.12244897959183643 -0.12820125357415885
0.204081632653061 0.14735060953238288
0.2857142857142856 0.4619467828478814
0.36734693877551017 0.8151392321625035
0.4489795918367343 1.2063694397539353
0.5306122448979589 1.6349684043873907
0.6122448979591835 2.100156641315599
0.693877551020408 2.6010441822788133
0.7755102040816326 3.1366305755048085
0.8571428571428568 3.7058048857088766
0.9387755102040813 4.307345694093843
1.020408163265306 4.939921098350042
1.1020408163265305 5.602088712655335
1.1836734693877546 6.292295667675103
1.2653061224489792 7.008878610562253
1.3469387755102038 7.7500637049572125
1.4285714285714284 8.513966630987923
1.510204081632653 9.298592585269857
1.591836734693877 10.101836280906
1.6734693877551017 10.921481947486871
1.7551020408163263 11.755203331090502
1.8367346938775508 12.600563694282446
1.9183673469387754 13.455015816115782
2.0 14.315901992131101
-2.0 5.255669355538722
-1.9183673469387754 4.7207531324401835
-1.836734693877551 4.197750396126343
-1.7551020408163265 3.689085683711805
-1.6734693877551021 3.1970730487987025
-1.5918367346938775 2.7239160614766753
-1.510204081632653 2.2717078083229003
-1.4285714285714286 1.8424308924020696
-1.3469387755102042 1.4379574332663922
-1.2653061224489797 1.0600490669556064
-1.183673469387755 0.7103569459969685
-1.1020408163265307 0.3904217394052558
-1.0204081632653061 0.10167363268276719
-0.9387755102040818 -0.1545676721806737
-0.8571428571428572 -0.377092956707725
-0.7755102040816328 -0.5648034859335218
-0.6938775510204083 -0.7167110084056794
-0.6122448979591837 -0.8319377561842884
-0.5306122448979593 -0.9097164448419197
-0.44897959183673475 -0.9493902734636234
-0.3673469387755104 -0.9504129246469264
-0.2857142857142858 -0.9123485645018348
-0.20408163265306145 -0.8348718426508333
-0.12244897959183687 -0.7177678922288843
-0.04081632653061229 -0.5609323298834291
0.04081632653061229 -0.36437125577438745
0.12244897959183643 -0.12820125357415885
0.204081632653061 0.14735060953238288
0.2857142857142856 0.4619467828478814
0.36734693877551017 0.8151392321625035
0.4489795918367343 1.2063694397539353
0.5306122448979589 1.6349684043873907
0.6122448979591835 2.100156641315599
0.693877551020408 2.6010441822788133
0.7755102040816326 3.1366305755048085
0.8571428571428568 3.7058048857088766
0.9387755102040813 4.307345694093843
1.020408163265306 4.939921098350042
1.1020408163265305 5.602088712655335
1.1836734693877546 6.292295667675103
1.2653061224489792 7.008878610562253
1.3469387755102038 7.7500637049572125
1.4285714285714284 8.513966630987923
1.510204081632653 9.298592585269857
1.591836734693877 10.101836280906
1.6734693877551017 10.921481947486871
1.7551020408163263 11.755203331090502
1.8367346938775508 12.600563694282446
1.9183673469387754 13.455015816115782
2.0 14.315901992131101
-2.0 5.255669355538722
-1.9183673469387754 4.7207531324401835
-1.836734693877551 4.197750396126343
-1.7551020408163265 3.689085683711805
-1.6734693877551021 3.1970730487987025
-1.5918367346938775 2.7239160614766753
-1.510204081632653 2.2717078083229003
-1.4285714285714286 1.8424308924020696
-1.3469387755102042 1.4379574332663922
-1.2653061224489797 1.0600490669556064
-1.183673469387755 0.7103569459969685
-1.1020408163265307 0.3904217394052558
-1.0204081632653061 0.10167363268276719
-0.9387755102040818 -0.1545676721806737
-0.8571428571428572 -0.377092956707725
-0.7755102040816328 -0.5648034859335218
-0.6938775510204083 -0.7167110084056794
-0.6122448979591837 -0.8319377561842884
-0.5306122448979593 -0.9097164448419197
-0.44897959183673475 -0.9493902734636234
-0.3673469387755104 -0.9504129246469264
-0.2857142857142858 -0.9123485645018348
-0.20408163265306145 -0.8348718426508333
-0.12244897959183687 -0.7177678922288843
-0.04081632653061229 -0.5609323298834291
0.04081632653061229 -0.36437125577438745
0.12244897959183643 -0.12820125357415885
0.204081632653061 0.14735060953238288
0.2857142857142856 0.4619467828478814
0.36734693877551017 0.8151392321625035
0.4489795918367343 1.2063694397539353
0.5306122448979589 1.6349684043873907
0.6122448979591835 2.100156641315599
0.693877551020408 2.6010441822788133
0.7755102040816326 3.1366305755048085
0.8571428571428568 3.7058048857088766
0.9387755102040813 4.307345694093843
1.020408163265306 4.939921098350042
1.1020408163265305 5.602088712655335
1.1836734693877546 6.292295667675103
1.2653061224489792 7.008878610562253
1.3469387755102038 7.7500637049572125
1.4285714285714284 8.513966630987923
1.510204081632653 9.298592585269857
1.591836734693877 10.101836280906
1.6734693877551017 10.921481947486871
1.7551020408163263 11.755203331090502
1.8367346938775508 12.600563694282446
1.9183673469387754 13.455015816115782
2.0 14.315901992131101
-2.0 5.255669355538722
-1.9183673469387754 4.7207531324401835
-1.836734693877551 4.197750396126343
-1.7551020408163265 3.689085683711805
-1.6734693877551021 3.1970730487987025
-1.5918367346938775 2.7239160614766753
-1.510204081632653 2.2717078083229003
-1.4285714285714286 1.8424308924020696
-1.3469387755102042 1.4379574332663922
-1.2653061224489797 1.0600490669556064
-1.183673469387755 0.7103569459969685
-1.1020408163265307 0.3904217394052558
-1.0204081632653061 0.10167363268276719
-0.9387755102040818 -0.1545676721806737
-0.8571428571428572 -0.377092956707725
-0.7755102040816328 -0.5648034859335218
-0.6938775510204083 -0.7167110084056794
-0.6122448979591837 -0.8319377561842884
-0.5306122448979593 -0.9097164448419197
-0.44897959183673475 -0.9493902734636234
-0.3673469387755104 -0.9504129246469264
-0.2857142857142858 -0.9123485645018348
-0.20408163265306145 -0.8348718426508333
-0.12244897959183687 -0.7177678922288843
-0.04081632653061229 -0.5609323298834291
0.04081632653061229 -0.36437125577438745
0.12244897959183643 -0.12820125357415885
0.204081632653061 0.14735060953238288
0.2857142857142856 0.4619467828478814
0.36734693877551017 0.8151392321625035
0.4489795918367343 1.2063694397539353
0.5306122448979589 1.6349684043873907
0.6122448979591835 2.100156641315599
0.693877551020408 2.6010441822788133
0.7755102040816326 3.1366305755048085
0.8571428571428568 3.7058048857088766
0.9387755102040813 4.307345694093843
1.020408163265306 4.939921098350042
1.1020408163265305 5.602088712655335
1.1836734693877546 6.292295667675103
1.2653061224489792 7.008878610562253
1.3469387755102038 7.7500637049572125
1.4285714285714284 8.513966630987923
1.510204081632653 9.298592585269857
1.591836734693877 10.101836280906
1.6734693877551017 10.921481947486871
1.7551020408163263 11.755203331090502
1.8367346938775508 12.600563694282446
1.9183673469387754 13.455015816115782
2.0 14.315901992131101


==> Plots/data_ground_truth_x2.txt <==
-2.0 4.712660556742489
-1.9183673469387754 3.9670935815933577
-1.836734693877551 5.86185690481488
-1.7551020408163265 3.08893020055927
-1.6734693877551021 4.251237624576669
-1.5918367346938775 3.5995820127556692
-1.510204081632653 1.2349077449335593
-1.4285714285714286 0.958105389285562
-1.3469387755102042 1.5125377395312014
-1.2653061224489797 1.621650418550095
-1.183673469387755 0.90120977731605
-1.1020408163265307 0.27711741323535416
-1.0204081632653061 -1.3005352180710803
-0.9387755102040818 0.1000058504131883
-0.8571428571428572 0.026777658865215798
-0.7755102040816328 -2.4147750330915585
-0.6938775510204083 -0.2825831816264427
-0.6122448979591837 -0.028041568811240147
-0.5306122448979593 -0.12026854736881726
-0.44897959183673475 -0.27889896812512216
-0.3673469387755104 0.7909588471973348
-0.2857142857142858 -1.7334948916172577
-0.20408163265306145 -1.3407303092139313
-0.12244897959183687 -0.5132349068819058
-0.04081632653061229 -1.1954509819046961
0.04081632653061229 -0.029950223632742204
0.12244897959183643 -0.2987103500754633
0.204081632653061 -0.4156152047201701
0.2857142857142856 -1.9986678238075601
0.36734693877551017 0.38790987551591694
0.4489795918367343 1.2308127913543736
0.5306122448979589 3.6249191704880497
0.6122448979591835 1.7098286176404445
0.693877551020408 2.8041573727904407
0.7755102040816326 4.420517698686102
0.8571428571428568 3.949804539429504
0.9387755102040813 6.4541503154190245
1.020408163265306 3.680461604040706
1.1020408163265305 4.848105419195354
1.1836734693877546 6.2057672921885425
1.2653061224489792 6.729879464967864
1.3469387755102038 6.514503562700453
1.4285714285714284 7.689479987667924
1.510204081632653 11.282344873559184
1.591836734693877 9.993529365833147
1.6734693877551017 11.259239134516632
1.7551020408163263 12.021329391497334
1.8367346938775508 10.708621147535565
1.9183673469387754 13.998608961988472
2.0 14.830641111713149
-2.0 4.712660556742489
-1.9183673469387754 3.9670935815933577
-1.836734693877551 5.86185690481488
-1.7551020408163265 3.08893020055927
-1.6734693877551021 4.251237624576669
-1.5918367346938775 3.5995820127556692
-1.510204081632653 1.2349077449335593
-1.4285714285714286 0.958105389285562
-1.3469387755102042 1.5125377395312014
-1.2653061224489797 1.621650418550095
-1.183673469387755 0.90120977731605
-1.1020408163265307 0.27711741323535416
-1.0204081632653061 -1.3005352180710803
-0.9387755102040818 0.1000058504131883
-0.8571428571428572 0.026777658865215798
-0.7755102040816328 -2.4147750330915585
-0.6938775510204083 -0.2825831816264427
-0.6122448979591837 -0.028041568811240147
-0.5306122448979593 -0.12026854736881726
-0.44897959183673475 -0.27889896812512216
-0.3673469387755104 0.7909588471973348
-0.2857142857142858 -1.7334948916172577
-0.20408163265306145 -1.3407303092139313
-0.12244897959183687 -0.5132349068819058
-0.04081632653061229 -1.1954509819046961
0.04081632653061229 -0.029950223632742204
0.12244897959183643 -0.2987103500754633
0.204081632653061 -0.4156152047201701
0.2857142857142856 -1.9986678238075601
0.36734693877551017 0.38790987551591694
0.4489795918367343 1.2308127913543736
0.5306122448979589 3.6249191704880497
0.6122448979591835 1.7098286176404445
0.693877551020408 2.8041573727904407
0.7755102040816326 4.420517698686102
0.8571428571428568 3.949804539429504
0.9387755102040813 6.4541503154190245
1.020408163265306 3.680461604040706
1.1020408163265305 4.848105419195354
1.1836734693877546 6.2057672921885425
1.2653061224489792 6.729879464967864
1.3469387755102038 6.514503562700453
1.4285714285714284 7.689479987667924
1.510204081632653 11.282344873559184
1.591836734693877 9.993529365833147
1.6734693877551017 11.259239134516632
1.7551020408163263 12.021329391497334
1.8367346938775508 10.708621147535565
1.9183673469387754 13.998608961988472
2.0 14.830641111713149
-2.0 4.712660556742489
-1.9183673469387754 3.9670935815933577
-1.836734693877551 5.86185690481488
-1.7551020408163265 3.08893020055927
-1.6734693877551021 4.251237624576669
-1.5918367346938775 3.5995820127556692
-1.510204081632653 1.2349077449335593
-1.4285714285714286 0.958105389285562
-1.3469387755102042 1.5125377395312014
-1.2653061224489797 1.621650418550095
-1.183673469387755 0.90120977731605
-1.1020408163265307 0.27711741323535416
-1.0204081632653061 -1.3005352180710803
-0.9387755102040818 0.1000058504131883
-0.8571428571428572 0.026777658865215798
-0.7755102040816328 -2.4147750330915585
-0.6938775510204083 -0.2825831816264427
-0.6122448979591837 -0.028041568811240147
-0.5306122448979593 -0.12026854736881726
-0.44897959183673475 -0.27889896812512216
-0.3673469387755104 0.7909588471973348
-0.2857142857142858 -1.7334948916172577
-0.20408163265306145 -1.3407303092139313
-0.12244897959183687 -0.5132349068819058
-0.04081632653061229 -1.1954509819046961
0.04081632653061229 -0.029950223632742204
0.12244897959183643 -0.2987103500754633
0.204081632653061 -0.4156152047201701
0.2857142857142856 -1.9986678238075601
0.36734693877551017 0.38790987551591694
0.4489795918367343 1.2308127913543736
0.5306122448979589 3.6249191704880497
0.6122448979591835 1.7098286176404445
0.693877551020408 2.8041573727904407
0.7755102040816326 4.420517698686102
0.8571428571428568 3.949804539429504
0.9387755102040813 6.4541503154190245
1.020408163265306 3.680461604040706
1.1020408163265305 4.848105419195354
1.1836734693877546 6.2057672921885425
1.2653061224489792 6.729879464967864
1.3469387755102038 6.514503562700453
1.4285714285714284 7.689479987667924
1.510204081632653 11.282344873559184
1.591836734693877 9.993529365833147
1.6734693877551017 11.259239134516632
1.7551020408163263 12.021329391497334
1.8367346938775508 10.708621147535565
1.9183673469387754 13.998608961988472
2.0 14.830641111713149
-2.0 4.712660556742489
-1.9183673469387754 3.9670935815933577
-1.836734693877551 5.86185690481488
-1.7551020408163265 3.08893020055927
-1.6734693877551021 4.251237624576669
-1.5918367346938775 3.5995820127556692
-1.510204081632653 1.2349077449335593
-1.4285714285714286 0.958105389285562
-1.3469387755102042 1.5125377395312014
-1.2653061224489797 1.621650418550095
-1.183673469387755 0.90120977731605
-1.1020408163265307 0.27711741323535416
-1.0204081632653061 -1.3005352180710803
-0.9387755102040818 0.1000058504131883
-0.8571428571428572 0.026777658865215798
-0.7755102040816328 -2.4147750330915585
-0.6938775510204083 -0.2825831816264427
-0.6122448979591837 -0.028041568811240147
-0.5306122448979593 -0.12026854736881726
-0.44897959183673475 -0.27889896812512216
-0.3673469387755104 0.7909588471973348
-0.2857142857142858 -1.7334948916172577
-0.20408163265306145 -1.3407303092139313
-0.12244897959183687 -0.5132349068819058
-0.04081632653061229 -1.1954509819046961
0.04081632653061229 -0.029950223632742204
0.12244897959183643 -0.2987103500754633
0.204081632653061 -0.4156152047201701
0.2857142857142856 -1.9986678238075601
0.36734693877551017 0.38790987551591694
0.4489795918367343 1.2308127913543736
0.5306122448979589 3.6249191704880497
0.6122448979591835 1.7098286176404445
0.693877551020408 2.8041573727904407
0.7755102040816326 4.420517698686102
0.8571428571428568 3.949804539429504
0.9387755102040813 6.4541503154190245
1.020408163265306 3.680461604040706
1.1020408163265305 4.848105419195354
1.1836734693877546 6.2057672921885425
1.2653061224489792 6.729879464967864
1.3469387755102038 6.514503562700453
1.4285714285714284 7.689479987667924
1.510204081632653 11.282344873559184
1.591836734693877 9.993529365833147
1.6734693877551017 11.259239134516632
1.7551020408163263 12.021329391497334
1.8367346938775508 10.708621147535565
1.9183673469387754 13.998608961988472
2.0 14.830641111713149
-2.0 4.712660556742489
-1.9183673469387754 3.9670935815933577
-1.836734693877551 5.86185690481488
-1.7551020408163265 3.08893020055927
-1.6734693877551021 4.251237624576669
-1.5918367346938775 3.5995820127556692
-1.510204081632653 1.2349077449335593
-1.4285714285714286 0.958105389285562
-1.3469387755102042 1.5125377395312014
-1.2653061224489797 1.621650418550095
-1.183673469387755 0.90120977731605
-1.1020408163265307 0.27711741323535416
-1.0204081632653061 -1.3005352180710803
-0.9387755102040818 0.1000058504131883
-0.8571428571428572 0.026777658865215798
-0.7755102040816328 -2.4147750330915585
-0.6938775510204083 -0.2825831816264427
-0.6122448979591837 -0.028041568811240147
-0.5306122448979593 -0.12026854736881726
-0.44897959183673475 -0.27889896812512216
-0.3673469387755104 0.7909588471973348
-0.2857142857142858 -1.7334948916172577
-0.20408163265306145 -1.3407303092139313
-0.12244897959183687 -0.5132349068819058
-0.04081632653061229 -1.1954509819046961
0.04081632653061229 -0.029950223632742204
0.12244897959183643 -0.2987103500754633
0.204081632653061 -0.4156152047201701
0.2857142857142856 -1.9986678238075601
0.36734693877551017 0.38790987551591694
0.4489795918367343 1.2308127913543736
0.5306122448979589 3.6249191704880497
0.6122448979591835 1.7098286176404445
0.693877551020408 2.8041573727904407
0.7755102040816326 4.420517698686102
0.8571428571428568 3.949804539429504
0.9387755102040813 6.4541503154190245
1.020408163265306 3.680461604040706
1.1020408163265305 4.848105419195354
1.1836734693877546 6.2057672921885425
1.2653061224489792 6.729879464967864
1.3469387755102038 6.514503562700453
1.4285714285714284 7.689479987667924
1.510204081632653 11.282344873559184
1.591836734693877 9.993529365833147
1.6734693877551017 11.259239134516632
1.7551020408163263 12.021329391497334
1.8367346938775508 10.708621147535565
1.9183673469387754 13.998608961988472
2.0 14.830641111713149
-2.0 4.712660556742489
-1.9183673469387754 3.9670935815933577
-1.836734693877551 5.86185690481488
-1.7551020408163265 3.08893020055927
-1.6734693877551021 4.251237624576669
-1.5918367346938775 3.5995820127556692
-1.510204081632653 1.2349077449335593
-1.4285714285714286 0.958105389285562
-1.3469387755102042 1.5125377395312014
-1.2653061224489797 1.621650418550095
-1.183673469387755 0.90120977731605
-1.1020408163265307 0.27711741323535416
-1.0204081632653061 -1.3005352180710803
-0.9387755102040818 0.1000058504131883
-0.8571428571428572 0.026777658865215798
-0.7755102040816328 -2.4147750330915585
-0.6938775510204083 -0.2825831816264427
-0.6122448979591837 -0.028041568811240147
-0.5306122448979593 -0.12026854736881726
-0.44897959183673475 -0.27889896812512216
-0.3673469387755104 0.7909588471973348
-0.2857142857142858 -1.7334948916172577
-0.20408163265306145 -1.3407303092139313
-0.12244897959183687 -0.5132349068819058
-0.04081632653061229 -1.1954509819046961
0.04081632653061229 -0.029950223632742204
0.12244897959183643 -0.2987103500754633
0.204081632653061 -0.4156152047201701
0.2857142857142856 -1.9986678238075601
0.36734693877551017 0.38790987551591694
0.4489795918367343 1.2308127913543736
0.5306122448979589 3.6249191704880497
0.6122448979591835 1.7098286176404445
0.693877551020408 2.8041573727904407
0.7755102040816326 4.420517698686102
0.8571428571428568 3.949804539429504
0.9387755102040813 6.4541503154190245
1.020408163265306 3.680461604040706
1.1020408163265305 4.848105419195354
1.1836734693877546 6.2057672921885425
1.2653061224489792 6.729879464967864
1.3469387755102038 6.514503562700453
1.4285714285714284 7.689479987667924
1.510204081632653 11.282344873559184
1.591836734693877 9.993529365833147
1.6734693877551017 11.259239134516632
1.7551020408163263 12.021329391497334
1.8367346938775508 10.708621147535565
1.9183673469387754 13.998608961988472
2.0 14.830641111713149
-2.0 4.712660556742489
-1.9183673469387754 3.9670935815933577
-1.836734693877551 5.86185690481488
-1.7551020408163265 3.08893020055927
-1.6734693877551021 4.251237624576669
-1.5918367346938775 3.5995820127556692
-1.510204081632653 1.2349077449335593
-1.4285714285714286 0.958105389285562
-1.3469387755102042 1.5125377395312014
-1.2653061224489797 1.621650418550095
-1.183673469387755 0.90120977731605
-1.1020408163265307 0.27711741323535416
-1.0204081632653061 -1.3005352180710803
-0.9387755102040818 0.1000058504131883
-0.8571428571428572 0.026777658865215798
-0.7755102040816328 -2.4147750330915585
-0.6938775510204083 -0.2825831816264427
-0.6122448979591837 -0.028041568811240147
-0.5306122448979593 -0.12026854736881726
-0.44897959183673475 -0.27889896812512216
-0.3673469387755104 0.7909588471973348
-0.2857142857142858 -1.7334948916172577
-0.20408163265306145 -1.3407303092139313
-0.12244897959183687 -0.5132349068819058
-0.04081632653061229 -1.1954509819046961
0.04081632653061229 -0.029950223632742204
0.12244897959183643 -0.2987103500754633
0.204081632653061 -0.4156152047201701
0.2857142857142856 -1.9986678238075601
0.36734693877551017 0.38790987551591694
0.4489795918367343 1.2308127913543736
0.5306122448979589 3.6249191704880497
0.6122448979591835 1.7098286176404445
0.693877551020408 2.8041573727904407
0.7755102040816326 4.420517698686102
0.8571428571428568 3.949804539429504
0.9387755102040813 6.4541503154190245
1.020408163265306 3.680461604040706
1.1020408163265305 4.848105419195354
1.1836734693877546 6.2057672921885425
1.2653061224489792 6.729879464967864
1.3469387755102038 6.514503562700453
1.4285714285714284 7.689479987667924
1.510204081632653 11.282344873559184
1.591836734693877 9.993529365833147
1.6734693877551017 11.259239134516632
1.7551020408163263 12.021329391497334
1.8367346938775508 10.708621147535565
1.9183673469387754 13.998608961988472
2.0 14.830641111713149
-2.0 4.712660556742489
-1.9183673469387754 3.9670935815933577
-1.836734693877551 5.86185690481488
-1.7551020408163265 3.08893020055927
-1.6734693877551021 4.251237624576669
-1.5918367346938775 3.5995820127556692
-1.510204081632653 1.2349077449335593
-1.4285714285714286 0.958105389285562
-1.3469387755102042 1.5125377395312014
-1.2653061224489797 1.621650418550095
-1.183673469387755 0.90120977731605
-1.1020408163265307 0.27711741323535416
-1.0204081632653061 -1.3005352180710803
-0.9387755102040818 0.1000058504131883
-0.8571428571428572 0.026777658865215798
-0.7755102040816328 -2.4147750330915585
-0.6938775510204083 -0.2825831816264427
-0.6122448979591837 -0.028041568811240147
-0.5306122448979593 -0.12026854736881726
-0.44897959183673475 -0.27889896812512216
-0.3673469387755104 0.7909588471973348
-0.2857142857142858 -1.7334948916172577
-0.20408163265306145 -1.3407303092139313
-0.12244897959183687 -0.5132349068819058
-0.04081632653061229 -1.1954509819046961
0.04081632653061229 -0.029950223632742204
0.12244897959183643 -0.2987103500754633
0.204081632653061 -0.4156152047201701
0.2857142857142856 -1.9986678238075601
0.36734693877551017 0.38790987551591694
0.4489795918367343 1.2308127913543736
0.5306122448979589 3.6249191704880497
0.6122448979591835 1.7098286176404445
0.693877551020408 2.8041573727904407
0.7755102040816326 4.420517698686102
0.8571428571428568 3.949804539429504
0.9387755102040813 6.4541503154190245
1.020408163265306 3.680461604040706
1.1020408163265305 4.848105419195354
1.1836734693877546 6.2057672921885425
1.2653061224489792 6.729879464967864
1.3469387755102038 6.514503562700453
1.4285714285714284 7.689479987667924
1.510204081632653 11.282344873559184
1.591836734693877 9.993529365833147
1.6734693877551017 11.259239134516632
1.7551020408163263 12.021329391497334
1.8367346938775508 10.708621147535565
1.9183673469387754 13.998608961988472
2.0 14.830641111713149
-2.0 4.712660556742489
-1.9183673469387754 3.9670935815933577
-1.836734693877551 5.86185690481488
-1.7551020408163265 3.08893020055927
-1.6734693877551021 4.251237624576669
-1.5918367346938775 3.5995820127556692
-1.510204081632653 1.2349077449335593
-1.4285714285714286 0.958105389285562
-1.3469387755102042 1.5125377395312014
-1.2653061224489797 1.621650418550095
-1.183673469387755 0.90120977731605
-1.1020408163265307 0.27711741323535416
-1.0204081632653061 -1.3005352180710803
-0.9387755102040818 0.1000058504131883
-0.8571428571428572 0.026777658865215798
-0.7755102040816328 -2.4147750330915585
-0.6938775510204083 -0.2825831816264427
-0.6122448979591837 -0.028041568811240147
-0.5306122448979593 -0.12026854736881726
-0.44897959183673475 -0.27889896812512216
-0.3673469387755104 0.7909588471973348
-0.2857142857142858 -1.7334948916172577
-0.20408163265306145 -1.3407303092139313
-0.12244897959183687 -0.5132349068819058
-0.04081632653061229 -1.1954509819046961
0.04081632653061229 -0.029950223632742204
0.12244897959183643 -0.2987103500754633
0.204081632653061 -0.4156152047201701
0.2857142857142856 -1.9986678238075601
0.36734693877551017 0.38790987551591694
0.4489795918367343 1.2308127913543736
0.5306122448979589 3.6249191704880497
0.6122448979591835 1.7098286176404445
0.693877551020408 2.8041573727904407
0.7755102040816326 4.420517698686102
0.8571428571428568 3.949804539429504
0.9387755102040813 6.4541503154190245
1.020408163265306 3.680461604040706
1.1020408163265305 4.848105419195354
1.1836734693877546 6.2057672921885425
1.2653061224489792 6.729879464967864
1.3469387755102038 6.514503562700453
1.4285714285714284 7.689479987667924
1.510204081632653 11.282344873559184
1.591836734693877 9.993529365833147
1.6734693877551017 11.259239134516632
1.7551020408163263 12.021329391497334
1.8367346938775508 10.708621147535565
1.9183673469387754 13.998608961988472
2.0 14.830641111713149
-2.0 4.712660556742489
-1.9183673469387754 3.9670935815933577
-1.836734693877551 5.86185690481488
-1.7551020408163265 3.08893020055927
-1.6734693877551021 4.251237624576669
-1.5918367346938775 3.5995820127556692
-1.510204081632653 1.2349077449335593
-1.4285714285714286 0.958105389285562
-1.3469387755102042 1.5125377395312014
-1.2653061224489797 1.621650418550095
-1.183673469387755 0.90120977731605
-1.1020408163265307 0.27711741323535416
-1.0204081632653061 -1.3005352180710803
-0.9387755102040818 0.1000058504131883
-0.8571428571428572 0.026777658865215798
-0.7755102040816328 -2.4147750330915585
-0.6938775510204083 -0.2825831816264427
-0.6122448979591837 -0.028041568811240147
-0.5306122448979593 -0.12026854736881726
-0.44897959183673475 -0.27889896812512216
-0.3673469387755104 0.7909588471973348
-0.2857142857142858 -1.7334948916172577
-0.20408163265306145 -1.3407303092139313
-0.12244897959183687 -0.5132349068819058
-0.04081632653061229 -1.1954509819046961
0.04081632653061229 -0.029950223632742204
0.12244897959183643 -0.2987103500754633
0.204081632653061 -0.4156152047201701
0.2857142857142856 -1.9986678238075601
0.36734693877551017 0.38790987551591694
0.4489795918367343 1.2308127913543736
0.5306122448979589 3.6249191704880497
0.6122448979591835 1.7098286176404445
0.693877551020408 2.8041573727904407
0.7755102040816326 4.420517698686102
0.8571428571428568 3.949804539429504
0.9387755102040813 6.4541503154190245
1.020408163265306 3.680461604040706
1.1020408163265305 4.848105419195354
1.1836734693877546 6.2057672921885425
1.2653061224489792 6.729879464967864
1.3469387755102038 6.514503562700453
1.4285714285714284 7.689479987667924
1.510204081632653 11.282344873559184
1.591836734693877 9.993529365833147
1.6734693877551017 11.259239134516632
1.7551020408163263 12.021329391497334
1.8367346938775508 10.708621147535565
1.9183673469387754 13.998608961988472
2.0 14.830641111713149
-2.0 4.712660556742489
-1.9183673469387754 3.9670935815933577
-1.836734693877551 5.86185690481488
-1.7551020408163265 3.08893020055927
-1.6734693877551021 4.251237624576669
-1.5918367346938775 3.5995820127556692
-1.510204081632653 1.2349077449335593
-1.4285714285714286 0.958105389285562
-1.3469387755102042 1.5125377395312014
-1.2653061224489797 1.621650418550095
-1.183673469387755 0.90120977731605
-1.1020408163265307 0.27711741323535416
-1.0204081632653061 -1.3005352180710803
-0.9387755102040818 0.1000058504131883
-0.8571428571428572 0.026777658865215798
-0.7755102040816328 -2.4147750330915585
-0.6938775510204083 -0.2825831816264427
-0.6122448979591837 -0.028041568811240147
-0.5306122448979593 -0.12026854736881726
-0.44897959183673475 -0.27889896812512216
-0.3673469387755104 0.7909588471973348
-0.2857142857142858 -1.7334948916172577
-0.20408163265306145 -1.3407303092139313
-0.12244897959183687 -0.5132349068819058
-0.04081632653061229 -1.1954509819046961
0.04081632653061229 -0.029950223632742204
0.12244897959183643 -0.2987103500754633
0.204081632653061 -0.4156152047201701
0.2857142857142856 -1.9986678238075601
0.36734693877551017 0.38790987551591694
0.4489795918367343 1.2308127913543736
0.5306122448979589 3.6249191704880497
0.6122448979591835 1.7098286176404445
0.693877551020408 2.8041573727904407
0.7755102040816326 4.420517698686102
0.8571428571428568 3.949804539429504
0.9387755102040813 6.4541503154190245
1.020408163265306 3.680461604040706
1.1020408163265305 4.848105419195354
1.1836734693877546 6.2057672921885425
1.2653061224489792 6.729879464967864
1.3469387755102038 6.514503562700453
1.4285714285714284 7.689479987667924
1.510204081632653 11.282344873559184
1.591836734693877 9.993529365833147
1.6734693877551017 11.259239134516632
1.7551020408163263 12.021329391497334
1.8367346938775508 10.708621147535565
1.9183673469387754 13.998608961988472
2.0 14.830641111713149
-2.0 4.712660556742489
-1.9183673469387754 3.9670935815933577
-1.836734693877551 5.86185690481488
-1.7551020408163265 3.08893020055927
-1.6734693877551021 4.251237624576669
-1.5918367346938775 3.5995820127556692
-1.510204081632653 1.2349077449335593
-1.4285714285714286 0.958105389285562
-1.3469387755102042 1.5125377395312014
-1.2653061224489797 1.621650418550095
-1.183673469387755 0.90120977731605
-1.1020408163265307 0.27711741323535416
-1.0204081632653061 -1.3005352180710803
-0.9387755102040818 0.1000058504131883
-0.8571428571428572 0.026777658865215798
-0.7755102040816328 -2.4147750330915585
-0.6938775510204083 -0.2825831816264427
-0.6122448979591837 -0.028041568811240147
-0.5306122448979593 -0.12026854736881726
-0.44897959183673475 -0.27889896812512216
-0.3673469387755104 0.7909588471973348
-0.2857142857142858 -1.7334948916172577
-0.20408163265306145 -1.3407303092139313
-0.12244897959183687 -0.5132349068819058
-0.04081632653061229 -1.1954509819046961
0.04081632653061229 -0.029950223632742204
0.12244897959183643 -0.2987103500754633
0.204081632653061 -0.4156152047201701
0.2857142857142856 -1.9986678238075601
0.36734693877551017 0.38790987551591694
0.4489795918367343 1.2308127913543736
0.5306122448979589 3.6249191704880497
0.6122448979591835 1.7098286176404445
0.693877551020408 2.8041573727904407
0.7755102040816326 4.420517698686102
0.8571428571428568 3.949804539429504
0.9387755102040813 6.4541503154190245
1.020408163265306 3.680461604040706
1.1020408163265305 4.848105419195354
1.1836734693877546 6.2057672921885425
1.2653061224489792 6.729879464967864
1.3469387755102038 6.514503562700453
1.4285714285714284 7.689479987667924
1.510204081632653 11.282344873559184
1.591836734693877 9.993529365833147
1.6734693877551017 11.259239134516632
1.7551020408163263 12.021329391497334
1.8367346938775508 10.708621147535565
1.9183673469387754 13.998608961988472
2.0 14.830641111713149
-2.0 4.712660556742489
-1.9183673469387754 3.9670935815933577
-1.836734693877551 5.86185690481488
-1.7551020408163265 3.08893020055927
-1.6734693877551021 4.251237624576669
-1.5918367346938775 3.5995820127556692
-1.510204081632653 1.2349077449335593
-1.4285714285714286 0.958105389285562
-1.3469387755102042 1.5125377395312014
-1.2653061224489797 1.621650418550095
-1.183673469387755 0.90120977731605
-1.1020408163265307 0.27711741323535416
-1.0204081632653061 -1.3005352180710803
-0.9387755102040818 0.1000058504131883
-0.8571428571428572 0.026777658865215798
-0.7755102040816328 -2.4147750330915585
-0.6938775510204083 -0.2825831816264427
-0.6122448979591837 -0.028041568811240147
-0.5306122448979593 -0.12026854736881726
-0.44897959183673475 -0.27889896812512216
-0.3673469387755104 0.7909588471973348
-0.2857142857142858 -1.7334948916172577
-0.20408163265306145 -1.3407303092139313
-0.12244897959183687 -0.5132349068819058
-0.04081632653061229 -1.1954509819046961
0.04081632653061229 -0.029950223632742204
0.12244897959183643 -0.2987103500754633
0.204081632653061 -0.4156152047201701
0.2857142857142856 -1.9986678238075601
0.36734693877551017 0.38790987551591694
0.4489795918367343 1.2308127913543736
0.5306122448979589 3.6249191704880497
0.6122448979591835 1.7098286176404445
0.693877551020408 2.8041573727904407
0.7755102040816326 4.420517698686102
0.8571428571428568 3.949804539429504
0.9387755102040813 6.4541503154190245
1.020408163265306 3.680461604040706
1.1020408163265305 4.848105419195354
1.1836734693877546 6.2057672921885425
1.2653061224489792 6.729879464967864
1.3469387755102038 6.514503562700453
1.4285714285714284 7.689479987667924
1.510204081632653 11.282344873559184
1.591836734693877 9.993529365833147
1.6734693877551017 11.259239134516632
1.7551020408163263 12.021329391497334
1.8367346938775508 10.708621147535565
1.9183673469387754 13.998608961988472
2.0 14.830641111713149
-2.0 4.712660556742489
-1.9183673469387754 3.9670935815933577
-1.836734693877551 5.86185690481488
-1.7551020408163265 3.08893020055927
-1.6734693877551021 4.251237624576669
-1.5918367346938775 3.5995820127556692
-1.510204081632653 1.2349077449335593
-1.4285714285714286 0.958105389285562
-1.3469387755102042 1.5125377395312014
-1.2653061224489797 1.621650418550095
-1.183673469387755 0.90120977731605
-1.1020408163265307 0.27711741323535416
-1.0204081632653061 -1.3005352180710803
-0.9387755102040818 0.1000058504131883
-0.8571428571428572 0.026777658865215798
-0.7755102040816328 -2.4147750330915585
-0.6938775510204083 -0.2825831816264427
-0.6122448979591837 -0.028041568811240147
-0.5306122448979593 -0.12026854736881726
-0.44897959183673475 -0.27889896812512216
-0.3673469387755104 0.7909588471973348
-0.2857142857142858 -1.7334948916172577
-0.20408163265306145 -1.3407303092139313
-0.12244897959183687 -0.5132349068819058
-0.04081632653061229 -1.1954509819046961
0.04081632653061229 -0.029950223632742204
0.12244897959183643 -0.2987103500754633
0.204081632653061 -0.4156152047201701
0.2857142857142856 -1.9986678238075601
0.36734693877551017 0.38790987551591694
0.4489795918367343 1.2308127913543736
0.5306122448979589 3.6249191704880497
0.6122448979591835 1.7098286176404445
0.693877551020408 2.8041573727904407
0.7755102040816326 4.420517698686102
0.8571428571428568 3.949804539429504
0.9387755102040813 6.4541503154190245
1.020408163265306 3.680461604040706
1.1020408163265305 4.848105419195354
1.1836734693877546 6.2057672921885425
1.2653061224489792 6.729879464967864
1.3469387755102038 6.514503562700453
1.4285714285714284 7.689479987667924
1.510204081632653 11.282344873559184
1.591836734693877 9.993529365833147
1.6734693877551017 11.259239134516632
1.7551020408163263 12.021329391497334
1.8367346938775508 10.708621147535565
1.9183673469387754 13.998608961988472
2.0 14.830641111713149
-2.0 4.712660556742489
-1.9183673469387754 3.9670935815933577
-1.836734693877551 5.86185690481488
-1.7551020408163265 3.08893020055927
-1.6734693877551021 4.251237624576669
-1.5918367346938775 3.5995820127556692
-1.510204081632653 1.2349077449335593
-1.4285714285714286 0.958105389285562
-1.3469387755102042 1.5125377395312014
-1.2653061224489797 1.621650418550095
-1.183673469387755 0.90120977731605
-1.1020408163265307 0.27711741323535416
-1.0204081632653061 -1.3005352180710803
-0.9387755102040818 0.1000058504131883
-0.8571428571428572 0.026777658865215798
-0.7755102040816328 -2.4147750330915585
-0.6938775510204083 -0.2825831816264427
-0.6122448979591837 -0.028041568811240147
-0.5306122448979593 -0.12026854736881726
-0.44897959183673475 -0.27889896812512216
-0.3673469387755104 0.7909588471973348
-0.2857142857142858 -1.7334948916172577
-0.20408163265306145 -1.3407303092139313
-0.12244897959183687 -0.5132349068819058
-0.04081632653061229 -1.1954509819046961
0.04081632653061229 -0.029950223632742204
0.12244897959183643 -0.2987103500754633
0.204081632653061 -0.4156152047201701
0.2857142857142856 -1.9986678238075601
0.36734693877551017 0.38790987551591694
0.4489795918367343 1.2308127913543736
0.5306122448979589 3.6249191704880497
0.6122448979591835 1.7098286176404445
0.693877551020408 2.8041573727904407
0.7755102040816326 4.420517698686102
0.8571428571428568 3.949804539429504
0.9387755102040813 6.4541503154190245
1.020408163265306 3.680461604040706
1.1020408163265305 4.848105419195354
1.1836734693877546 6.2057672921885425
1.2653061224489792 6.729879464967864
1.3469387755102038 6.514503562700453
1.4285714285714284 7.689479987667924
1.510204081632653 11.282344873559184
1.591836734693877 9.993529365833147
1.6734693877551017 11.259239134516632
1.7551020408163263 12.021329391497334
1.8367346938775508 10.708621147535565
1.9183673469387754 13.998608961988472
2.0 14.830641111713149
-2.0 4.712660556742489
-1.9183673469387754 3.9670935815933577
-1.836734693877551 5.86185690481488
-1.7551020408163265 3.08893020055927
-1.6734693877551021 4.251237624576669
-1.5918367346938775 3.5995820127556692
-1.510204081632653 1.2349077449335593
-1.4285714285714286 0.958105389285562
-1.3469387755102042 1.5125377395312014
-1.2653061224489797 1.621650418550095
-1.183673469387755 0.90120977731605
-1.1020408163265307 0.27711741323535416
-1.0204081632653061 -1.3005352180710803
-0.9387755102040818 0.1000058504131883
-0.8571428571428572 0.026777658865215798
-0.7755102040816328 -2.4147750330915585
-0.6938775510204083 -0.2825831816264427
-0.6122448979591837 -0.028041568811240147
-0.5306122448979593 -0.12026854736881726
-0.44897959183673475 -0.27889896812512216
-0.3673469387755104 0.7909588471973348
-0.2857142857142858 -1.7334948916172577
-0.20408163265306145 -1.3407303092139313
-0.12244897959183687 -0.5132349068819058
-0.04081632653061229 -1.1954509819046961
0.04081632653061229 -0.029950223632742204
0.12244897959183643 -0.2987103500754633
0.204081632653061 -0.4156152047201701
0.2857142857142856 -1.9986678238075601
0.36734693877551017 0.38790987551591694
0.4489795918367343 1.2308127913543736
0.5306122448979589 3.6249191704880497
0.6122448979591835 1.7098286176404445
0.693877551020408 2.8041573727904407
0.7755102040816326 4.420517698686102
0.8571428571428568 3.949804539429504
0.9387755102040813 6.4541503154190245
1.020408163265306 3.680461604040706
1.1020408163265305 4.848105419195354
1.1836734693877546 6.2057672921885425
1.2653061224489792 6.729879464967864
1.3469387755102038 6.514503562700453
1.4285714285714284 7.689479987667924
1.510204081632653 11.282344873559184
1.591836734693877 9.993529365833147
1.6734693877551017 11.259239134516632
1.7551020408163263 12.021329391497334
1.8367346938775508 10.708621147535565
1.9183673469387754 13.998608961988472
2.0 14.830641111713149
-2.0 4.712660556742489
-1.9183673469387754 3.9670935815933577
-1.836734693877551 5.86185690481488
-1.7551020408163265 3.08893020055927
-1.6734693877551021 4.251237624576669
-1.5918367346938775 3.5995820127556692
-1.510204081632653 1.2349077449335593
-1.4285714285714286 0.958105389285562
-1.3469387755102042 1.5125377395312014
-1.2653061224489797 1.621650418550095
-1.183673469387755 0.90120977731605
-1.1020408163265307 0.27711741323535416
-1.0204081632653061 -1.3005352180710803
-0.9387755102040818 0.1000058504131883
-0.8571428571428572 0.026777658865215798
-0.7755102040816328 -2.4147750330915585
-0.6938775510204083 -0.2825831816264427
-0.6122448979591837 -0.028041568811240147
-0.5306122448979593 -0.12026854736881726
-0.44897959183673475 -0.27889896812512216
-0.3673469387755104 0.7909588471973348
-0.2857142857142858 -1.7334948916172577
-0.20408163265306145 -1.3407303092139313
-0.12244897959183687 -0.5132349068819058
-0.04081632653061229 -1.1954509819046961
0.04081632653061229 -0.029950223632742204
0.12244897959183643 -0.2987103500754633
0.204081632653061 -0.4156152047201701
0.2857142857142856 -1.9986678238075601
0.36734693877551017 0.38790987551591694
0.4489795918367343 1.2308127913543736
0.5306122448979589 3.6249191704880497
0.6122448979591835 1.7098286176404445
0.693877551020408 2.8041573727904407
0.7755102040816326 4.420517698686102
0.8571428571428568 3.949804539429504
0.9387755102040813 6.4541503154190245
1.020408163265306 3.680461604040706
1.1020408163265305 4.848105419195354
1.1836734693877546 6.2057672921885425
1.2653061224489792 6.729879464967864
1.3469387755102038 6.514503562700453
1.4285714285714284 7.689479987667924
1.510204081632653 11.282344873559184
1.591836734693877 9.993529365833147
1.6734693877551017 11.259239134516632
1.7551020408163263 12.021329391497334
1.8367346938775508 10.708621147535565
1.9183673469387754 13.998608961988472
2.0 14.830641111713149
-2.0 4.712660556742489
-1.9183673469387754 3.9670935815933577
-1.836734693877551 5.86185690481488
-1.7551020408163265 3.08893020055927
-1.6734693877551021 4.251237624576669
-1.5918367346938775 3.5995820127556692
-1.510204081632653 1.2349077449335593
-1.4285714285714286 0.958105389285562
-1.3469387755102042 1.5125377395312014
-1.2653061224489797 1.621650418550095
-1.183673469387755 0.90120977731605
-1.1020408163265307 0.27711741323535416
-1.0204081632653061 -1.3005352180710803
-0.9387755102040818 0.1000058504131883
-0.8571428571428572 0.026777658865215798
-0.7755102040816328 -2.4147750330915585
-0.6938775510204083 -0.2825831816264427
-0.6122448979591837 -0.028041568811240147
-0.5306122448979593 -0.12026854736881726
-0.44897959183673475 -0.27889896812512216
-0.3673469387755104 0.7909588471973348
-0.2857142857142858 -1.7334948916172577
-0.20408163265306145 -1.3407303092139313
-0.12244897959183687 -0.5132349068819058
-0.04081632653061229 -1.1954509819046961
0.04081632653061229 -0.029950223632742204
0.12244897959183643 -0.2987103500754633
0.204081632653061 -0.4156152047201701
0.2857142857142856 -1.9986678238075601
0.36734693877551017 0.38790987551591694
0.4489795918367343 1.2308127913543736
0.5306122448979589 3.6249191704880497
0.6122448979591835 1.7098286176404445
0.693877551020408 2.8041573727904407
0.7755102040816326 4.420517698686102
0.8571428571428568 3.949804539429504
0.9387755102040813 6.4541503154190245
1.020408163265306 3.680461604040706
1.1020408163265305 4.848105419195354
1.1836734693877546 6.2057672921885425
1.2653061224489792 6.729879464967864
1.3469387755102038 6.514503562700453
1.4285714285714284 7.689479987667924
1.510204081632653 11.282344873559184
1.591836734693877 9.993529365833147
1.6734693877551017 11.259239134516632
1.7551020408163263 12.021329391497334
1.8367346938775508 10.708621147535565
1.9183673469387754 13.998608961988472
2.0 14.830641111713149
-2.0 4.712660556742489
-1.9183673469387754 3.9670935815933577
-1.836734693877551 5.86185690481488
-1.7551020408163265 3.08893020055927
-1.6734693877551021 4.251237624576669
-1.5918367346938775 3.5995820127556692
-1.510204081632653 1.2349077449335593
-1.4285714285714286 0.958105389285562
-1.3469387755102042 1.5125377395312014
-1.2653061224489797 1.621650418550095
-1.183673469387755 0.90120977731605
-1.1020408163265307 0.27711741323535416
-1.0204081632653061 -1.3005352180710803
-0.9387755102040818 0.1000058504131883
-0.8571428571428572 0.026777658865215798
-0.7755102040816328 -2.4147750330915585
-0.6938775510204083 -0.2825831816264427
-0.6122448979591837 -0.028041568811240147
-0.5306122448979593 -0.12026854736881726
-0.44897959183673475 -0.27889896812512216
-0.3673469387755104 0.7909588471973348
-0.2857142857142858 -1.7334948916172577
-0.20408163265306145 -1.3407303092139313
-0.12244897959183687 -0.5132349068819058
-0.04081632653061229 -1.1954509819046961
0.04081632653061229 -0.029950223632742204
0.12244897959183643 -0.2987103500754633
0.204081632653061 -0.4156152047201701
0.2857142857142856 -1.9986678238075601
0.36734693877551017 0.38790987551591694
0.4489795918367343 1.2308127913543736
0.5306122448979589 3.6249191704880497
0.6122448979591835 1.7098286176404445
0.693877551020408 2.8041573727904407
0.7755102040816326 4.420517698686102
0.8571428571428568 3.949804539429504
0.9387755102040813 6.4541503154190245
1.020408163265306 3.680461604040706
1.1020408163265305 4.848105419195354
1.1836734693877546 6.2057672921885425
1.2653061224489792 6.729879464967864
1.3469387755102038 6.514503562700453
1.4285714285714284 7.689479987667924
1.510204081632653 11.282344873559184
1.591836734693877 9.993529365833147
1.6734693877551017 11.259239134516632
1.7551020408163263 12.021329391497334
1.8367346938775508 10.708621147535565
1.9183673469387754 13.998608961988472
2.0 14.830641111713149
-2.0 4.712660556742489
-1.9183673469387754 3.9670935815933577
-1.836734693877551 5.86185690481488
-1.7551020408163265 3.08893020055927
-1.6734693877551021 4.251237624576669
-1.5918367346938775 3.5995820127556692
-1.510204081632653 1.2349077449335593
-1.4285714285714286 0.958105389285562
-1.3469387755102042 1.5125377395312014
-1.2653061224489797 1.621650418550095
-1.183673469387755 0.90120977731605
-1.1020408163265307 0.27711741323535416
-1.0204081632653061 -1.3005352180710803
-0.9387755102040818 0.1000058504131883
-0.8571428571428572 0.026777658865215798
-0.7755102040816328 -2.4147750330915585
-0.6938775510204083 -0.2825831816264427
-0.6122448979591837 -0.028041568811240147
-0.5306122448979593 -0.12026854736881726
-0.44897959183673475 -0.27889896812512216
-0.3673469387755104 0.7909588471973348
-0.2857142857142858 -1.7334948916172577
-0.20408163265306145 -1.3407303092139313
-0.12244897959183687 -0.5132349068819058
-0.04081632653061229 -1.1954509819046961
0.04081632653061229 -0.029950223632742204
0.12244897959183643 -0.2987103500754633
0.204081632653061 -0.4156152047201701
0.2857142857142856 -1.9986678238075601
0.36734693877551017 0.38790987551591694
0.4489795918367343 1.2308127913543736
0.5306122448979589 3.6249191704880497
0.6122448979591835 1.7098286176404445
0.693877551020408 2.8041573727904407
0.7755102040816326 4.420517698686102
0.8571428571428568 3.949804539429504
0.9387755102040813 6.4541503154190245
1.020408163265306 3.680461604040706
1.1020408163265305 4.848105419195354
1.1836734693877546 6.2057672921885425
1.2653061224489792 6.729879464967864
1.3469387755102038 6.514503562700453
1.4285714285714284 7.689479987667924
1.510204081632653 11.282344873559184
1.591836734693877 9.993529365833147
1.6734693877551017 11.259239134516632
1.7551020408163263 12.021329391497334
1.8367346938775508 10.708621147535565
1.9183673469387754 13.998608961988472
2.0 14.830641111713149
-2.0 4.712660556742489
-1.9183673469387754 3.9670935815933577
-1.836734693877551 5.86185690481488
-1.7551020408163265 3.08893020055927
-1.6734693877551021 4.251237624576669
-1.5918367346938775 3.5995820127556692
-1.510204081632653 1.2349077449335593
-1.4285714285714286 0.958105389285562
-1.3469387755102042 1.5125377395312014
-1.2653061224489797 1.621650418550095
-1.183673469387755 0.90120977731605
-1.1020408163265307 0.27711741323535416
-1.0204081632653061 -1.3005352180710803
-0.9387755102040818 0.1000058504131883
-0.8571428571428572 0.026777658865215798
-0.7755102040816328 -2.4147750330915585
-0.6938775510204083 -0.2825831816264427
-0.6122448979591837 -0.028041568811240147
-0.5306122448979593 -0.12026854736881726
-0.44897959183673475 -0.27889896812512216
-0.3673469387755104 0.7909588471973348
-0.2857142857142858 -1.7334948916172577
-0.20408163265306145 -1.3407303092139313
-0.12244897959183687 -0.5132349068819058
-0.04081632653061229 -1.1954509819046961
0.04081632653061229 -0.029950223632742204
0.12244897959183643 -0.2987103500754633
0.204081632653061 -0.4156152047201701
0.2857142857142856 -1.9986678238075601
0.36734693877551017 0.38790987551591694
0.4489795918367343 1.2308127913543736
0.5306122448979589 3.6249191704880497
0.6122448979591835 1.7098286176404445
0.693877551020408 2.8041573727904407
0.7755102040816326 4.420517698686102
0.8571428571428568 3.949804539429504
0.9387755102040813 6.4541503154190245
1.020408163265306 3.680461604040706
1.1020408163265305 4.848105419195354
1.1836734693877546 6.2057672921885425
1.2653061224489792 6.729879464967864
1.3469387755102038 6.514503562700453
1.4285714285714284 7.689479987667924
1.510204081632653 11.282344873559184
1.591836734693877 9.993529365833147
1.6734693877551017 11.259239134516632
1.7551020408163263 12.021329391497334
1.8367346938775508 10.708621147535565
1.9183673469387754 13.998608961988472
2.0 14.830641111713149
-2.0 4.712660556742489
-1.9183673469387754 3.9670935815933577
-1.836734693877551 5.86185690481488
-1.7551020408163265 3.08893020055927
-1.6734693877551021 4.251237624576669
-1.5918367346938775 3.5995820127556692
-1.510204081632653 1.2349077449335593
-1.4285714285714286 0.958105389285562
-1.3469387755102042 1.5125377395312014
-1.2653061224489797 1.621650418550095
-1.183673469387755 0.90120977731605
-1.1020408163265307 0.27711741323535416
-1.0204081632653061 -1.3005352180710803
-0.9387755102040818 0.1000058504131883
-0.8571428571428572 0.026777658865215798
-0.7755102040816328 -2.4147750330915585
-0.6938775510204083 -0.2825831816264427
-0.6122448979591837 -0.028041568811240147
-0.5306122448979593 -0.12026854736881726
-0.44897959183673475 -0.27889896812512216
-0.3673469387755104 0.7909588471973348
-0.2857142857142858 -1.7334948916172577
-0.20408163265306145 -1.3407303092139313
-0.12244897959183687 -0.5132349068819058
-0.04081632653061229 -1.1954509819046961
0.04081632653061229 -0.029950223632742204
0.12244897959183643 -0.2987103500754633
0.204081632653061 -0.4156152047201701
0.2857142857142856 -1.9986678238075601
0.36734693877551017 0.38790987551591694
0.4489795918367343 1.2308127913543736
0.5306122448979589 3.6249191704880497
0.6122448979591835 1.7098286176404445
0.693877551020408 2.8041573727904407
0.7755102040816326 4.420517698686102
0.8571428571428568 3.949804539429504
0.9387755102040813 6.4541503154190245
1.020408163265306 3.680461604040706
1.1020408163265305 4.848105419195354
1.1836734693877546 6.2057672921885425
1.2653061224489792 6.729879464967864
1.3469387755102038 6.514503562700453
1.4285714285714284 7.689479987667924
1.510204081632653 11.282344873559184
1.591836734693877 9.993529365833147
1.6734693877551017 11.259239134516632
1.7551020408163263 12.021329391497334
1.8367346938775508 10.708621147535565
1.9183673469387754 13.998608961988472
2.0 14.830641111713149
-2.0 4.712660556742489
-1.9183673469387754 3.9670935815933577
-1.836734693877551 5.86185690481488
-1.7551020408163265 3.08893020055927
-1.6734693877551021 4.251237624576669
-1.5918367346938775 3.5995820127556692
-1.510204081632653 1.2349077449335593
-1.4285714285714286 0.958105389285562
-1.3469387755102042 1.5125377395312014
-1.2653061224489797 1.621650418550095
-1.183673469387755 0.90120977731605
-1.1020408163265307 0.27711741323535416
-1.0204081632653061 -1.3005352180710803
-0.9387755102040818 0.1000058504131883
-0.8571428571428572 0.026777658865215798
-0.7755102040816328 -2.4147750330915585
-0.6938775510204083 -0.2825831816264427
-0.6122448979591837 -0.028041568811240147
-0.5306122448979593 -0.12026854736881726
-0.44897959183673475 -0.27889896812512216
-0.3673469387755104 0.7909588471973348
-0.2857142857142858 -1.7334948916172577
-0.20408163265306145 -1.3407303092139313
-0.12244897959183687 -0.5132349068819058
-0.04081632653061229 -1.1954509819046961
0.04081632653061229 -0.029950223632742204
0.12244897959183643 -0.2987103500754633
0.204081632653061 -0.4156152047201701
0.2857142857142856 -1.9986678238075601
0.36734693877551017 0.38790987551591694
0.4489795918367343 1.2308127913543736
0.5306122448979589 3.6249191704880497
0.6122448979591835 1.7098286176404445
0.693877551020408 2.8041573727904407
0.7755102040816326 4.420517698686102
0.8571428571428568 3.949804539429504
0.9387755102040813 6.4541503154190245
1.020408163265306 3.680461604040706
1.1020408163265305 4.848105419195354
1.1836734693877546 6.2057672921885425
1.2653061224489792 6.729879464967864
1.3469387755102038 6.514503562700453
1.4285714285714284 7.689479987667924
1.510204081632653 11.282344873559184
1.591836734693877 9.993529365833147
1.6734693877551017 11.259239134516632
1.7551020408163263 12.021329391497334
1.8367346938775508 10.708621147535565
1.9183673469387754 13.998608961988472
2.0 14.830641111713149
-2.0 4.712660556742489
-1.9183673469387754 3.9670935815933577
-1.836734693877551 5.86185690481488
-1.7551020408163265 3.08893020055927
-1.6734693877551021 4.251237624576669
-1.5918367346938775 3.5995820127556692
-1.510204081632653 1.2349077449335593
-1.4285714285714286 0.958105389285562
-1.3469387755102042 1.5125377395312014
-1.2653061224489797 1.621650418550095
-1.183673469387755 0.90120977731605
-1.1020408163265307 0.27711741323535416
-1.0204081632653061 -1.3005352180710803
-0.9387755102040818 0.1000058504131883
-0.8571428571428572 0.026777658865215798
-0.7755102040816328 -2.4147750330915585
-0.6938775510204083 -0.2825831816264427
-0.6122448979591837 -0.028041568811240147
-0.5306122448979593 -0.12026854736881726
-0.44897959183673475 -0.27889896812512216
-0.3673469387755104 0.7909588471973348
-0.2857142857142858 -1.7334948916172577
-0.20408163265306145 -1.3407303092139313
-0.12244897959183687 -0.5132349068819058
-0.04081632653061229 -1.1954509819046961
0.04081632653061229 -0.029950223632742204
0.12244897959183643 -0.2987103500754633
0.204081632653061 -0.4156152047201701
0.2857142857142856 -1.9986678238075601
0.36734693877551017 0.38790987551591694
0.4489795918367343 1.2308127913543736
0.5306122448979589 3.6249191704880497
0.6122448979591835 1.7098286176404445
0.693877551020408 2.8041573727904407
0.7755102040816326 4.420517698686102
0.8571428571428568 3.949804539429504
0.9387755102040813 6.4541503154190245
1.020408163265306 3.680461604040706
1.1020408163265305 4.848105419195354
1.1836734693877546 6.2057672921885425
1.2653061224489792 6.729879464967864
1.3469387755102038 6.514503562700453
1.4285714285714284 7.689479987667924
1.510204081632653 11.282344873559184
1.591836734693877 9.993529365833147
1.6734693877551017 11.259239134516632
1.7551020408163263 12.021329391497334
1.8367346938775508 10.708621147535565
1.9183673469387754 13.998608961988472
2.0 14.830641111713149
-2.0 4.712660556742489
-1.9183673469387754 3.9670935815933577
-1.836734693877551 5.86185690481488
-1.7551020408163265 3.08893020055927
-1.6734693877551021 4.251237624576669
-1.5918367346938775 3.5995820127556692
-1.510204081632653 1.2349077449335593
-1.4285714285714286 0.958105389285562
-1.3469387755102042 1.5125377395312014
-1.2653061224489797 1.621650418550095
-1.183673469387755 0.90120977731605
-1.1020408163265307 0.27711741323535416
-1.0204081632653061 -1.3005352180710803
-0.9387755102040818 0.1000058504131883
-0.8571428571428572 0.026777658865215798
-0.7755102040816328 -2.4147750330915585
-0.6938775510204083 -0.2825831816264427
-0.6122448979591837 -0.028041568811240147
-0.5306122448979593 -0.12026854736881726
-0.44897959183673475 -0.27889896812512216
-0.3673469387755104 0.7909588471973348
-0.2857142857142858 -1.7334948916172577
-0.20408163265306145 -1.3407303092139313
-0.12244897959183687 -0.5132349068819058
-0.04081632653061229 -1.1954509819046961
0.04081632653061229 -0.029950223632742204
0.12244897959183643 -0.2987103500754633
0.204081632653061 -0.4156152047201701
0.2857142857142856 -1.9986678238075601
0.36734693877551017 0.38790987551591694
0.4489795918367343 1.2308127913543736
0.5306122448979589 3.6249191704880497
0.6122448979591835 1.7098286176404445
0.693877551020408 2.8041573727904407
0.7755102040816326 4.420517698686102
0.8571428571428568 3.949804539429504
0.9387755102040813 6.4541503154190245
1.020408163265306 3.680461604040706
1.1020408163265305 4.848105419195354
1.1836734693877546 6.2057672921885425
1.2653061224489792 6.729879464967864
1.3469387755102038 6.514503562700453
1.4285714285714284 7.689479987667924
1.510204081632653 11.282344873559184
1.591836734693877 9.993529365833147
1.6734693877551017 11.259239134516632
1.7551020408163263 12.021329391497334
1.8367346938775508 10.708621147535565
1.9183673469387754 13.998608961988472
2.0 14.830641111713149
-2.0 4.712660556742489
-1.9183673469387754 3.9670935815933577
-1.836734693877551 5.86185690481488
-1.7551020408163265 3.08893020055927
-1.6734693877551021 4.251237624576669
-1.5918367346938775 3.5995820127556692
-1.510204081632653 1.2349077449335593
-1.4285714285714286 0.958105389285562
-1.3469387755102042 1.5125377395312014
-1.2653061224489797 1.621650418550095
-1.183673469387755 0.90120977731605
-1.1020408163265307 0.27711741323535416
-1.0204081632653061 -1.3005352180710803
-0.9387755102040818 0.1000058504131883
-0.8571428571428572 0.026777658865215798
-0.7755102040816328 -2.4147750330915585
-0.6938775510204083 -0.2825831816264427
-0.6122448979591837 -0.028041568811240147
-0.5306122448979593 -0.12026854736881726
-0.44897959183673475 -0.27889896812512216
-0.3673469387755104 0.7909588471973348
-0.2857142857142858 -1.7334948916172577
-0.20408163265306145 -1.3407303092139313
-0.12244897959183687 -0.5132349068819058
-0.04081632653061229 -1.1954509819046961
0.04081632653061229 -0.029950223632742204
0.12244897959183643 -0.2987103500754633
0.204081632653061 -0.4156152047201701
0.2857142857142856 -1.9986678238075601
0.36734693877551017 0.38790987551591694
0.4489795918367343 1.2308127913543736
0.5306122448979589 3.6249191704880497
0.6122448979591835 1.7098286176404445
0.693877551020408 2.8041573727904407
0.7755102040816326 4.420517698686102
0.8571428571428568 3.949804539429504
0.9387755102040813 6.4541503154190245
1.020408163265306 3.680461604040706
1.1020408163265305 4.848105419195354
1.1836734693877546 6.2057672921885425
1.2653061224489792 6.729879464967864
1.3469387755102038 6.514503562700453
1.4285714285714284 7.689479987667924
1.510204081632653 11.282344873559184
1.591836734693877 9.993529365833147
1.6734693877551017 11.259239134516632
1.7551020408163263 12.021329391497334
1.8367346938775508 10.708621147535565
1.9183673469387754 13.998608961988472
2.0 14.830641111713149


==> Plots/data_linear.txt <==
-2.0 -1.3315474697314995
-1.9183673469387754 -1.1422612169337372
-1.836734693877551 -0.9529749641359748
-1.7551020408163265 -0.7636887113382116
-1.6734693877551021 -0.5744024585404492
-1.5918367346938775 -0.3851162057426869
-1.510204081632653 -0.1958299529449241
-1.4285714285714286 -0.006543700147161768
-1.3469387755102042 0.18274255265060058
-1.2653061224489797 0.37202880544836336
-1.183673469387755 0.5613150582461262
-1.1020408163265307 0.7506013110438885
-1.0204081632653061 0.9398875638416513
-0.9387755102040818 1.1291738166394136
-0.8571428571428572 1.3184600694371762
-0.7755102040816328 1.5077463222349385
-0.6938775510204083 1.6970325750327013
-0.6122448979591837 1.8863188278304641
-0.5306122448979593 2.0756050806282262
-0.44897959183673475 2.264891333425989
-0.3673469387755104 2.4541775862237514
-0.2857142857142858 2.643463839021514
-0.20408163265306145 2.8327500918192765
-0.12244897959183687 3.022036344617039
-0.04081632653061229 3.211322597414802
0.04081632653061229 3.4006088502125644
0.12244897959183643 3.5898951030103263
0.204081632653061 3.779181355808089
0.2857142857142856 3.968467608605852
0.36734693877551017 4.157753861403615
0.4489795918367343 4.347040114201376
0.5306122448979589 4.536326366999139
0.6122448979591835 4.725612619796902
0.693877551020408 4.914898872594665
0.7755102040816326 5.104185125392427
0.8571428571428568 5.293471378190189
0.9387755102040813 5.482757630987952
1.020408163265306 5.672043883785715
1.1020408163265305 5.861330136583478
1.1836734693877546 6.05061638938124
1.2653061224489792 6.239902642179002
1.3469387755102038 6.429188894976765
1.4285714285714284 6.618475147774528
1.510204081632653 6.807761400572291
1.591836734693877 6.997047653370052
1.6734693877551017 7.186333906167815
1.7551020408163263 7.375620158965578
1.8367346938775508 7.56490641176334
1.9183673469387754 7.754192664561104
2.0 7.943478917358866
-2.0 -1.3315474697314995
-1.9183673469387754 -1.1422612169337372
-1.836734693877551 -0.9529749641359748
-1.7551020408163265 -0.7636887113382116
-1.6734693877551021 -0.5744024585404492
-1.5918367346938775 -0.3851162057426869
-1.510204081632653 -0.1958299529449241
-1.4285714285714286 -0.006543700147161768
-1.3469387755102042 0.18274255265060058
-1.2653061224489797 0.37202880544836336
-1.183673469387755 0.5613150582461262
-1.1020408163265307 0.7506013110438885
-1.0204081632653061 0.9398875638416513
-0.9387755102040818 1.1291738166394136
-0.8571428571428572 1.3184600694371762
-0.7755102040816328 1.5077463222349385
-0.6938775510204083 1.6970325750327013
-0.6122448979591837 1.8863188278304641
-0.5306122448979593 2.0756050806282262
-0.44897959183673475 2.264891333425989
-0.3673469387755104 2.4541775862237514
-0.2857142857142858 2.643463839021514
-0.20408163265306145 2.8327500918192765
-0.12244897959183687 3.022036344617039
-0.04081632653061229 3.211322597414802
0.04081632653061229 3.4006088502125644
0.12244897959183643 3.5898951030103263
0.204081632653061 3.779181355808089
0.2857142857142856 3.968467608605852
0.36734693877551017 4.157753861403615
0.4489795918367343 4.347040114201376
0.5306122448979589 4.536326366999139
0.6122448979591835 4.725612619796902
0.693877551020408 4.914898872594665
0.7755102040816326 5.104185125392427
0.8571428571428568 5.293471378190189
0.9387755102040813 5.482757630987952
1.020408163265306 5.672043883785715
1.1020408163265305 5.861330136583478
1.1836734693877546 6.05061638938124
1.2653061224489792 6.239902642179002
1.3469387755102038 6.429188894976765
1.4285714285714284 6.618475147774528
1.510204081632653 6.807761400572291
1.591836734693877 6.997047653370052
1.6734693877551017 7.186333906167815
1.7551020408163263 7.375620158965578
1.8367346938775508 7.56490641176334
1.9183673469387754 7.754192664561104
2.0 7.943478917358866
-2.0 -1.3315474697314995
-1.9183673469387754 -1.1422612169337372
-1.836734693877551 -0.9529749641359748
-1.7551020408163265 -0.7636887113382116
-1.6734693877551021 -0.5744024585404492
-1.5918367346938775 -0.3851162057426869
-1.510204081632653 -0.1958299529449241
-1.4285714285714286 -0.006543700147161768
-1.3469387755102042 0.18274255265060058
-1.2653061224489797 0.37202880544836336
-1.183673469387755 0.5613150582461262
-1.1020408163265307 0.7506013110438885
-1.0204081632653061 0.9398875638416513
-0.9387755102040818 1.1291738166394136
-0.8571428571428572 1.3184600694371762
-0.7755102040816328 1.5077463222349385
-0.6938775510204083 1.6970325750327013
-0.6122448979591837 1.8863188278304641
-0.5306122448979593 2.0756050806282262
-0.44897959183673475 2.264891333425989
-0.3673469387755104 2.4541775862237514
-0.2857142857142858 2.643463839021514
-0.20408163265306145 2.8327500918192765
-0.12244897959183687 3.022036344617039
-0.04081632653061229 3.211322597414802
0.04081632653061229 3.4006088502125644
0.12244897959183643 3.5898951030103263
0.204081632653061 3.779181355808089
0.2857142857142856 3.968467608605852
0.36734693877551017 4.157753861403615
0.4489795918367343 4.347040114201376
0.5306122448979589 4.536326366999139
0.6122448979591835 4.725612619796902
0.693877551020408 4.914898872594665
0.7755102040816326 5.104185125392427
0.8571428571428568 5.293471378190189
0.9387755102040813 5.482757630987952
1.020408163265306 5.672043883785715
1.1020408163265305 5.861330136583478
1.1836734693877546 6.05061638938124
1.2653061224489792 6.239902642179002
1.3469387755102038 6.429188894976765
1.4285714285714284 6.618475147774528
1.510204081632653 6.807761400572291
1.591836734693877 6.997047653370052
1.6734693877551017 7.186333906167815
1.7551020408163263 7.375620158965578
1.8367346938775508 7.56490641176334
1.9183673469387754 7.754192664561104
2.0 7.943478917358866
-2.0 -1.3315474697314995
-1.9183673469387754 -1.1422612169337372
-1.836734693877551 -0.9529749641359748
-1.7551020408163265 -0.7636887113382116
-1.6734693877551021 -0.5744024585404492
-1.5918367346938775 -0.3851162057426869
-1.510204081632653 -0.1958299529449241
-1.4285714285714286 -0.006543700147161768
-1.3469387755102042 0.18274255265060058
-1.2653061224489797 0.37202880544836336
-1.183673469387755 0.5613150582461262
-1.1020408163265307 0.7506013110438885
-1.0204081632653061 0.9398875638416513
-0.9387755102040818 1.1291738166394136
-0.8571428571428572 1.3184600694371762
-0.7755102040816328 1.5077463222349385
-0.6938775510204083 1.6970325750327013
-0.6122448979591837 1.8863188278304641
-0.5306122448979593 2.0756050806282262
-0.44897959183673475 2.264891333425989
-0.3673469387755104 2.4541775862237514
-0.2857142857142858 2.643463839021514
-0.20408163265306145 2.8327500918192765
-0.12244897959183687 3.022036344617039
-0.04081632653061229 3.211322597414802
0.04081632653061229 3.4006088502125644
0.12244897959183643 3.5898951030103263
0.204081632653061 3.779181355808089
0.2857142857142856 3.968467608605852
0.36734693877551017 4.157753861403615
0.4489795918367343 4.347040114201376
0.5306122448979589 4.536326366999139
0.6122448979591835 4.725612619796902
0.693877551020408 4.914898872594665
0.7755102040816326 5.104185125392427
0.8571428571428568 5.293471378190189
0.9387755102040813 5.482757630987952
1.020408163265306 5.672043883785715
1.1020408163265305 5.861330136583478
1.1836734693877546 6.05061638938124
1.2653061224489792 6.239902642179002
1.3469387755102038 6.429188894976765
1.4285714285714284 6.618475147774528
1.510204081632653 6.807761400572291
1.591836734693877 6.997047653370052
1.6734693877551017 7.186333906167815
1.7551020408163263 7.375620158965578
1.8367346938775508 7.56490641176334
1.9183673469387754 7.754192664561104
2.0 7.943478917358866
-2.0 -1.3315474697314995
-1.9183673469387754 -1.1422612169337372
-1.836734693877551 -0.9529749641359748
-1.7551020408163265 -0.7636887113382116
-1.6734693877551021 -0.5744024585404492
-1.5918367346938775 -0.3851162057426869
-1.510204081632653 -0.1958299529449241
-1.4285714285714286 -0.006543700147161768
-1.3469387755102042 0.18274255265060058
-1.2653061224489797 0.37202880544836336
-1.183673469387755 0.5613150582461262
-1.1020408163265307 0.7506013110438885
-1.0204081632653061 0.9398875638416513
-0.9387755102040818 1.1291738166394136
-0.8571428571428572 1.3184600694371762
-0.7755102040816328 1.5077463222349385
-0.6938775510204083 1.6970325750327013
-0.6122448979591837 1.8863188278304641
-0.5306122448979593 2.0756050806282262
-0.44897959183673475 2.264891333425989
-0.3673469387755104 2.4541775862237514
-0.2857142857142858 2.643463839021514
-0.20408163265306145 2.8327500918192765
-0.12244897959183687 3.022036344617039
-0.04081632653061229 3.211322597414802
0.04081632653061229 3.4006088502125644
0.12244897959183643 3.5898951030103263
0.204081632653061 3.779181355808089
0.2857142857142856 3.968467608605852
0.36734693877551017 4.157753861403615
0.4489795918367343 4.347040114201376
0.5306122448979589 4.536326366999139
0.6122448979591835 4.725612619796902
0.693877551020408 4.914898872594665
0.7755102040816326 5.104185125392427
0.8571428571428568 5.293471378190189
0.9387755102040813 5.482757630987952
1.020408163265306 5.672043883785715
1.1020408163265305 5.861330136583478
1.1836734693877546 6.05061638938124
1.2653061224489792 6.239902642179002
1.3469387755102038 6.429188894976765
1.4285714285714284 6.618475147774528
1.510204081632653 6.807761400572291
1.591836734693877 6.997047653370052
1.6734693877551017 7.186333906167815
1.7551020408163263 7.375620158965578
1.8367346938775508 7.56490641176334
1.9183673469387754 7.754192664561104
2.0 7.943478917358866
-2.0 -1.3315474697314995
-1.9183673469387754 -1.1422612169337372
-1.836734693877551 -0.9529749641359748
-1.7551020408163265 -0.7636887113382116
-1.6734693877551021 -0.5744024585404492
-1.5918367346938775 -0.3851162057426869
-1.510204081632653 -0.1958299529449241
-1.4285714285714286 -0.006543700147161768
-1.3469387755102042 0.18274255265060058
-1.2653061224489797 0.37202880544836336
-1.183673469387755 0.5613150582461262
-1.1020408163265307 0.7506013110438885
-1.0204081632653061 0.9398875638416513
-0.9387755102040818 1.1291738166394136
-0.8571428571428572 1.3184600694371762
-0.7755102040816328 1.5077463222349385
-0.6938775510204083 1.6970325750327013
-0.6122448979591837 1.8863188278304641
-0.5306122448979593 2.0756050806282262
-0.44897959183673475 2.264891333425989
-0.3673469387755104 2.4541775862237514
-0.2857142857142858 2.643463839021514
-0.20408163265306145 2.8327500918192765
-0.12244897959183687 3.022036344617039
-0.04081632653061229 3.211322597414802
0.04081632653061229 3.4006088502125644
0.12244897959183643 3.5898951030103263
0.204081632653061 3.779181355808089
0.2857142857142856 3.968467608605852
0.36734693877551017 4.157753861403615
0.4489795918367343 4.347040114201376
0.5306122448979589 4.536326366999139
0.6122448979591835 4.725612619796902
0.693877551020408 4.914898872594665
0.7755102040816326 5.104185125392427
0.8571428571428568 5.293471378190189
0.9387755102040813 5.482757630987952
1.020408163265306 5.672043883785715
1.1020408163265305 5.861330136583478
1.1836734693877546 6.05061638938124
1.2653061224489792 6.239902642179002
1.3469387755102038 6.429188894976765
1.4285714285714284 6.618475147774528
1.510204081632653 6.807761400572291
1.591836734693877 6.997047653370052
1.6734693877551017 7.186333906167815
1.7551020408163263 7.375620158965578
1.8367346938775508 7.56490641176334
1.9183673469387754 7.754192664561104
2.0 7.943478917358866
-2.0 -1.3315474697314995
-1.9183673469387754 -1.1422612169337372
-1.836734693877551 -0.9529749641359748
-1.7551020408163265 -0.7636887113382116
-1.6734693877551021 -0.5744024585404492
-1.5918367346938775 -0.3851162057426869
-1.510204081632653 -0.1958299529449241
-1.4285714285714286 -0.006543700147161768
-1.3469387755102042 0.18274255265060058
-1.2653061224489797 0.37202880544836336
-1.183673469387755 0.5613150582461262
-1.1020408163265307 0.7506013110438885
-1.0204081632653061 0.9398875638416513
-0.9387755102040818 1.1291738166394136
-0.8571428571428572 1.3184600694371762
-0.7755102040816328 1.5077463222349385
-0.6938775510204083 1.6970325750327013
-0.6122448979591837 1.8863188278304641
-0.5306122448979593 2.0756050806282262
-0.44897959183673475 2.264891333425989
-0.3673469387755104 2.4541775862237514
-0.2857142857142858 2.643463839021514
-0.20408163265306145 2.8327500918192765
-0.12244897959183687 3.022036344617039
-0.04081632653061229 3.211322597414802
0.04081632653061229 3.4006088502125644
0.12244897959183643 3.5898951030103263
0.204081632653061 3.779181355808089
0.2857142857142856 3.968467608605852
0.36734693877551017 4.157753861403615
0.4489795918367343 4.347040114201376
0.5306122448979589 4.536326366999139
0.6122448979591835 4.725612619796902
0.693877551020408 4.914898872594665
0.7755102040816326 5.104185125392427
0.8571428571428568 5.293471378190189
0.9387755102040813 5.482757630987952
1.020408163265306 5.672043883785715
1.1020408163265305 5.861330136583478
1.1836734693877546 6.05061638938124
1.2653061224489792 6.239902642179002
1.3469387755102038 6.429188894976765
1.4285714285714284 6.618475147774528
1.510204081632653 6.807761400572291
1.591836734693877 6.997047653370052
1.6734693877551017 7.186333906167815
1.7551020408163263 7.375620158965578
1.8367346938775508 7.56490641176334
1.9183673469387754 7.754192664561104
2.0 7.943478917358866
-2.0 -1.3315474697314995
-1.9183673469387754 -1.1422612169337372
-1.836734693877551 -0.9529749641359748
-1.7551020408163265 -0.7636887113382116
-1.6734693877551021 -0.5744024585404492
-1.5918367346938775 -0.3851162057426869
-1.510204081632653 -0.1958299529449241
-1.4285714285714286 -0.006543700147161768
-1.3469387755102042 0.18274255265060058
-1.2653061224489797 0.37202880544836336
-1.183673469387755 0.5613150582461262
-1.1020408163265307 0.7506013110438885
-1.0204081632653061 0.9398875638416513
-0.9387755102040818 1.1291738166394136
-0.8571428571428572 1.3184600694371762
-0.7755102040816328 1.5077463222349385
-0.6938775510204083 1.6970325750327013
-0.6122448979591837 1.8863188278304641
-0.5306122448979593 2.0756050806282262
-0.44897959183673475 2.264891333425989
-0.3673469387755104 2.4541775862237514
-0.2857142857142858 2.643463839021514
-0.20408163265306145 2.8327500918192765
-0.12244897959183687 3.022036344617039
-0.04081632653061229 3.211322597414802
0.04081632653061229 3.4006088502125644
0.12244897959183643 3.5898951030103263
0.204081632653061 3.779181355808089
0.2857142857142856 3.968467608605852
0.36734693877551017 4.157753861403615
0.4489795918367343 4.347040114201376
0.5306122448979589 4.536326366999139
0.6122448979591835 4.725612619796902
0.693877551020408 4.914898872594665
0.7755102040816326 5.104185125392427
0.8571428571428568 5.293471378190189
0.9387755102040813 5.482757630987952
1.020408163265306 5.672043883785715
1.1020408163265305 5.861330136583478
1.1836734693877546 6.05061638938124
1.2653061224489792 6.239902642179002
1.3469387755102038 6.429188894976765
1.4285714285714284 6.618475147774528
1.510204081632653 6.807761400572291
1.591836734693877 6.997047653370052
1.6734693877551017 7.186333906167815
1.7551020408163263 7.375620158965578
1.8367346938775508 7.56490641176334
1.9183673469387754 7.754192664561104
2.0 7.943478917358866
-2.0 -1.3315474697314995
-1.9183673469387754 -1.1422612169337372
-1.836734693877551 -0.9529749641359748
-1.7551020408163265 -0.7636887113382116
-1.6734693877551021 -0.5744024585404492
-1.5918367346938775 -0.3851162057426869
-1.510204081632653 -0.1958299529449241
-1.4285714285714286 -0.006543700147161768
-1.3469387755102042 0.18274255265060058
-1.2653061224489797 0.37202880544836336
-1.183673469387755 0.5613150582461262
-1.1020408163265307 0.7506013110438885
-1.0204081632653061 0.9398875638416513
-0.9387755102040818 1.1291738166394136
-0.8571428571428572 1.3184600694371762
-0.7755102040816328 1.5077463222349385
-0.6938775510204083 1.6970325750327013
-0.6122448979591837 1.8863188278304641
-0.5306122448979593 2.0756050806282262
-0.44897959183673475 2.264891333425989
-0.3673469387755104 2.4541775862237514
-0.2857142857142858 2.643463839021514
-0.20408163265306145 2.8327500918192765
-0.12244897959183687 3.022036344617039
-0.04081632653061229 3.211322597414802
0.04081632653061229 3.4006088502125644
0.12244897959183643 3.5898951030103263
0.204081632653061 3.779181355808089
0.2857142857142856 3.968467608605852
0.36734693877551017 4.157753861403615
0.4489795918367343 4.347040114201376
0.5306122448979589 4.536326366999139
0.6122448979591835 4.725612619796902
0.693877551020408 4.914898872594665
0.7755102040816326 5.104185125392427
0.8571428571428568 5.293471378190189
0.9387755102040813 5.482757630987952
1.020408163265306 5.672043883785715
1.1020408163265305 5.861330136583478
1.1836734693877546 6.05061638938124
1.2653061224489792 6.239902642179002
1.3469387755102038 6.429188894976765
1.4285714285714284 6.618475147774528
1.510204081632653 6.807761400572291
1.591836734693877 6.997047653370052
1.6734693877551017 7.186333906167815
1.7551020408163263 7.375620158965578
1.8367346938775508 7.56490641176334
1.9183673469387754 7.754192664561104
2.0 7.943478917358866
-2.0 -1.3315474697314995
-1.9183673469387754 -1.1422612169337372
-1.836734693877551 -0.9529749641359748
-1.7551020408163265 -0.7636887113382116
-1.6734693877551021 -0.5744024585404492
-1.5918367346938775 -0.3851162057426869
-1.510204081632653 -0.1958299529449241
-1.4285714285714286 -0.006543700147161768
-1.3469387755102042 0.18274255265060058
-1.2653061224489797 0.37202880544836336
-1.183673469387755 0.5613150582461262
-1.1020408163265307 0.7506013110438885
-1.0204081632653061 0.9398875638416513
-0.9387755102040818 1.1291738166394136
-0.8571428571428572 1.3184600694371762
-0.7755102040816328 1.5077463222349385
-0.6938775510204083 1.6970325750327013
-0.6122448979591837 1.8863188278304641
-0.5306122448979593 2.0756050806282262
-0.44897959183673475 2.264891333425989
-0.3673469387755104 2.4541775862237514
-0.2857142857142858 2.643463839021514
-0.20408163265306145 2.8327500918192765
-0.12244897959183687 3.022036344617039
-0.04081632653061229 3.211322597414802
0.04081632653061229 3.4006088502125644
0.12244897959183643 3.5898951030103263
0.204081632653061 3.779181355808089
0.2857142857142856 3.968467608605852
0.36734693877551017 4.157753861403615
0.4489795918367343 4.347040114201376
0.5306122448979589 4.536326366999139
0.6122448979591835 4.725612619796902
0.693877551020408 4.914898872594665
0.7755102040816326 5.104185125392427
0.8571428571428568 5.293471378190189
0.9387755102040813 5.482757630987952
1.020408163265306 5.672043883785715
1.1020408163265305 5.861330136583478
1.1836734693877546 6.05061638938124
1.2653061224489792 6.239902642179002
1.3469387755102038 6.429188894976765
1.4285714285714284 6.618475147774528
1.510204081632653 6.807761400572291
1.591836734693877 6.997047653370052
1.6734693877551017 7.186333906167815
1.7551020408163263 7.375620158965578
1.8367346938775508 7.56490641176334
1.9183673469387754 7.754192664561104
2.0 7.943478917358866
-2.0 -1.3315474697314995
-1.9183673469387754 -1.1422612169337372
-1.836734693877551 -0.9529749641359748
-1.7551020408163265 -0.7636887113382116
-1.6734693877551021 -0.5744024585404492
-1.5918367346938775 -0.3851162057426869
-1.510204081632653 -0.1958299529449241
-1.4285714285714286 -0.006543700147161768
-1.3469387755102042 0.18274255265060058
-1.2653061224489797 0.37202880544836336
-1.183673469387755 0.5613150582461262
-1.1020408163265307 0.7506013110438885
-1.0204081632653061 0.9398875638416513
-0.9387755102040818 1.1291738166394136
-0.8571428571428572 1.3184600694371762
-0.7755102040816328 1.5077463222349385
-0.6938775510204083 1.6970325750327013
-0.6122448979591837 1.8863188278304641
-0.5306122448979593 2.0756050806282262
-0.44897959183673475 2.264891333425989
-0.3673469387755104 2.4541775862237514
-0.2857142857142858 2.643463839021514
-0.20408163265306145 2.8327500918192765
-0.12244897959183687 3.022036344617039
-0.04081632653061229 3.211322597414802
0.04081632653061229 3.4006088502125644
0.12244897959183643 3.5898951030103263
0.204081632653061 3.779181355808089
0.2857142857142856 3.968467608605852
0.36734693877551017 4.157753861403615
0.4489795918367343 4.347040114201376
0.5306122448979589 4.536326366999139
0.6122448979591835 4.725612619796902
0.693877551020408 4.914898872594665
0.7755102040816326 5.104185125392427
0.8571428571428568 5.293471378190189
0.9387755102040813 5.482757630987952
1.020408163265306 5.672043883785715
1.1020408163265305 5.861330136583478
1.1836734693877546 6.05061638938124
1.2653061224489792 6.239902642179002
1.3469387755102038 6.429188894976765
1.4285714285714284 6.618475147774528
1.510204081632653 6.807761400572291
1.591836734693877 6.997047653370052
1.6734693877551017 7.186333906167815
1.7551020408163263 7.375620158965578
1.8367346938775508 7.56490641176334
1.9183673469387754 7.754192664561104
2.0 7.943478917358866
-2.0 -1.3315474697314995
-1.9183673469387754 -1.1422612169337372
-1.836734693877551 -0.9529749641359748
-1.7551020408163265 -0.7636887113382116
-1.6734693877551021 -0.5744024585404492
-1.5918367346938775 -0.3851162057426869
-1.510204081632653 -0.1958299529449241
-1.4285714285714286 -0.006543700147161768
-1.3469387755102042 0.18274255265060058
-1.2653061224489797 0.37202880544836336
-1.183673469387755 0.5613150582461262
-1.1020408163265307 0.7506013110438885
-1.0204081632653061 0.9398875638416513
-0.9387755102040818 1.1291738166394136
-0.8571428571428572 1.3184600694371762
-0.7755102040816328 1.5077463222349385
-0.6938775510204083 1.6970325750327013
-0.6122448979591837 1.8863188278304641
-0.5306122448979593 2.0756050806282262
-0.44897959183673475 2.264891333425989
-0.3673469387755104 2.4541775862237514
-0.2857142857142858 2.643463839021514
-0.20408163265306145 2.8327500918192765
-0.12244897959183687 3.022036344617039
-0.04081632653061229 3.211322597414802
0.04081632653061229 3.4006088502125644
0.12244897959183643 3.5898951030103263
0.204081632653061 3.779181355808089
0.2857142857142856 3.968467608605852
0.36734693877551017 4.157753861403615
0.4489795918367343 4.347040114201376
0.5306122448979589 4.536326366999139
0.6122448979591835 4.725612619796902
0.693877551020408 4.914898872594665
0.7755102040816326 5.104185125392427
0.8571428571428568 5.293471378190189
0.9387755102040813 5.482757630987952
1.020408163265306 5.672043883785715
1.1020408163265305 5.861330136583478
1.1836734693877546 6.05061638938124
1.2653061224489792 6.239902642179002
1.3469387755102038 6.429188894976765
1.4285714285714284 6.618475147774528
1.510204081632653 6.807761400572291
1.591836734693877 6.997047653370052
1.6734693877551017 7.186333906167815
1.7551020408163263 7.375620158965578
1.8367346938775508 7.56490641176334
1.9183673469387754 7.754192664561104
2.0 7.943478917358866
-2.0 -1.3315474697314995
-1.9183673469387754 -1.1422612169337372
-1.836734693877551 -0.9529749641359748
-1.7551020408163265 -0.7636887113382116
-1.6734693877551021 -0.5744024585404492
-1.5918367346938775 -0.3851162057426869
-1.510204081632653 -0.1958299529449241
-1.4285714285714286 -0.006543700147161768
-1.3469387755102042 0.18274255265060058
-1.2653061224489797 0.37202880544836336
-1.183673469387755 0.5613150582461262
-1.1020408163265307 0.7506013110438885
-1.0204081632653061 0.9398875638416513
-0.9387755102040818 1.1291738166394136
-0.8571428571428572 1.3184600694371762
-0.7755102040816328 1.5077463222349385
-0.6938775510204083 1.6970325750327013
-0.6122448979591837 1.8863188278304641
-0.5306122448979593 2.0756050806282262
-0.44897959183673475 2.264891333425989
-0.3673469387755104 2.4541775862237514
-0.2857142857142858 2.643463839021514
-0.20408163265306145 2.8327500918192765
-0.12244897959183687 3.022036344617039
-0.04081632653061229 3.211322597414802
0.04081632653061229 3.4006088502125644
0.12244897959183643 3.5898951030103263
0.204081632653061 3.779181355808089
0.2857142857142856 3.968467608605852
0.36734693877551017 4.157753861403615
0.4489795918367343 4.347040114201376
0.5306122448979589 4.536326366999139
0.6122448979591835 4.725612619796902
0.693877551020408 4.914898872594665
0.7755102040816326 5.104185125392427
0.8571428571428568 5.293471378190189
0.9387755102040813 5.482757630987952
1.020408163265306 5.672043883785715
1.1020408163265305 5.861330136583478
1.1836734693877546 6.05061638938124
1.2653061224489792 6.239902642179002
1.3469387755102038 6.429188894976765
1.4285714285714284 6.618475147774528
1.510204081632653 6.807761400572291
1.591836734693877 6.997047653370052
1.6734693877551017 7.186333906167815
1.7551020408163263 7.375620158965578
1.8367346938775508 7.56490641176334
1.9183673469387754 7.754192664561104
2.0 7.943478917358866
-2.0 -1.3315474697314995
-1.9183673469387754 -1.1422612169337372
-1.836734693877551 -0.9529749641359748
-1.7551020408163265 -0.7636887113382116
-1.6734693877551021 -0.5744024585404492
-1.5918367346938775 -0.3851162057426869
-1.510204081632653 -0.1958299529449241
-1.4285714285714286 -0.006543700147161768
-1.3469387755102042 0.18274255265060058
-1.2653061224489797 0.37202880544836336
-1.183673469387755 0.5613150582461262
-1.1020408163265307 0.7506013110438885
-1.0204081632653061 0.9398875638416513
-0.9387755102040818 1.1291738166394136
-0.8571428571428572 1.3184600694371762
-0.7755102040816328 1.5077463222349385
-0.6938775510204083 1.6970325750327013
-0.6122448979591837 1.8863188278304641
-0.5306122448979593 2.0756050806282262
-0.44897959183673475 2.264891333425989
-0.3673469387755104 2.4541775862237514
-0.2857142857142858 2.643463839021514
-0.20408163265306145 2.8327500918192765
-0.12244897959183687 3.022036344617039
-0.04081632653061229 3.211322597414802
0.04081632653061229 3.4006088502125644
0.12244897959183643 3.5898951030103263
0.204081632653061 3.779181355808089
0.2857142857142856 3.968467608605852
0.36734693877551017 4.157753861403615
0.4489795918367343 4.347040114201376
0.5306122448979589 4.536326366999139
0.6122448979591835 4.725612619796902
0.693877551020408 4.914898872594665
0.7755102040816326 5.104185125392427
0.8571428571428568 5.293471378190189
0.9387755102040813 5.482757630987952
1.020408163265306 5.672043883785715
1.1020408163265305 5.861330136583478
1.1836734693877546 6.05061638938124
1.2653061224489792 6.239902642179002
1.3469387755102038 6.429188894976765
1.4285714285714284 6.618475147774528
1.510204081632653 6.807761400572291
1.591836734693877 6.997047653370052
1.6734693877551017 7.186333906167815
1.7551020408163263 7.375620158965578
1.8367346938775508 7.56490641176334
1.9183673469387754 7.754192664561104
2.0 7.943478917358866
-2.0 -1.3315474697314995
-1.9183673469387754 -1.1422612169337372
-1.836734693877551 -0.9529749641359748
-1.7551020408163265 -0.7636887113382116
-1.6734693877551021 -0.5744024585404492
-1.5918367346938775 -0.3851162057426869
-1.510204081632653 -0.1958299529449241
-1.4285714285714286 -0.006543700147161768
-1.3469387755102042 0.18274255265060058
-1.2653061224489797 0.37202880544836336
-1.183673469387755 0.5613150582461262
-1.1020408163265307 0.7506013110438885
-1.0204081632653061 0.9398875638416513
-0.9387755102040818 1.1291738166394136
-0.8571428571428572 1.3184600694371762
-0.7755102040816328 1.5077463222349385
-0.6938775510204083 1.6970325750327013
-0.6122448979591837 1.8863188278304641
-0.5306122448979593 2.0756050806282262
-0.44897959183673475 2.264891333425989
-0.3673469387755104 2.4541775862237514
-0.2857142857142858 2.643463839021514
-0.20408163265306145 2.8327500918192765
-0.12244897959183687 3.022036344617039
-0.04081632653061229 3.211322597414802
0.04081632653061229 3.4006088502125644
0.12244897959183643 3.5898951030103263
0.204081632653061 3.779181355808089
0.2857142857142856 3.968467608605852
0.36734693877551017 4.157753861403615
0.4489795918367343 4.347040114201376
0.5306122448979589 4.536326366999139
0.6122448979591835 4.725612619796902
0.693877551020408 4.914898872594665
0.7755102040816326 5.104185125392427
0.8571428571428568 5.293471378190189
0.9387755102040813 5.482757630987952
1.020408163265306 5.672043883785715
1.1020408163265305 5.861330136583478
1.1836734693877546 6.05061638938124
1.2653061224489792 6.239902642179002
1.3469387755102038 6.429188894976765
1.4285714285714284 6.618475147774528
1.510204081632653 6.807761400572291
1.591836734693877 6.997047653370052
1.6734693877551017 7.186333906167815
1.7551020408163263 7.375620158965578
1.8367346938775508 7.56490641176334
1.9183673469387754 7.754192664561104
2.0 7.943478917358866
-2.0 -1.3315474697314995
-1.9183673469387754 -1.1422612169337372
-1.836734693877551 -0.9529749641359748
-1.7551020408163265 -0.7636887113382116
-1.6734693877551021 -0.5744024585404492
-1.5918367346938775 -0.3851162057426869
-1.510204081632653 -0.1958299529449241
-1.4285714285714286 -0.006543700147161768
-1.3469387755102042 0.18274255265060058
-1.2653061224489797 0.37202880544836336
-1.183673469387755 0.5613150582461262
-1.1020408163265307 0.7506013110438885
-1.0204081632653061 0.9398875638416513
-0.9387755102040818 1.1291738166394136
-0.8571428571428572 1.3184600694371762
-0.7755102040816328 1.5077463222349385
-0.6938775510204083 1.6970325750327013
-0.6122448979591837 1.8863188278304641
-0.5306122448979593 2.0756050806282262
-0.44897959183673475 2.264891333425989
-0.3673469387755104 2.4541775862237514
-0.2857142857142858 2.643463839021514
-0.20408163265306145 2.8327500918192765
-0.12244897959183687 3.022036344617039
-0.04081632653061229 3.211322597414802
0.04081632653061229 3.4006088502125644
0.12244897959183643 3.5898951030103263
0.204081632653061 3.779181355808089
0.2857142857142856 3.968467608605852
0.36734693877551017 4.157753861403615
0.4489795918367343 4.347040114201376
0.5306122448979589 4.536326366999139
0.6122448979591835 4.725612619796902
0.693877551020408 4.914898872594665
0.7755102040816326 5.104185125392427
0.8571428571428568 5.293471378190189
0.9387755102040813 5.482757630987952
1.020408163265306 5.672043883785715
1.1020408163265305 5.861330136583478
1.1836734693877546 6.05061638938124
1.2653061224489792 6.239902642179002
1.3469387755102038 6.429188894976765
1.4285714285714284 6.618475147774528
1.510204081632653 6.807761400572291
1.591836734693877 6.997047653370052
1.6734693877551017 7.186333906167815
1.7551020408163263 7.375620158965578
1.8367346938775508 7.56490641176334
1.9183673469387754 7.754192664561104
2.0 7.943478917358866
-2.0 -1.3315474697314995
-1.9183673469387754 -1.1422612169337372
-1.836734693877551 -0.9529749641359748
-1.7551020408163265 -0.7636887113382116
-1.6734693877551021 -0.5744024585404492
-1.5918367346938775 -0.3851162057426869
-1.510204081632653 -0.1958299529449241
-1.4285714285714286 -0.006543700147161768
-1.3469387755102042 0.18274255265060058
-1.2653061224489797 0.37202880544836336
-1.183673469387755 0.5613150582461262
-1.1020408163265307 0.7506013110438885
-1.0204081632653061 0.9398875638416513
-0.9387755102040818 1.1291738166394136
-0.8571428571428572 1.3184600694371762
-0.7755102040816328 1.5077463222349385
-0.6938775510204083 1.6970325750327013
-0.6122448979591837 1.8863188278304641
-0.5306122448979593 2.0756050806282262
-0.44897959183673475 2.264891333425989
-0.3673469387755104 2.4541775862237514
-0.2857142857142858 2.643463839021514
-0.20408163265306145 2.8327500918192765
-0.12244897959183687 3.022036344617039
-0.04081632653061229 3.211322597414802
0.04081632653061229 3.4006088502125644
0.12244897959183643 3.5898951030103263
0.204081632653061 3.779181355808089
0.2857142857142856 3.968467608605852
0.36734693877551017 4.157753861403615
0.4489795918367343 4.347040114201376
0.5306122448979589 4.536326366999139
0.6122448979591835 4.725612619796902
0.693877551020408 4.914898872594665
0.7755102040816326 5.104185125392427
0.8571428571428568 5.293471378190189
0.9387755102040813 5.482757630987952
1.020408163265306 5.672043883785715
1.1020408163265305 5.861330136583478
1.1836734693877546 6.05061638938124
1.2653061224489792 6.239902642179002
1.3469387755102038 6.429188894976765
1.4285714285714284 6.618475147774528
1.510204081632653 6.807761400572291
1.591836734693877 6.997047653370052
1.6734693877551017 7.186333906167815
1.7551020408163263 7.375620158965578
1.8367346938775508 7.56490641176334
1.9183673469387754 7.754192664561104
2.0 7.943478917358866
-2.0 -1.3315474697314995
-1.9183673469387754 -1.1422612169337372
-1.836734693877551 -0.9529749641359748
-1.7551020408163265 -0.7636887113382116
-1.6734693877551021 -0.5744024585404492
-1.5918367346938775 -0.3851162057426869
-1.510204081632653 -0.1958299529449241
-1.4285714285714286 -0.006543700147161768
-1.3469387755102042 0.18274255265060058
-1.2653061224489797 0.37202880544836336
-1.183673469387755 0.5613150582461262
-1.1020408163265307 0.7506013110438885
-1.0204081632653061 0.9398875638416513
-0.9387755102040818 1.1291738166394136
-0.8571428571428572 1.3184600694371762
-0.7755102040816328 1.5077463222349385
-0.6938775510204083 1.6970325750327013
-0.6122448979591837 1.8863188278304641
-0.5306122448979593 2.0756050806282262
-0.44897959183673475 2.264891333425989
-0.3673469387755104 2.4541775862237514
-0.2857142857142858 2.643463839021514
-0.20408163265306145 2.8327500918192765
-0.12244897959183687 3.022036344617039
-0.04081632653061229 3.211322597414802
0.04081632653061229 3.4006088502125644
0.12244897959183643 3.5898951030103263
0.204081632653061 3.779181355808089
0.2857142857142856 3.968467608605852
0.36734693877551017 4.157753861403615
0.4489795918367343 4.347040114201376
0.5306122448979589 4.536326366999139
0.6122448979591835 4.725612619796902
0.693877551020408 4.914898872594665
0.7755102040816326 5.104185125392427
0.8571428571428568 5.293471378190189
0.9387755102040813 5.482757630987952
1.020408163265306 5.672043883785715
1.1020408163265305 5.861330136583478
1.1836734693877546 6.05061638938124
1.2653061224489792 6.239902642179002
1.3469387755102038 6.429188894976765
1.4285714285714284 6.618475147774528
1.510204081632653 6.807761400572291
1.591836734693877 6.997047653370052
1.6734693877551017 7.186333906167815
1.7551020408163263 7.375620158965578
1.8367346938775508 7.56490641176334
1.9183673469387754 7.754192664561104
2.0 7.943478917358866
-2.0 -1.3315474697314995
-1.9183673469387754 -1.1422612169337372
-1.836734693877551 -0.9529749641359748
-1.7551020408163265 -0.7636887113382116
-1.6734693877551021 -0.5744024585404492
-1.5918367346938775 -0.3851162057426869
-1.510204081632653 -0.1958299529449241
-1.4285714285714286 -0.006543700147161768
-1.3469387755102042 0.18274255265060058
-1.2653061224489797 0.37202880544836336
-1.183673469387755 0.5613150582461262
-1.1020408163265307 0.7506013110438885
-1.0204081632653061 0.9398875638416513
-0.9387755102040818 1.1291738166394136
-0.8571428571428572 1.3184600694371762
-0.7755102040816328 1.5077463222349385
-0.6938775510204083 1.6970325750327013
-0.6122448979591837 1.8863188278304641
-0.5306122448979593 2.0756050806282262
-0.44897959183673475 2.264891333425989
-0.3673469387755104 2.4541775862237514
-0.2857142857142858 2.643463839021514
-0.20408163265306145 2.8327500918192765
-0.12244897959183687 3.022036344617039
-0.04081632653061229 3.211322597414802
0.04081632653061229 3.4006088502125644
0.12244897959183643 3.5898951030103263
0.204081632653061 3.779181355808089
0.2857142857142856 3.968467608605852
0.36734693877551017 4.157753861403615
0.4489795918367343 4.347040114201376
0.5306122448979589 4.536326366999139
0.6122448979591835 4.725612619796902
0.693877551020408 4.914898872594665
0.7755102040816326 5.104185125392427
0.8571428571428568 5.293471378190189
0.9387755102040813 5.482757630987952
1.020408163265306 5.672043883785715
1.1020408163265305 5.861330136583478
1.1836734693877546 6.05061638938124
1.2653061224489792 6.239902642179002
1.3469387755102038 6.429188894976765
1.4285714285714284 6.618475147774528
1.510204081632653 6.807761400572291
1.591836734693877 6.997047653370052
1.6734693877551017 7.186333906167815
1.7551020408163263 7.375620158965578
1.8367346938775508 7.56490641176334
1.9183673469387754 7.754192664561104
2.0 7.943478917358866
-2.0 -1.3315474697314995
-1.9183673469387754 -1.1422612169337372
-1.836734693877551 -0.9529749641359748
-1.7551020408163265 -0.7636887113382116
-1.6734693877551021 -0.5744024585404492
-1.5918367346938775 -0.3851162057426869
-1.510204081632653 -0.1958299529449241
-1.4285714285714286 -0.006543700147161768
-1.3469387755102042 0.18274255265060058
-1.2653061224489797 0.37202880544836336
-1.183673469387755 0.5613150582461262
-1.1020408163265307 0.7506013110438885
-1.0204081632653061 0.9398875638416513
-0.9387755102040818 1.1291738166394136
-0.8571428571428572 1.3184600694371762
-0.7755102040816328 1.5077463222349385
-0.6938775510204083 1.6970325750327013
-0.6122448979591837 1.8863188278304641
-0.5306122448979593 2.0756050806282262
-0.44897959183673475 2.264891333425989
-0.3673469387755104 2.4541775862237514
-0.2857142857142858 2.643463839021514
-0.20408163265306145 2.8327500918192765
-0.12244897959183687 3.022036344617039
-0.04081632653061229 3.211322597414802
0.04081632653061229 3.4006088502125644
0.12244897959183643 3.5898951030103263
0.204081632653061 3.779181355808089
0.2857142857142856 3.968467608605852
0.36734693877551017 4.157753861403615
0.4489795918367343 4.347040114201376
0.5306122448979589 4.536326366999139
0.6122448979591835 4.725612619796902
0.693877551020408 4.914898872594665
0.7755102040816326 5.104185125392427
0.8571428571428568 5.293471378190189
0.9387755102040813 5.482757630987952
1.020408163265306 5.672043883785715
1.1020408163265305 5.861330136583478
1.1836734693877546 6.05061638938124
1.2653061224489792 6.239902642179002
1.3469387755102038 6.429188894976765
1.4285714285714284 6.618475147774528
1.510204081632653 6.807761400572291
1.591836734693877 6.997047653370052
1.6734693877551017 7.186333906167815
1.7551020408163263 7.375620158965578
1.8367346938775508 7.56490641176334
1.9183673469387754 7.754192664561104
2.0 7.943478917358866
-2.0 -1.3315474697314995
-1.9183673469387754 -1.1422612169337372
-1.836734693877551 -0.9529749641359748
-1.7551020408163265 -0.7636887113382116
-1.6734693877551021 -0.5744024585404492
-1.5918367346938775 -0.3851162057426869
-1.510204081632653 -0.1958299529449241
-1.4285714285714286 -0.006543700147161768
-1.3469387755102042 0.18274255265060058
-1.2653061224489797 0.37202880544836336
-1.183673469387755 0.5613150582461262
-1.1020408163265307 0.7506013110438885
-1.0204081632653061 0.9398875638416513
-0.9387755102040818 1.1291738166394136
-0.8571428571428572 1.3184600694371762
-0.7755102040816328 1.5077463222349385
-0.6938775510204083 1.6970325750327013
-0.6122448979591837 1.8863188278304641
-0.5306122448979593 2.0756050806282262
-0.44897959183673475 2.264891333425989
-0.3673469387755104 2.4541775862237514
-0.2857142857142858 2.643463839021514
-0.20408163265306145 2.8327500918192765
-0.12244897959183687 3.022036344617039
-0.04081632653061229 3.211322597414802
0.04081632653061229 3.4006088502125644
0.12244897959183643 3.5898951030103263
0.204081632653061 3.779181355808089
0.2857142857142856 3.968467608605852
0.36734693877551017 4.157753861403615
0.4489795918367343 4.347040114201376
0.5306122448979589 4.536326366999139
0.6122448979591835 4.725612619796902
0.693877551020408 4.914898872594665
0.7755102040816326 5.104185125392427
0.8571428571428568 5.293471378190189
0.9387755102040813 5.482757630987952
1.020408163265306 5.672043883785715
1.1020408163265305 5.861330136583478
1.1836734693877546 6.05061638938124
1.2653061224489792 6.239902642179002
1.3469387755102038 6.429188894976765
1.4285714285714284 6.618475147774528
1.510204081632653 6.807761400572291
1.591836734693877 6.997047653370052
1.6734693877551017 7.186333906167815
1.7551020408163263 7.375620158965578
1.8367346938775508 7.56490641176334
1.9183673469387754 7.754192664561104
2.0 7.943478917358866
-2.0 -1.3315474697314995
-1.9183673469387754 -1.1422612169337372
-1.836734693877551 -0.9529749641359748
-1.7551020408163265 -0.7636887113382116
-1.6734693877551021 -0.5744024585404492
-1.5918367346938775 -0.3851162057426869
-1.510204081632653 -0.1958299529449241
-1.4285714285714286 -0.006543700147161768
-1.3469387755102042 0.18274255265060058
-1.2653061224489797 0.37202880544836336
-1.183673469387755 0.5613150582461262
-1.1020408163265307 0.7506013110438885
-1.0204081632653061 0.9398875638416513
-0.9387755102040818 1.1291738166394136
-0.8571428571428572 1.3184600694371762
-0.7755102040816328 1.5077463222349385
-0.6938775510204083 1.6970325750327013
-0.6122448979591837 1.8863188278304641
-0.5306122448979593 2.0756050806282262
-0.44897959183673475 2.264891333425989
-0.3673469387755104 2.4541775862237514
-0.2857142857142858 2.643463839021514
-0.20408163265306145 2.8327500918192765
-0.12244897959183687 3.022036344617039
-0.04081632653061229 3.211322597414802
0.04081632653061229 3.4006088502125644
0.12244897959183643 3.5898951030103263
0.204081632653061 3.779181355808089
0.2857142857142856 3.968467608605852
0.36734693877551017 4.157753861403615
0.4489795918367343 4.347040114201376
0.5306122448979589 4.536326366999139
0.6122448979591835 4.725612619796902
0.693877551020408 4.914898872594665
0.7755102040816326 5.104185125392427
0.8571428571428568 5.293471378190189
0.9387755102040813 5.482757630987952
1.020408163265306 5.672043883785715
1.1020408163265305 5.861330136583478
1.1836734693877546 6.05061638938124
1.2653061224489792 6.239902642179002
1.3469387755102038 6.429188894976765
1.4285714285714284 6.618475147774528
1.510204081632653 6.807761400572291
1.591836734693877 6.997047653370052
1.6734693877551017 7.186333906167815
1.7551020408163263 7.375620158965578
1.8367346938775508 7.56490641176334
1.9183673469387754 7.754192664561104
2.0 7.943478917358866
-2.0 -1.3315474697314995
-1.9183673469387754 -1.1422612169337372
-1.836734693877551 -0.9529749641359748
-1.7551020408163265 -0.7636887113382116
-1.6734693877551021 -0.5744024585404492
-1.5918367346938775 -0.3851162057426869
-1.510204081632653 -0.1958299529449241
-1.4285714285714286 -0.006543700147161768
-1.3469387755102042 0.18274255265060058
-1.2653061224489797 0.37202880544836336
-1.183673469387755 0.5613150582461262
-1.1020408163265307 0.7506013110438885
-1.0204081632653061 0.9398875638416513
-0.9387755102040818 1.1291738166394136
-0.8571428571428572 1.3184600694371762
-0.7755102040816328 1.5077463222349385
-0.6938775510204083 1.6970325750327013
-0.6122448979591837 1.8863188278304641
-0.5306122448979593 2.0756050806282262
-0.44897959183673475 2.264891333425989
-0.3673469387755104 2.4541775862237514
-0.2857142857142858 2.643463839021514
-0.20408163265306145 2.8327500918192765
-0.12244897959183687 3.022036344617039
-0.04081632653061229 3.211322597414802
0.04081632653061229 3.4006088502125644
0.12244897959183643 3.5898951030103263
0.204081632653061 3.779181355808089
0.2857142857142856 3.968467608605852
0.36734693877551017 4.157753861403615
0.4489795918367343 4.347040114201376
0.5306122448979589 4.536326366999139
0.6122448979591835 4.725612619796902
0.693877551020408 4.914898872594665
0.7755102040816326 5.104185125392427
0.8571428571428568 5.293471378190189
0.9387755102040813 5.482757630987952
1.020408163265306 5.672043883785715
1.1020408163265305 5.861330136583478
1.1836734693877546 6.05061638938124
1.2653061224489792 6.239902642179002
1.3469387755102038 6.429188894976765
1.4285714285714284 6.618475147774528
1.510204081632653 6.807761400572291
1.591836734693877 6.997047653370052
1.6734693877551017 7.186333906167815
1.7551020408163263 7.375620158965578
1.8367346938775508 7.56490641176334
1.9183673469387754 7.754192664561104
2.0 7.943478917358866
-2.0 -1.3315474697314995
-1.9183673469387754 -1.1422612169337372
-1.836734693877551 -0.9529749641359748
-1.7551020408163265 -0.7636887113382116
-1.6734693877551021 -0.5744024585404492
-1.5918367346938775 -0.3851162057426869
-1.510204081632653 -0.1958299529449241
-1.4285714285714286 -0.006543700147161768
-1.3469387755102042 0.18274255265060058
-1.2653061224489797 0.37202880544836336
-1.183673469387755 0.5613150582461262
-1.1020408163265307 0.7506013110438885
-1.0204081632653061 0.9398875638416513
-0.9387755102040818 1.1291738166394136
-0.8571428571428572 1.3184600694371762
-0.7755102040816328 1.5077463222349385
-0.6938775510204083 1.6970325750327013
-0.6122448979591837 1.8863188278304641
-0.5306122448979593 2.0756050806282262
-0.44897959183673475 2.264891333425989
-0.3673469387755104 2.4541775862237514
-0.2857142857142858 2.643463839021514
-0.20408163265306145 2.8327500918192765
-0.12244897959183687 3.022036344617039
-0.04081632653061229 3.211322597414802
0.04081632653061229 3.4006088502125644
0.12244897959183643 3.5898951030103263
0.204081632653061 3.779181355808089
0.2857142857142856 3.968467608605852
0.36734693877551017 4.157753861403615
0.4489795918367343 4.347040114201376
0.5306122448979589 4.536326366999139
0.6122448979591835 4.725612619796902
0.693877551020408 4.914898872594665
0.7755102040816326 5.104185125392427
0.8571428571428568 5.293471378190189
0.9387755102040813 5.482757630987952
1.020408163265306 5.672043883785715
1.1020408163265305 5.861330136583478
1.1836734693877546 6.05061638938124
1.2653061224489792 6.239902642179002
1.3469387755102038 6.429188894976765
1.4285714285714284 6.618475147774528
1.510204081632653 6.807761400572291
1.591836734693877 6.997047653370052
1.6734693877551017 7.186333906167815
1.7551020408163263 7.375620158965578
1.8367346938775508 7.56490641176334
1.9183673469387754 7.754192664561104
2.0 7.943478917358866


==> Plots/data_linear_classifier_1.txt <==
tensor(-0.5500) tensor(-0.5653)
tensor(-0.0447) tensor(-0.1505)
tensor(0.5900) tensor(0.4995)
tensor(-0.0825) tensor(-1.1212)
tensor(0.2861) tensor(-0.6294)
tensor(0.3021) tensor(0.2779)
tensor(0.1692) tensor(0.8146)
tensor(0.7448) tensor(-0.0428)
tensor(-0.6810) tensor(-0.8791)
tensor(0.4272) tensor(0.5581)
tensor(0.4457) tensor(-0.7978)
tensor(-0.0971) tensor(1.1698)
tensor(0.5331) tensor(-0.2380)
tensor(-0.0001) tensor(0.2059)
tensor(0.9022) tensor(1.0159)
tensor(0.6463) tensor(-0.3871)
tensor(-0.2543) tensor(0.1182)
tensor(-0.1844) tensor(0.2434)
tensor(0.3539) tensor(0.1649)
tensor(0.4700) tensor(0.3547)
tensor(0.0409) tensor(0.5575)
tensor(-0.0672) tensor(0.1303)
tensor(0.4019) tensor(1.4292)
tensor(-0.7481) tensor(-0.8161)
tensor(-0.5500) tensor(-0.5653)
tensor(-0.0447) tensor(-0.1505)
tensor(0.5900) tensor(0.4995)
tensor(-0.0825) tensor(-1.1212)
tensor(0.2861) tensor(-0.6294)
tensor(0.3021) tensor(0.2779)
tensor(0.1692) tensor(0.8146)
tensor(0.7448) tensor(-0.0428)
tensor(-0.6810) tensor(-0.8791)
tensor(0.4272) tensor(0.5581)
tensor(0.4457) tensor(-0.7978)
tensor(-0.0971) tensor(1.1698)
tensor(0.5331) tensor(-0.2380)
tensor(-0.0001) tensor(0.2059)
tensor(0.9022) tensor(1.0159)
tensor(0.6463) tensor(-0.3871)
tensor(-0.2543) tensor(0.1182)
tensor(-0.1844) tensor(0.2434)
tensor(0.3539) tensor(0.1649)
tensor(0.4700) tensor(0.3547)
tensor(0.0409) tensor(0.5575)
tensor(-0.0672) tensor(0.1303)
tensor(0.4019) tensor(1.4292)
tensor(-0.7481) tensor(-0.8161)


==> Plots/data_over.txt <==
-2.0 4.538272936634899
-1.9183673469387754 4.773876375152018
-1.836734693877551 4.4437572386355
-1.7551020408163265 4.181253331842168
-1.6734693877551021 3.7674181825978668
-1.5918367346938775 3.4565673242885144
-1.510204081632653 1.5335026489684027
-1.4285714285714286 0.8688116077989471
-1.3469387755102042 1.5018359347563996
-1.2653061224489797 1.541482455204725
-1.183673469387755 1.1229287825411371
-1.1020408163265307 -0.16277116017191065
-1.0204081632653061 -0.7527753894018023
-0.9387755102040818 -0.06583631585358274
-0.8571428571428572 -0.5253717929718097
-0.7755102040816328 -1.4925709559192384
-0.6938775510204083 -0.9451055448884251
-0.6122448979591837 0.22082933929824916
-0.5306122448979593 -0.3236724656546034
-0.44897959183673475 0.25322742000606513
-0.3673469387755104 -0.026798039735109053
-0.2857142857142858 -1.0871656790011337
-0.20408163265306145 -1.4439389061126864
-0.12244897959183687 -0.8748172021312475
-0.04081632653061229 -0.6879017061520327
0.04081632653061229 -0.45375353468158797
0.12244897959183643 0.09804535077135948
0.204081632653061 -1.0273200665316684
0.2857142857142856 -1.185677978845024
0.36734693877551017 -0.41556909686847293
0.4489795918367343 2.0900716066800165
0.5306122448979589 2.648310601444797
0.6122448979591835 2.41695648065064
0.693877551020408 2.7632194536639805
0.7755102040816326 3.7975865706720078
0.8571428571428568 5.0704571281488935
0.9387755102040813 5.1288077137169275
1.020408163265306 4.679196887857749
1.1020408163265305 4.473461576756835
1.1836734693877546 6.2604916800958454
1.2653061224489792 6.64208222601544
1.3469387755102038 6.426046470191142
1.4285714285714284 8.345057481876477
1.510204081632653 10.237041745950853
1.591836734693877 10.798971816909313
1.6734693877551017 11.146260595397862
1.7551020408163263 11.399066889747965
1.8367346938775508 12.081574695357874
1.9183673469387754 13.08692487425545
2.0 15.04300557110269
-2.0 4.538272936634899
-1.9183673469387754 4.773876375152018
-1.836734693877551 4.4437572386355
-1.7551020408163265 4.181253331842168
-1.6734693877551021 3.7674181825978668
-1.5918367346938775 3.4565673242885144
-1.510204081632653 1.5335026489684027
-1.4285714285714286 0.8688116077989471
-1.3469387755102042 1.5018359347563996
-1.2653061224489797 1.541482455204725
-1.183673469387755 1.1229287825411371
-1.1020408163265307 -0.16277116017191065
-1.0204081632653061 -0.7527753894018023
-0.9387755102040818 -0.06583631585358274
-0.8571428571428572 -0.5253717929718097
-0.7755102040816328 -1.4925709559192384
-0.6938775510204083 -0.9451055448884251
-0.6122448979591837 0.22082933929824916
-0.5306122448979593 -0.3236724656546034
-0.44897959183673475 0.25322742000606513
-0.3673469387755104 -0.026798039735109053
-0.2857142857142858 -1.0871656790011337
-0.20408163265306145 -1.4439389061126864
-0.12244897959183687 -0.8748172021312475
-0.04081632653061229 -0.6879017061520327
0.04081632653061229 -0.45375353468158797
0.12244897959183643 0.09804535077135948
0.204081632653061 -1.0273200665316684
0.2857142857142856 -1.185677978845024
0.36734693877551017 -0.41556909686847293
0.4489795918367343 2.0900716066800165
0.5306122448979589 2.648310601444797
0.6122448979591835 2.41695648065064
0.693877551020408 2.7632194536639805
0.7755102040816326 3.7975865706720078
0.8571428571428568 5.0704571281488935
0.9387755102040813 5.1288077137169275
1.020408163265306 4.679196887857749
1.1020408163265305 4.473461576756835
1.1836734693877546 6.2604916800958454
1.2653061224489792 6.64208222601544
1.3469387755102038 6.426046470191142
1.4285714285714284 8.345057481876477
1.510204081632653 10.237041745950853
1.591836734693877 10.798971816909313
1.6734693877551017 11.146260595397862
1.7551020408163263 11.399066889747965
1.8367346938775508 12.081574695357874
1.9183673469387754 13.08692487425545
2.0 15.04300557110269
-2.0 4.538272936634899
-1.9183673469387754 4.773876375152018
-1.836734693877551 4.4437572386355
-1.7551020408163265 4.181253331842168
-1.6734693877551021 3.7674181825978668
-1.5918367346938775 3.4565673242885144
-1.510204081632653 1.5335026489684027
-1.4285714285714286 0.8688116077989471
-1.3469387755102042 1.5018359347563996
-1.2653061224489797 1.541482455204725
-1.183673469387755 1.1229287825411371
-1.1020408163265307 -0.16277116017191065
-1.0204081632653061 -0.7527753894018023
-0.9387755102040818 -0.06583631585358274
-0.8571428571428572 -0.5253717929718097
-0.7755102040816328 -1.4925709559192384
-0.6938775510204083 -0.9451055448884251
-0.6122448979591837 0.22082933929824916
-0.5306122448979593 -0.3236724656546034
-0.44897959183673475 0.25322742000606513
-0.3673469387755104 -0.026798039735109053
-0.2857142857142858 -1.0871656790011337
-0.20408163265306145 -1.4439389061126864
-0.12244897959183687 -0.8748172021312475
-0.04081632653061229 -0.6879017061520327
0.04081632653061229 -0.45375353468158797
0.12244897959183643 0.09804535077135948
0.204081632653061 -1.0273200665316684
0.2857142857142856 -1.185677978845024
0.36734693877551017 -0.41556909686847293
0.4489795918367343 2.0900716066800165
0.5306122448979589 2.648310601444797
0.6122448979591835 2.41695648065064
0.693877551020408 2.7632194536639805
0.7755102040816326 3.7975865706720078
0.8571428571428568 5.0704571281488935
0.9387755102040813 5.1288077137169275
1.020408163265306 4.679196887857749
1.1020408163265305 4.473461576756835
1.1836734693877546 6.2604916800958454
1.2653061224489792 6.64208222601544
1.3469387755102038 6.426046470191142
1.4285714285714284 8.345057481876477
1.510204081632653 10.237041745950853
1.591836734693877 10.798971816909313
1.6734693877551017 11.146260595397862
1.7551020408163263 11.399066889747965
1.8367346938775508 12.081574695357874
1.9183673469387754 13.08692487425545
2.0 15.04300557110269
-2.0 4.538272936634899
-1.9183673469387754 4.773876375152018
-1.836734693877551 4.4437572386355
-1.7551020408163265 4.181253331842168
-1.6734693877551021 3.7674181825978668
-1.5918367346938775 3.4565673242885144
-1.510204081632653 1.5335026489684027
-1.4285714285714286 0.8688116077989471
-1.3469387755102042 1.5018359347563996
-1.2653061224489797 1.541482455204725
-1.183673469387755 1.1229287825411371
-1.1020408163265307 -0.16277116017191065
-1.0204081632653061 -0.7527753894018023
-0.9387755102040818 -0.06583631585358274
-0.8571428571428572 -0.5253717929718097
-0.7755102040816328 -1.4925709559192384
-0.6938775510204083 -0.9451055448884251
-0.6122448979591837 0.22082933929824916
-0.5306122448979593 -0.3236724656546034
-0.44897959183673475 0.25322742000606513
-0.3673469387755104 -0.026798039735109053
-0.2857142857142858 -1.0871656790011337
-0.20408163265306145 -1.4439389061126864
-0.12244897959183687 -0.8748172021312475
-0.04081632653061229 -0.6879017061520327
0.04081632653061229 -0.45375353468158797
0.12244897959183643 0.09804535077135948
0.204081632653061 -1.0273200665316684
0.2857142857142856 -1.185677978845024
0.36734693877551017 -0.41556909686847293
0.4489795918367343 2.0900716066800165
0.5306122448979589 2.648310601444797
0.6122448979591835 2.41695648065064
0.693877551020408 2.7632194536639805
0.7755102040816326 3.7975865706720078
0.8571428571428568 5.0704571281488935
0.9387755102040813 5.1288077137169275
1.020408163265306 4.679196887857749
1.1020408163265305 4.473461576756835
1.1836734693877546 6.2604916800958454
1.2653061224489792 6.64208222601544
1.3469387755102038 6.426046470191142
1.4285714285714284 8.345057481876477
1.510204081632653 10.237041745950853
1.591836734693877 10.798971816909313
1.6734693877551017 11.146260595397862
1.7551020408163263 11.399066889747965
1.8367346938775508 12.081574695357874
1.9183673469387754 13.08692487425545
2.0 15.04300557110269
-2.0 4.538272936634899
-1.9183673469387754 4.773876375152018
-1.836734693877551 4.4437572386355
-1.7551020408163265 4.181253331842168
-1.6734693877551021 3.7674181825978668
-1.5918367346938775 3.4565673242885144
-1.510204081632653 1.5335026489684027
-1.4285714285714286 0.8688116077989471
-1.3469387755102042 1.5018359347563996
-1.2653061224489797 1.541482455204725
-1.183673469387755 1.1229287825411371
-1.1020408163265307 -0.16277116017191065
-1.0204081632653061 -0.7527753894018023
-0.9387755102040818 -0.06583631585358274
-0.8571428571428572 -0.5253717929718097
-0.7755102040816328 -1.4925709559192384
-0.6938775510204083 -0.9451055448884251
-0.6122448979591837 0.22082933929824916
-0.5306122448979593 -0.3236724656546034
-0.44897959183673475 0.25322742000606513
-0.3673469387755104 -0.026798039735109053
-0.2857142857142858 -1.0871656790011337
-0.20408163265306145 -1.4439389061126864
-0.12244897959183687 -0.8748172021312475
-0.04081632653061229 -0.6879017061520327
0.04081632653061229 -0.45375353468158797
0.12244897959183643 0.09804535077135948
0.204081632653061 -1.0273200665316684
0.2857142857142856 -1.185677978845024
0.36734693877551017 -0.41556909686847293
0.4489795918367343 2.0900716066800165
0.5306122448979589 2.648310601444797
0.6122448979591835 2.41695648065064
0.693877551020408 2.7632194536639805
0.7755102040816326 3.7975865706720078
0.8571428571428568 5.0704571281488935
0.9387755102040813 5.1288077137169275
1.020408163265306 4.679196887857749
1.1020408163265305 4.473461576756835
1.1836734693877546 6.2604916800958454
1.2653061224489792 6.64208222601544
1.3469387755102038 6.426046470191142
1.4285714285714284 8.345057481876477
1.510204081632653 10.237041745950853
1.591836734693877 10.798971816909313
1.6734693877551017 11.146260595397862
1.7551020408163263 11.399066889747965
1.8367346938775508 12.081574695357874
1.9183673469387754 13.08692487425545
2.0 15.04300557110269
-2.0 4.538272936634899
-1.9183673469387754 4.773876375152018
-1.836734693877551 4.4437572386355
-1.7551020408163265 4.181253331842168
-1.6734693877551021 3.7674181825978668
-1.5918367346938775 3.4565673242885144
-1.510204081632653 1.5335026489684027
-1.4285714285714286 0.8688116077989471
-1.3469387755102042 1.5018359347563996
-1.2653061224489797 1.541482455204725
-1.183673469387755 1.1229287825411371
-1.1020408163265307 -0.16277116017191065
-1.0204081632653061 -0.7527753894018023
-0.9387755102040818 -0.06583631585358274
-0.8571428571428572 -0.5253717929718097
-0.7755102040816328 -1.4925709559192384
-0.6938775510204083 -0.9451055448884251
-0.6122448979591837 0.22082933929824916
-0.5306122448979593 -0.3236724656546034
-0.44897959183673475 0.25322742000606513
-0.3673469387755104 -0.026798039735109053
-0.2857142857142858 -1.0871656790011337
-0.20408163265306145 -1.4439389061126864
-0.12244897959183687 -0.8748172021312475
-0.04081632653061229 -0.6879017061520327
0.04081632653061229 -0.45375353468158797
0.12244897959183643 0.09804535077135948
0.204081632653061 -1.0273200665316684
0.2857142857142856 -1.185677978845024
0.36734693877551017 -0.41556909686847293
0.4489795918367343 2.0900716066800165
0.5306122448979589 2.648310601444797
0.6122448979591835 2.41695648065064
0.693877551020408 2.7632194536639805
0.7755102040816326 3.7975865706720078
0.8571428571428568 5.0704571281488935
0.9387755102040813 5.1288077137169275
1.020408163265306 4.679196887857749
1.1020408163265305 4.473461576756835
1.1836734693877546 6.2604916800958454
1.2653061224489792 6.64208222601544
1.3469387755102038 6.426046470191142
1.4285714285714284 8.345057481876477
1.510204081632653 10.237041745950853
1.591836734693877 10.798971816909313
1.6734693877551017 11.146260595397862
1.7551020408163263 11.399066889747965
1.8367346938775508 12.081574695357874
1.9183673469387754 13.08692487425545
2.0 15.04300557110269
-2.0 4.538272936634899
-1.9183673469387754 4.773876375152018
-1.836734693877551 4.4437572386355
-1.7551020408163265 4.181253331842168
-1.6734693877551021 3.7674181825978668
-1.5918367346938775 3.4565673242885144
-1.510204081632653 1.5335026489684027
-1.4285714285714286 0.8688116077989471
-1.3469387755102042 1.5018359347563996
-1.2653061224489797 1.541482455204725
-1.183673469387755 1.1229287825411371
-1.1020408163265307 -0.16277116017191065
-1.0204081632653061 -0.7527753894018023
-0.9387755102040818 -0.06583631585358274
-0.8571428571428572 -0.5253717929718097
-0.7755102040816328 -1.4925709559192384
-0.6938775510204083 -0.9451055448884251
-0.6122448979591837 0.22082933929824916
-0.5306122448979593 -0.3236724656546034
-0.44897959183673475 0.25322742000606513
-0.3673469387755104 -0.026798039735109053
-0.2857142857142858 -1.0871656790011337
-0.20408163265306145 -1.4439389061126864
-0.12244897959183687 -0.8748172021312475
-0.04081632653061229 -0.6879017061520327
0.04081632653061229 -0.45375353468158797
0.12244897959183643 0.09804535077135948
0.204081632653061 -1.0273200665316684
0.2857142857142856 -1.185677978845024
0.36734693877551017 -0.41556909686847293
0.4489795918367343 2.0900716066800165
0.5306122448979589 2.648310601444797
0.6122448979591835 2.41695648065064
0.693877551020408 2.7632194536639805
0.7755102040816326 3.7975865706720078
0.8571428571428568 5.0704571281488935
0.9387755102040813 5.1288077137169275
1.020408163265306 4.679196887857749
1.1020408163265305 4.473461576756835
1.1836734693877546 6.2604916800958454
1.2653061224489792 6.64208222601544
1.3469387755102038 6.426046470191142
1.4285714285714284 8.345057481876477
1.510204081632653 10.237041745950853
1.591836734693877 10.798971816909313
1.6734693877551017 11.146260595397862
1.7551020408163263 11.399066889747965
1.8367346938775508 12.081574695357874
1.9183673469387754 13.08692487425545
2.0 15.04300557110269
-2.0 4.538272936634899
-1.9183673469387754 4.773876375152018
-1.836734693877551 4.4437572386355
-1.7551020408163265 4.181253331842168
-1.6734693877551021 3.7674181825978668
-1.5918367346938775 3.4565673242885144
-1.510204081632653 1.5335026489684027
-1.4285714285714286 0.8688116077989471
-1.3469387755102042 1.5018359347563996
-1.2653061224489797 1.541482455204725
-1.183673469387755 1.1229287825411371
-1.1020408163265307 -0.16277116017191065
-1.0204081632653061 -0.7527753894018023
-0.9387755102040818 -0.06583631585358274
-0.8571428571428572 -0.5253717929718097
-0.7755102040816328 -1.4925709559192384
-0.6938775510204083 -0.9451055448884251
-0.6122448979591837 0.22082933929824916
-0.5306122448979593 -0.3236724656546034
-0.44897959183673475 0.25322742000606513
-0.3673469387755104 -0.026798039735109053
-0.2857142857142858 -1.0871656790011337
-0.20408163265306145 -1.4439389061126864
-0.12244897959183687 -0.8748172021312475
-0.04081632653061229 -0.6879017061520327
0.04081632653061229 -0.45375353468158797
0.12244897959183643 0.09804535077135948
0.204081632653061 -1.0273200665316684
0.2857142857142856 -1.185677978845024
0.36734693877551017 -0.41556909686847293
0.4489795918367343 2.0900716066800165
0.5306122448979589 2.648310601444797
0.6122448979591835 2.41695648065064
0.693877551020408 2.7632194536639805
0.7755102040816326 3.7975865706720078
0.8571428571428568 5.0704571281488935
0.9387755102040813 5.1288077137169275
1.020408163265306 4.679196887857749
1.1020408163265305 4.473461576756835
1.1836734693877546 6.2604916800958454
1.2653061224489792 6.64208222601544
1.3469387755102038 6.426046470191142
1.4285714285714284 8.345057481876477
1.510204081632653 10.237041745950853
1.591836734693877 10.798971816909313
1.6734693877551017 11.146260595397862
1.7551020408163263 11.399066889747965
1.8367346938775508 12.081574695357874
1.9183673469387754 13.08692487425545
2.0 15.04300557110269
-2.0 4.538272936634899
-1.9183673469387754 4.773876375152018
-1.836734693877551 4.4437572386355
-1.7551020408163265 4.181253331842168
-1.6734693877551021 3.7674181825978668
-1.5918367346938775 3.4565673242885144
-1.510204081632653 1.5335026489684027
-1.4285714285714286 0.8688116077989471
-1.3469387755102042 1.5018359347563996
-1.2653061224489797 1.541482455204725
-1.183673469387755 1.1229287825411371
-1.1020408163265307 -0.16277116017191065
-1.0204081632653061 -0.7527753894018023
-0.9387755102040818 -0.06583631585358274
-0.8571428571428572 -0.5253717929718097
-0.7755102040816328 -1.4925709559192384
-0.6938775510204083 -0.9451055448884251
-0.6122448979591837 0.22082933929824916
-0.5306122448979593 -0.3236724656546034
-0.44897959183673475 0.25322742000606513
-0.3673469387755104 -0.026798039735109053
-0.2857142857142858 -1.0871656790011337
-0.20408163265306145 -1.4439389061126864
-0.12244897959183687 -0.8748172021312475
-0.04081632653061229 -0.6879017061520327
0.04081632653061229 -0.45375353468158797
0.12244897959183643 0.09804535077135948
0.204081632653061 -1.0273200665316684
0.2857142857142856 -1.185677978845024
0.36734693877551017 -0.41556909686847293
0.4489795918367343 2.0900716066800165
0.5306122448979589 2.648310601444797
0.6122448979591835 2.41695648065064
0.693877551020408 2.7632194536639805
0.7755102040816326 3.7975865706720078
0.8571428571428568 5.0704571281488935
0.9387755102040813 5.1288077137169275
1.020408163265306 4.679196887857749
1.1020408163265305 4.473461576756835
1.1836734693877546 6.2604916800958454
1.2653061224489792 6.64208222601544
1.3469387755102038 6.426046470191142
1.4285714285714284 8.345057481876477
1.510204081632653 10.237041745950853
1.591836734693877 10.798971816909313
1.6734693877551017 11.146260595397862
1.7551020408163263 11.399066889747965
1.8367346938775508 12.081574695357874
1.9183673469387754 13.08692487425545
2.0 15.04300557110269
-2.0 4.538272936634899
-1.9183673469387754 4.773876375152018
-1.836734693877551 4.4437572386355
-1.7551020408163265 4.181253331842168
-1.6734693877551021 3.7674181825978668
-1.5918367346938775 3.4565673242885144
-1.510204081632653 1.5335026489684027
-1.4285714285714286 0.8688116077989471
-1.3469387755102042 1.5018359347563996
-1.2653061224489797 1.541482455204725
-1.183673469387755 1.1229287825411371
-1.1020408163265307 -0.16277116017191065
-1.0204081632653061 -0.7527753894018023
-0.9387755102040818 -0.06583631585358274
-0.8571428571428572 -0.5253717929718097
-0.7755102040816328 -1.4925709559192384
-0.6938775510204083 -0.9451055448884251
-0.6122448979591837 0.22082933929824916
-0.5306122448979593 -0.3236724656546034
-0.44897959183673475 0.25322742000606513
-0.3673469387755104 -0.026798039735109053
-0.2857142857142858 -1.0871656790011337
-0.20408163265306145 -1.4439389061126864
-0.12244897959183687 -0.8748172021312475
-0.04081632653061229 -0.6879017061520327
0.04081632653061229 -0.45375353468158797
0.12244897959183643 0.09804535077135948
0.204081632653061 -1.0273200665316684
0.2857142857142856 -1.185677978845024
0.36734693877551017 -0.41556909686847293
0.4489795918367343 2.0900716066800165
0.5306122448979589 2.648310601444797
0.6122448979591835 2.41695648065064
0.693877551020408 2.7632194536639805
0.7755102040816326 3.7975865706720078
0.8571428571428568 5.0704571281488935
0.9387755102040813 5.1288077137169275
1.020408163265306 4.679196887857749
1.1020408163265305 4.473461576756835
1.1836734693877546 6.2604916800958454
1.2653061224489792 6.64208222601544
1.3469387755102038 6.426046470191142
1.4285714285714284 8.345057481876477
1.510204081632653 10.237041745950853
1.591836734693877 10.798971816909313
1.6734693877551017 11.146260595397862
1.7551020408163263 11.399066889747965
1.8367346938775508 12.081574695357874
1.9183673469387754 13.08692487425545
2.0 15.04300557110269
-2.0 4.538272936634899
-1.9183673469387754 4.773876375152018
-1.836734693877551 4.4437572386355
-1.7551020408163265 4.181253331842168
-1.6734693877551021 3.7674181825978668
-1.5918367346938775 3.4565673242885144
-1.510204081632653 1.5335026489684027
-1.4285714285714286 0.8688116077989471
-1.3469387755102042 1.5018359347563996
-1.2653061224489797 1.541482455204725
-1.183673469387755 1.1229287825411371
-1.1020408163265307 -0.16277116017191065
-1.0204081632653061 -0.7527753894018023
-0.9387755102040818 -0.06583631585358274
-0.8571428571428572 -0.5253717929718097
-0.7755102040816328 -1.4925709559192384
-0.6938775510204083 -0.9451055448884251
-0.6122448979591837 0.22082933929824916
-0.5306122448979593 -0.3236724656546034
-0.44897959183673475 0.25322742000606513
-0.3673469387755104 -0.026798039735109053
-0.2857142857142858 -1.0871656790011337
-0.20408163265306145 -1.4439389061126864
-0.12244897959183687 -0.8748172021312475
-0.04081632653061229 -0.6879017061520327
0.04081632653061229 -0.45375353468158797
0.12244897959183643 0.09804535077135948
0.204081632653061 -1.0273200665316684
0.2857142857142856 -1.185677978845024
0.36734693877551017 -0.41556909686847293
0.4489795918367343 2.0900716066800165
0.5306122448979589 2.648310601444797
0.6122448979591835 2.41695648065064
0.693877551020408 2.7632194536639805
0.7755102040816326 3.7975865706720078
0.8571428571428568 5.0704571281488935
0.9387755102040813 5.1288077137169275
1.020408163265306 4.679196887857749
1.1020408163265305 4.473461576756835
1.1836734693877546 6.2604916800958454
1.2653061224489792 6.64208222601544
1.3469387755102038 6.426046470191142
1.4285714285714284 8.345057481876477
1.510204081632653 10.237041745950853
1.591836734693877 10.798971816909313
1.6734693877551017 11.146260595397862
1.7551020408163263 11.399066889747965
1.8367346938775508 12.081574695357874
1.9183673469387754 13.08692487425545
2.0 15.04300557110269
-2.0 4.538272936634899
-1.9183673469387754 4.773876375152018
-1.836734693877551 4.4437572386355
-1.7551020408163265 4.181253331842168
-1.6734693877551021 3.7674181825978668
-1.5918367346938775 3.4565673242885144
-1.510204081632653 1.5335026489684027
-1.4285714285714286 0.8688116077989471
-1.3469387755102042 1.5018359347563996
-1.2653061224489797 1.541482455204725
-1.183673469387755 1.1229287825411371
-1.1020408163265307 -0.16277116017191065
-1.0204081632653061 -0.7527753894018023
-0.9387755102040818 -0.06583631585358274
-0.8571428571428572 -0.5253717929718097
-0.7755102040816328 -1.4925709559192384
-0.6938775510204083 -0.9451055448884251
-0.6122448979591837 0.22082933929824916
-0.5306122448979593 -0.3236724656546034
-0.44897959183673475 0.25322742000606513
-0.3673469387755104 -0.026798039735109053
-0.2857142857142858 -1.0871656790011337
-0.20408163265306145 -1.4439389061126864
-0.12244897959183687 -0.8748172021312475
-0.04081632653061229 -0.6879017061520327
0.04081632653061229 -0.45375353468158797
0.12244897959183643 0.09804535077135948
0.204081632653061 -1.0273200665316684
0.2857142857142856 -1.185677978845024
0.36734693877551017 -0.41556909686847293
0.4489795918367343 2.0900716066800165
0.5306122448979589 2.648310601444797
0.6122448979591835 2.41695648065064
0.693877551020408 2.7632194536639805
0.7755102040816326 3.7975865706720078
0.8571428571428568 5.0704571281488935
0.9387755102040813 5.1288077137169275
1.020408163265306 4.679196887857749
1.1020408163265305 4.473461576756835
1.1836734693877546 6.2604916800958454
1.2653061224489792 6.64208222601544
1.3469387755102038 6.426046470191142
1.4285714285714284 8.345057481876477
1.510204081632653 10.237041745950853
1.591836734693877 10.798971816909313
1.6734693877551017 11.146260595397862
1.7551020408163263 11.399066889747965
1.8367346938775508 12.081574695357874
1.9183673469387754 13.08692487425545
2.0 15.04300557110269
-2.0 4.538272936634899
-1.9183673469387754 4.773876375152018
-1.836734693877551 4.4437572386355
-1.7551020408163265 4.181253331842168
-1.6734693877551021 3.7674181825978668
-1.5918367346938775 3.4565673242885144
-1.510204081632653 1.5335026489684027
-1.4285714285714286 0.8688116077989471
-1.3469387755102042 1.5018359347563996
-1.2653061224489797 1.541482455204725
-1.183673469387755 1.1229287825411371
-1.1020408163265307 -0.16277116017191065
-1.0204081632653061 -0.7527753894018023
-0.9387755102040818 -0.06583631585358274
-0.8571428571428572 -0.5253717929718097
-0.7755102040816328 -1.4925709559192384
-0.6938775510204083 -0.9451055448884251
-0.6122448979591837 0.22082933929824916
-0.5306122448979593 -0.3236724656546034
-0.44897959183673475 0.25322742000606513
-0.3673469387755104 -0.026798039735109053
-0.2857142857142858 -1.0871656790011337
-0.20408163265306145 -1.4439389061126864
-0.12244897959183687 -0.8748172021312475
-0.04081632653061229 -0.6879017061520327
0.04081632653061229 -0.45375353468158797
0.12244897959183643 0.09804535077135948
0.204081632653061 -1.0273200665316684
0.2857142857142856 -1.185677978845024
0.36734693877551017 -0.41556909686847293
0.4489795918367343 2.0900716066800165
0.5306122448979589 2.648310601444797
0.6122448979591835 2.41695648065064
0.693877551020408 2.7632194536639805
0.7755102040816326 3.7975865706720078
0.8571428571428568 5.0704571281488935
0.9387755102040813 5.1288077137169275
1.020408163265306 4.679196887857749
1.1020408163265305 4.473461576756835
1.1836734693877546 6.2604916800958454
1.2653061224489792 6.64208222601544
1.3469387755102038 6.426046470191142
1.4285714285714284 8.345057481876477
1.510204081632653 10.237041745950853
1.591836734693877 10.798971816909313
1.6734693877551017 11.146260595397862
1.7551020408163263 11.399066889747965
1.8367346938775508 12.081574695357874
1.9183673469387754 13.08692487425545
2.0 15.04300557110269
-2.0 4.538272936634899
-1.9183673469387754 4.773876375152018
-1.836734693877551 4.4437572386355
-1.7551020408163265 4.181253331842168
-1.6734693877551021 3.7674181825978668
-1.5918367346938775 3.4565673242885144
-1.510204081632653 1.5335026489684027
-1.4285714285714286 0.8688116077989471
-1.3469387755102042 1.5018359347563996
-1.2653061224489797 1.541482455204725
-1.183673469387755 1.1229287825411371
-1.1020408163265307 -0.16277116017191065
-1.0204081632653061 -0.7527753894018023
-0.9387755102040818 -0.06583631585358274
-0.8571428571428572 -0.5253717929718097
-0.7755102040816328 -1.4925709559192384
-0.6938775510204083 -0.9451055448884251
-0.6122448979591837 0.22082933929824916
-0.5306122448979593 -0.3236724656546034
-0.44897959183673475 0.25322742000606513
-0.3673469387755104 -0.026798039735109053
-0.2857142857142858 -1.0871656790011337
-0.20408163265306145 -1.4439389061126864
-0.12244897959183687 -0.8748172021312475
-0.04081632653061229 -0.6879017061520327
0.04081632653061229 -0.45375353468158797
0.12244897959183643 0.09804535077135948
0.204081632653061 -1.0273200665316684
0.2857142857142856 -1.185677978845024
0.36734693877551017 -0.41556909686847293
0.4489795918367343 2.0900716066800165
0.5306122448979589 2.648310601444797
0.6122448979591835 2.41695648065064
0.693877551020408 2.7632194536639805
0.7755102040816326 3.7975865706720078
0.8571428571428568 5.0704571281488935
0.9387755102040813 5.1288077137169275
1.020408163265306 4.679196887857749
1.1020408163265305 4.473461576756835
1.1836734693877546 6.2604916800958454
1.2653061224489792 6.64208222601544
1.3469387755102038 6.426046470191142
1.4285714285714284 8.345057481876477
1.510204081632653 10.237041745950853
1.591836734693877 10.798971816909313
1.6734693877551017 11.146260595397862
1.7551020408163263 11.399066889747965
1.8367346938775508 12.081574695357874
1.9183673469387754 13.08692487425545
2.0 15.04300557110269
-2.0 4.538272936634899
-1.9183673469387754 4.773876375152018
-1.836734693877551 4.4437572386355
-1.7551020408163265 4.181253331842168
-1.6734693877551021 3.7674181825978668
-1.5918367346938775 3.4565673242885144
-1.510204081632653 1.5335026489684027
-1.4285714285714286 0.8688116077989471
-1.3469387755102042 1.5018359347563996
-1.2653061224489797 1.541482455204725
-1.183673469387755 1.1229287825411371
-1.1020408163265307 -0.16277116017191065
-1.0204081632653061 -0.7527753894018023
-0.9387755102040818 -0.06583631585358274
-0.8571428571428572 -0.5253717929718097
-0.7755102040816328 -1.4925709559192384
-0.6938775510204083 -0.9451055448884251
-0.6122448979591837 0.22082933929824916
-0.5306122448979593 -0.3236724656546034
-0.44897959183673475 0.25322742000606513
-0.3673469387755104 -0.026798039735109053
-0.2857142857142858 -1.0871656790011337
-0.20408163265306145 -1.4439389061126864
-0.12244897959183687 -0.8748172021312475
-0.04081632653061229 -0.6879017061520327
0.04081632653061229 -0.45375353468158797
0.12244897959183643 0.09804535077135948
0.204081632653061 -1.0273200665316684
0.2857142857142856 -1.185677978845024
0.36734693877551017 -0.41556909686847293
0.4489795918367343 2.0900716066800165
0.5306122448979589 2.648310601444797
0.6122448979591835 2.41695648065064
0.693877551020408 2.7632194536639805
0.7755102040816326 3.7975865706720078
0.8571428571428568 5.0704571281488935
0.9387755102040813 5.1288077137169275
1.020408163265306 4.679196887857749
1.1020408163265305 4.473461576756835
1.1836734693877546 6.2604916800958454
1.2653061224489792 6.64208222601544
1.3469387755102038 6.426046470191142
1.4285714285714284 8.345057481876477
1.510204081632653 10.237041745950853
1.591836734693877 10.798971816909313
1.6734693877551017 11.146260595397862
1.7551020408163263 11.399066889747965
1.8367346938775508 12.081574695357874
1.9183673469387754 13.08692487425545
2.0 15.04300557110269


==> Plots/data_pca.txt <==
-2.5911423198640415 -1.6087163939776223
0.8871981831138636 0.9489654887381899
0.17026310655477098 -0.1365083192796045
1.5589365168091167 0.5171299661670491
-0.46739356155672984 -0.8839526450137642
-2.4362897759456015 -2.8148172382933736
1.7683697289688745 0.41612870926868717
2.0512421743538085 0.9558776122407634
-1.5734636177827188 -1.4110521254446726
0.21607384522402803 0.6017636048196716
-0.4770423562881027 0.04381070913877203
-1.0487965413677123 -1.2484394976441888
-1.4695698559941806 -0.9432700027552482
-1.295124004077602 -0.2785250148742155
0.266701639522497 -0.07864031562848191
0.5970546641501326 -0.07105299153027274
-2.084471657791867 0.5135135234369285
-0.02111959825062891 1.0890205311010985
-0.8781593026003549 0.10033787683818038
-2.1631792640529035 -0.8369037962297575
1.962520599041034 1.5186386353750911
0.19817280646724778 0.7476510422150622
-0.4921447275688623 -0.13001035559589186
2.087374662680715 1.334703137534509
-1.0094891717246877 -0.8877905760067039
-0.2474802082170988 -1.140918257361993
0.5659527415584267 -0.41718723252348955
2.0798050956331693 1.1769242461506593
-3.1420574030002983 -1.0961253780463116
0.8898642300252206 0.06184030465727409
0.2774185715122054 0.7889349947414291
-1.067638217270734 -0.3126562699850288
1.05141931540459 0.8991784791470744
-3.184376239005506 -0.5900514346597865
0.8708891910123433 0.0687491235124697
-0.15767348493360236 0.5404937483392138
1.8017302367898074 1.7123160344861381
1.8204065900893296 1.5354423416553653
2.387190081394704 -0.02928993642493582
-0.13349924820395911 -1.0671239642222552
0.7523940561717403 0.003044968438943338
-3.2235792465114677 -0.3861515808693273
-1.369346425387758 -0.7488156120337296
-3.712249881163977 -2.2107251632594536
-0.9943454464830648 -0.6744309405643366
-2.365081417249657 -0.2781340234615086
1.4266546896492152 0.8416521330062473
-0.9284710409081054 -0.43136753243072323
2.2215611885003317 1.2679930893943305
-0.6684511235743287 -0.17514005587896977
-0.18324484062774465 -0.46129464951119387
1.85425152615307 1.0144383858589239
0.2869124073229605 -0.559573292123929
1.1923904219394281 -0.2766534627795831
-0.10849880957444795 -0.7195174740230922
0.9269122467345497 0.15356006343119624
-0.530373888293317 0.20408290071682367
-0.8828226253014158 -1.0019394118961116
-0.6990264507449397 -0.10192661656242501
0.5181985847098026 0.36889869906355127
-0.7989812415127634 -1.9215531137354895
-0.8133946137310818 -0.5273768379726934
0.287412431196261 -0.004458378311829344
-2.0122748760761433 -0.9462242135370126
0.19534251890714774 -0.985119911978099
-1.3178953879331763 -1.2644898302904417
-1.681378191780338 -1.1853233312432774
2.1627075028828084 0.9902466279355265
1.7290306518403353 0.3531692891214742
-1.0260241891020072 -1.3770123751900605
1.8663441947551913 0.675335908250633
-1.315268407600644 -0.8337584278564754
-1.0477061036337607 -1.4834588705636291
0.8523372369055638 0.38941344944976486
-0.04729946192701427 -1.206453976186108
-1.0656402041153852 -0.5969320579028367
-1.875772613655838 -0.7102879465044215
-0.44488649726343743 0.10068142458260212
-0.8397912906567806 -0.18041009940423852
0.8620722975186669 1.468593267920599
1.7359318914792055 1.6963582110962268
0.6972432707135159 0.8940109861136336
0.82759031154161 0.3224322774116678
-1.3851882330736696 -1.068798469271822
-2.350869951003992 -0.2560311149210386
-0.7066452719048075 -0.03951446106868332
2.131055238779715 1.684762141916845
-0.5328383229794664 0.1721279170557446
-0.8291878544091782 -1.2476108384770899
0.8459912660153247 0.4213392393358307
1.1033467329743414 1.225318908858473
-0.11459528761818692 0.6535556829802848
-1.0390284513085277 -0.9534698085358719
1.987906271591503 0.21404454253228045
-0.056693819064298365 0.24010880251607067
-0.4301251797637978 0.21174566942334216
0.18234999953293626 -0.09485764737416819
-2.068915847111775 -1.026298518877334
0.01786564956314392 0.1212555993490817
0.4615512593755375 -0.03624270970141484
-0.24621831180281886 -1.4009210416607019
0.4450857817127381 0.2333053124399015
0.6854329186714312 -0.1734050584244107
0.8020266295281034 1.0124456562087598
-3.3663906543493485 -1.810269394078152
1.3266942635502363 0.6422766983434508
-1.180501098140997 -0.7025941023829033
1.1355376827083414 1.1584619480933656
-1.0632354481907706 1.0819128938183833
0.5985209849161207 0.4155893245103811
0.4532790362659079 -0.049157849169764796
1.1775260713131381 1.1824868040507726
2.465407181016991 1.24090746665078
0.5134086155430866 0.51271013394456
1.2874254891737353 1.279941108958992
1.5190226206047082 0.5843514813950417
1.6598691376805366 0.7149186996618655
-0.19220029477804854 -0.48058812088950864
1.571810306349515 1.0339786188224516
-0.7978535498825249 -0.6927312935590397
2.561846110096309 0.7198626523642626
-0.13621766315064834 -0.3142503422149216
-0.23488792414601806 0.4085966556560666
-1.8012564205092674 -0.904504180825863
-0.2869848290756748 1.0913450833120495
0.354880244557955 -0.6337699953071293
-0.6493464040244445 -1.1646755196571263
0.33199662906830557 0.6271370909632883
0.5264159394794541 1.4187978411669842
-0.3898917948035722 -0.2021739133012246
1.824215970877294 0.40104059800901243
0.20584717024270088 -1.1720427641018278
-0.875401942773843 -1.0192356672336849
1.5689790234783123 1.1820176499190385
-1.3884977029504313 -1.7906345044579817
0.3755566560702525 -0.9429687077551032
-1.3019875272935182 -0.20474589176875285
0.8766629701173915 1.063451405476463
-1.3061858707422216 -0.9551921111378469
0.032330925137196743 0.7908199369979692
0.2901535142422529 0.5341171274310715
0.4194074527293659 -0.023903940625142905
2.1340114730953106 0.7588386454144458
1.60174115855813 1.0238675090671165
1.6737142002993457 0.682065189143072
-0.8315389117647659 -0.024787241824080593
1.619720756376152 0.33090074447851736
-0.3444359360576703 -1.0234318617593574
-3.4720918843568214 -1.8943938999075076
0.027371209440204186 -0.7547480700107692
0.7769431756236745 0.26686982233882733
1.301915548360906 -0.033535727612698185
0.5278987542892857 -0.19165175120452307
0.6559632034611399 0.4363302955600272
-1.8609907198747961 -1.7793141559043177
-1.5945690721280867 -1.4018810259031642
0.7412211168193481 0.5471802353637282
1.663535796151876 0.6363837093098927
0.8531465743428094 0.7518561765707393
-0.6661323886317139 -1.8045773326682422
-2.547210697609847 -0.6252612453673865
-1.1632977266838203 -0.10346619501396277
-0.4616387388903437 -0.8303812517212065
0.3529281999461912 -0.450638356540866
-2.830953987677243 -0.875992016518898
0.6989854789911746 0.6799878464663519
-0.44817509078189244 -0.37188974363307675
0.9597017880927391 1.2176869542558688
1.9710968661454271 1.0197496608365908
1.5206240825524917 1.0306507404906213
-0.9418653474621437 -1.570697124924262
2.2573796428506716 0.8136889796968056
-0.12051633973831176 0.6815758280463892
2.0184654026180247 1.8230469169879622
1.682006070123299 1.7011228238839613
2.8253814949854608 1.6290045754481457
-0.07540965998879542 0.1988349777590568
-1.1506244320857981 -0.3187119114483867
-0.23696278237243476 -0.38937515122036087
-1.4024120311762536 -0.8547316289410886
1.1574534019681895 0.9783451763806469
1.1858965619651451 1.520734888510815
1.2260133997751734 0.7299842574772432
0.634459724685395 0.5783297801614969
-0.4628165264267634 0.15610096789261954
-0.4811256795137421 -0.8268074963423444
0.13980431974191757 0.695873990759409
-0.21423082037892283 0.1897884009657387
1.7616363218495643 0.7699653683606248
0.2746500863619201 -1.740649720599922
-2.4643987316782496 -1.371545500624992
-1.2320569165245432 -1.5483971293102934
-2.233655047967541 -2.207512388329043
0.8747695182896171 0.11183424645198704
5.219555069702558 2.8887175151162205
-0.6393614937191051 -0.07406260577048819
1.3052659078763653 0.3884020834036092
1.4762299062985664 0.36995928636002484
-0.880904432291345 -0.9302034382579917
-0.15422807623071855 0.25999879392852404
-0.9470423934650211 -0.4969029053152801
0.14757676912580306 -0.7003950090241048
0.6642659503471281 1.1762802947949658
1.5606259769879318 1.5673182724053183
1.0261970454445373 1.0817709511839997
-3.423823367138674 -1.7653631454844343
-0.8119967313481743 -0.9037167062604731
-0.7767827276633327 -0.5427381171228671
0.4732768064720294 0.4879199708846453
-1.674528330216938 -0.4029492457159442
0.2820302245305912 -0.13148072822858373
-1.8683929223851476 -2.0565111604862736
0.4532002514491521 0.2552874313402573
-0.147485129540199 0.5186281302940832
0.2530498927304639 0.5261861663061815
-0.366324232774741 -0.6881178231478183
0.5785489723693036 0.49298295504546086
0.7753918007654665 1.2486964121692918
4.3370978101568785 2.072983730596117
-1.0993170675162625 -0.6170817098079796
1.7337850124808933 1.7786147548417786
1.0843142055208534 0.3118459467735678
2.298274061940737 0.8286043422479576
-0.4337705171823997 0.8575454808740626
-1.8477300131767438 -0.8963103199858129
-1.1767488913578679 -0.6859888883488185
0.4615916821280668 0.6506586190604443
1.5364464049690052 0.6796402100917619
-1.1922767956146234 -0.8226184814793903
-0.2452884414406339 -0.26147980265970977
-0.5748988846827421 -0.4755506202985252
0.41468275610514965 1.0556711109486872
-1.9275664651956324 -0.9263447155937776
-2.642270753778867 -1.3858673928839593
0.9694351560439562 -0.9107205577761154
-0.1708375701187259 -0.02807859949455174
-5.245120122062874 -3.01261088609541
-1.246893425301617 0.1232336143124836
3.226497384635531 1.9525398589590826
1.1737164352860814 0.24530997493110016
-0.9350517017206971 -0.6924205496374746
0.42999926587556553 0.8528728376452765
-1.6031411176216368 0.031240956318570632
-1.2099422467864795 -0.9282069926814716
-0.31199583082933346 0.27801911032298354
1.738245744027121 0.7116945252459673
-0.43841322128166 -1.5120319586323623
-1.0498996796208704 -0.24002510713978115
1.4942633965358132 1.4065795801051524
0.5369350947496299 0.39552439741586803
2.7717829064278505 1.8923703295942707
0.6461926712421844 1.1854668272955569
-0.09668882798499126 -1.0264860191640472
1.468019657477801 0.6556495908122374
0.17086259240829849 0.17961774370245986
1.064870892256758 1.9734272661800116
-1.3573623729881354 -0.6793769699822484
-0.7907469629559043 0.6434527343841163
-2.3039048158560838 -1.4465281138296917
-0.538107925178116 0.06661354889171378
-1.4655718654765346 -1.5630906230499977
-2.4084523007396035 -1.0952934139248436
-0.13068441937780656 -0.9029806333951774
-0.08979773650514149 0.04872694339097876
-0.3524200180315734 -0.7645449691787363
-0.23675194367104074 0.5684546163168848
-0.3942469167644273 -0.030070536799649918
-0.7610444492539834 0.06840210677182715
1.1183797617424247 1.1287664518220684
-0.9606834810334686 -0.006299822321040892
2.9763970849540025 0.36900848975751693
-0.45681673133696266 -0.784814372683904
-0.34346127827120204 -0.8128929025306799
3.4748437297547814 1.317144023179177
0.394486034870546 -0.14845186737581884
-0.08793283776772727 -0.11971627576453363
0.6731663889165571 -0.05262925682198098
2.1318271363146906 0.9711585720188115
-1.5911920404028326 -0.2123498158088484
0.2943736696843594 0.500513318285924
0.8772845771964884 -0.030525288682110494
-2.0040252408173225 -1.1719623283987433
0.2115959664389078 0.9958005844704644
0.9134332795432151 0.7192999587685354
-0.8018164285067892 -0.5923838632060563
1.3972604169449898 0.834253366018938
2.500160967871421 1.8761357621300967
3.2802420856874286 2.0076490970345464
0.2767576528428372 0.4991130950913948
-0.9857511933445195 -1.9054936439230978
-0.5730003479018301 0.27716922222467133
0.29755123441906256 0.19793404260995898
1.4607191192388085 0.9473721093202028
0.32427619296936766 -0.053598417960894186
-0.5587295725531676 0.4117655116072206
-0.9653455289846536 0.22089145187196188
0.1559254064371261 0.1380805646412666
-1.5510840918717061 -1.1500789043570376
1.8756706931163902 0.6015654911196294
-1.005975532055513 -0.6846250066243342
0.8405546550165476 0.0219952215993042
2.384782944572141 1.301884663528784
-2.071086945377326 -1.2025535768362292
-0.6709063219304138 -1.5138046077925145
-0.4788624591431017 -0.49218679711572894
2.0516092150493934 0.9168675505127941
-1.2478926628469835 -0.9454896403625533
-1.9705447854976947 -2.0925725685171357
-2.828187568519109 -2.637827008348359
-2.1254863656336047 -1.419111910134829
-0.11580950356294226 -0.24042074032328212
-0.9814778434443467 -0.25020212055918784
4.82414169316867 2.1841639187560924
1.3680836513073291 0.3338290345277693
1.089910404537427 0.6315454198366173
-0.8567563406475635 0.3934271256765116
0.9500427999065567 1.3906214728877033
1.805044176824526 0.022366921612555078
-1.032389109910612 -0.6168914668565397
2.2359505542390394 1.015897368510796
-0.7086968442938654 -0.7499475214035707
-1.5367633650622459 -0.4468947647203708
2.131299001951085 0.5004927769535988
-0.5991705982164477 0.10788005893823202
1.196803818689866 0.8769347058317367
3.229008146984098 1.433615078031785
-3.373903504288769 -0.793501762876762
-1.5542573878338215 -1.4511345708563108
-0.16592421881846484 1.024675945044319
-1.9042110997425847 -1.1635356763522609
-0.3350176703535327 0.27970714993576384
0.36854679412027935 0.8188833628214933
0.02175164316426929 -0.09760581768180251
-3.407227844942594 -1.5323293568216398
1.195431280114981 0.2621620430474672
-1.683847228725617 -1.0146823221609493
-0.6081644709292678 -0.5749404322328768
0.7704563413888955 1.7983148678178762
-1.0175611354503673 0.1155348127349521
1.5460828797064476 1.0158655218146735
-0.6434117777313102 0.857156646761839
-0.11389289395756638 1.0603444005547544
0.21840665604924558 -0.029965235090195292
2.9109057760560613 1.4462477474002255
1.1933237661348388 0.6843729311730553
0.9148899784981828 0.40902103466861506
-1.1765506780991033 0.4269833959804733
-0.8636086583373515 -0.6505145709373752
-0.026175959789157682 0.4033769935703063
-3.3625380147347457 -1.0437015473161506
-2.240330329603519 -1.1359150285285655
-0.6895504709334734 -0.25691048547394735
0.1825234896228757 0.6732063290167813
2.174032271358639 0.9824559692039282
0.4013834669821623 1.7084119815429373
-2.352435408286239 -0.3980405220239781
0.7368760274301858 0.7778768251200805
-0.7783926019010188 0.25866474014645785
-0.002959603529293141 0.12952990521935345
-1.7741020530245089 -1.165764009315336
-1.584810112087224 -0.42164462500385275
-1.8789691437897522 -0.5240916509663746
0.8385799494214081 0.07479277968921226
1.6472228019411783 1.0784445285594375
-1.9453488571750517 -1.3918970642052573
2.9657016876670745 1.02274839186348
0.21237311102975043 -0.1112086972128046
0.1109119239328951 -0.051118184663679865
-1.1142702640463396 -0.6719174394551755
0.9431638794049221 0.5321581195831218
-0.319776004001203 0.3078644128623065
0.5469478881341666 0.7383663126910229
0.2959331312342891 0.45774014730222
3.1815973270791225 0.7294907223589242
-1.4305956706599625 -0.8271552273698529
-1.2850324734638856 -0.269341625968515
-1.2994572379223859 -0.2368472421415686
2.313708546358329 1.611054714579534
-1.2269783264659002 -1.0078029516797027
1.8673434436268823 0.9192768973741269
0.7928909936340367 0.8651423116565746
-0.3485556242508104 0.016895522495038305
0.7118161460229693 0.3991035372251375
-0.7392154299177912 0.34921703305338575
-0.30151802387134835 -0.8031485023449615
-0.15794874073514714 -0.7032358453941024
0.22515379715915665 -0.8991139036930772
1.5864819447643463 0.6642048687788703
-1.391831770869979 -1.2458104361584383
2.8986241327788256 1.237179561586674
-0.8014597300854774 -0.5660090445341813
0.36389546812183177 0.4104393661651419
-2.324211159511974 0.35803751930317196
0.4301330885136171 0.7646762473178393
0.5021589185560927 -0.08927371147670424
0.07472628416146067 -1.5557433035345718
-1.3945023769758493 -0.6391524883270737
1.3268712105271887 0.11155950689693701
0.2749878673421226 0.1878754641561098
0.08589238601142034 -0.1809410723171624
-1.1348450143130364 -1.2730731033748517
-1.3894388859395508 -0.5049140334012223
-2.12345152851721 -1.6522655440831044
0.887822698170302 0.671585962514403
0.028539427229158105 0.5697762060291062
-1.5786668628417195 -0.5995573204011295
2.0430027754540108 1.4235247132461035
-0.5334771182573959 0.2689935666628233
0.17323458634327155 -0.22932962907762477
-0.6671353240180078 -0.8985815989796107
-0.47266020697487743 0.19292004088759057
2.1489015645969687 1.8733248742280988
-0.8450759690153208 0.2177952212596404
-1.0698510479989178 -0.6425487404949207
1.2023383143480544 1.4337857205339657
1.4249245534002135 0.82589067803683
-0.020046602005545318 -0.0033664985948055983
0.19211098321111175 -0.19590624897232406
-1.287651089628287 -0.2836811210434873
0.9505993802179551 0.22939379221447193
0.22253717539964252 0.3343898751774689
-1.939577259090735 -0.8142944058948781
1.1440835566138006 0.4040047756576599
-0.6107022543622904 -0.8799564602691688
1.8853433693689206 2.087785941654973
1.3472214092844303 0.5718088301643844
2.923398543331643 1.78841180537947
-0.4707977121736653 -1.0777563091165385
-2.0354018390731907 -0.7702392857767668
0.9147700459724061 2.153042963909482
1.3953338912539535 1.245402471271829
-2.9723873209196414 -1.5266955973743832
0.11781646582343899 0.57860514887607
1.2126599047905384 0.9312682395669077
0.9274171949442936 0.14870327736767056
1.2779045907006206 0.7183711371688951
3.7958588480690985 1.786382425989926
-0.07800191290321083 -0.849366709234167
0.5668182321401365 0.47435297205809335
-0.3185943225902637 -0.35687493110098545
0.37335286751666863 1.1024404040307663
2.3474775713924982 1.1975787241127707
-2.518211928831653 -2.257883077197374
-1.9061319184959105 -1.0042049170156397
0.9843433990836838 0.31230374112558956
0.3054354232111077 0.6454497678675724
0.48381490736812593 -0.33636790759140917
-0.04782601945656601 0.4259695539954632
-2.258460333263791 -1.7848959520100098
1.591931899110497 0.566705444199147
1.1708949236138466 0.526170165250173
-0.8523341460087067 -2.199741859773197
3.335932365639441 1.42077101889562
-0.582092556555603 -1.0068647552705394
-0.29919261023804233 0.4046744479732085
1.1366063108004392 1.1164653471546981
-1.8312141340549337 -1.9015326722974069
-1.6053669856224724 -1.116026638981362
-3.03330366794711 -1.9663459900460685
-2.0441238298605744 -1.6814943854879867
-0.02202112489745102 -0.03524464636797242
0.9225434189454083 1.1987313172393708
2.678420348470937 2.556778672157326
-0.20248900964672487 0.3127156252388008
0.6726791864929563 1.007427242318426
-2.4036162980062303 -1.6556066084472456
0.09341626651641893 -0.6955421943212968
-1.2898191885420898 -0.16701288761004335
1.9892694267854845 1.1663710495995026
0.34917210792642955 1.3819281988979069
3.314947665957741 2.374128540321333
-0.386898144846448 -0.3639581406154114
0.612600642015959 -0.6369159043313267
0.5911780113113081 0.30064391214427183
-0.19328121443254828 -1.46108723141498
1.0585438161625695 1.0438014543580496
-0.8022655627412391 -0.3254572254382524
1.1368637456418662 -0.16013251199913192
1.9748252554264782 0.2704777588924913
3.3907502271380965 2.844628760969935
0.23482777357191373 1.1092066860979342
0.48237314947306653 0.8428022359730817
2.006819703493676 1.303164863427876
-0.8555123881981493 -1.2241930797722398
-0.30126026942007256 -0.6038869424822719
-0.6969172160461229 -0.42589288432585143
-0.33667406653881243 -0.9638056501999323
-0.4126936855148306 0.21660541453278434
0.5023285863924171 -0.41146256647026574
-0.7568011568605172 -1.1571592729289737
0.3367038308061525 -0.41707440359664083
2.7423038769269703 0.6078097666622452
-0.3168192496266318 0.11549665853301304
-0.6650985309468538 -1.3718219717173998
0.7857015168995949 -0.6603848125758299
2.864510985074558 1.7789512247199963
0.2025654191868697 -0.33633668069102496
1.5069197089664708 1.225594012586132
0.35748598566949763 -0.1907093412181766
1.1673504328405115 1.7204582082810633

